On the effect of isotropic and anisotropic dissipative response functions with associated and non-associated flow on the inelastic behaviour of polymeric composites

This article investigates the effect of using isotropic and anisotropic plastic response functions in the analysis of the elastic-plastic response of unidirectional fibre composites on the meso-scale. Three model problems that use a Drucker-Prager-type pressure-dependent yield function are considered to simulate the non-linearities exhibited by a composite material. A further core ingredient is the analysis of a canonical and non-conventional constitutive structure, with respect to associated and non-associated flow response, where the use of latter is motivated by the physical inconsistencies induced by the former under shear dominated loads. These models are evaluated quantitatively by comparison to experimental data.

==> examples/calibration-results/measured_eps-12.dat <==
0 0
0.0261055 1.56939
0.0522111 3.13877
0.0870566 4.8827
0.121921 6.45234
0.139249 8.19577
0.174113 9.76541
0.208978 11.335
0.226305 13.0785
0.26117 14.6481
0.296035 16.2177
0.322121 17.9614
0.356986 19.5311
0.383091 21.1005
0.417956 22.6701
0.452801 24.414
0.487666 25.9837
0.522531 27.5533
0.557395 29.1229
0.601019 30.6928
0.627125 32.2622
0.670748 33.8321
0.705613 35.4018
0.749237 36.9717
0.784101 38.5413
0.827725 40.1112
0.871368 41.5068
0.914992 43.0767
0.958634 44.4723
1.01104 45.8681
1.05466 47.438
1.10706 48.8339
1.15946 50.2298
1.20311 51.6254
1.26427 53.0215
1.31669 54.243
1.36909 55.6389
1.43027 56.8607
1.49145 58.0825
1.56139 59.3046
1.62257 60.5264
1.67501 61.5737
1.75369 62.9703
1.84113 64.3672
1.96358 65.9394
2.05982 66.9879
2.1298 67.8614
2.19975 68.9092
2.27851 69.6087
2.34851 70.3079
2.43602 71.0076
2.51478 71.707
2.59355 72.2322
2.67231 72.9317
2.75106 73.6311
2.8386 74.1565
2.89987 74.5069
2.97865 75.0321
3.05746 75.2086
3.13625 75.5595
3.22379 76.0849
3.30256 76.6101
3.38135 76.961
3.46891 77.3121
3.5477 77.663
3.62649 78.0138
3.70527 78.539
3.79282 78.8901
3.88039 79.067


==> examples/calibration-results/measured_eps-22.dat <==
0 0
0.0365575 5.64395
0.0803415 10.6594
0.131352 15.0463
0.175136 20.0617
0.21889 24.4495
0.262643 28.8373
0.29917 33.8537
0.342954 38.8691
0.393965 43.256
0.430492 48.2723
0.474276 53.2877
0.525287 57.6747
0.569071 62.6901
0.612855 67.7055
0.656608 72.0933
0.700392 77.1087
0.744146 81.4966
0.78793 86.512
0.831714 91.5274
0.882724 95.9143
0.926508 100.93
0.977519 105.317
1.0213 110.332
1.07231 114.719
1.1161 119.734
1.15985 124.122
1.22541 129.135
1.28364 132.893
1.32734 136.026
1.3856 140.412
1.4293 143.544
1.48753 147.303
1.56766 153.569
1.6259 157.327
1.66956 159.832
1.73509 164.217
1.77872 166.095
1.83695 169.853
1.89516 172.984
1.95337 176.115
2.01883 179.244
2.07704 182.375
2.1425 185.505
2.20796 188.635
2.2734 191.137
2.33883 193.639
2.40426 196.142
2.46244 198.645
2.52787 201.147
2.59331 203.649
2.65871 205.524
2.72414 208.026
2.78955 209.901
2.85495 211.776
2.92764 214.277
2.99304 216.152
3.05844 218.026
3.1311 219.9
3.19654 222.402
3.26917 223.648
3.33457 225.523
3.4072 226.769
3.4726 228.644
3.54523 229.89
3.61063 231.764
3.68326 233.01
3.74866 234.885
3.82129 236.131
3.88664 236.751
3.95926 237.997
4.03189 239.243
4.09724 239.862
4.16986 241.108
4.23524 242.355
4.30784 242.974


==> examples/calibration-results/modelUSUB-Invariant-model-II-b-Case-03_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	4.39999997616	1.22617844697e-15	2.24511164867e-15	0.00103569232124	0.0399999989895	0.0	0.0
0.0	8.79999995232	1.07390225185e-15	-9.50370966819e-17	0.00207138464248	0.079999997979	0.0	0.0
0.0	13.2000005245	1.62733325079e-15	-4.3213926903e-16	0.00310707696372	0.1200000057	0.0	0.0
0.0	17.5999999046	2.08530024845e-15	2.13045726893e-16	0.00414276928495	0.159999995958	0.0	0.0
0.0	22.0000004768	3.22452568119e-15	2.35525981314e-16	0.00517846183357	0.200000009499	0.0	0.0
0.0	26.400001049	3.65007503389e-15	-3.73795639623e-16	0.00621415392743	0.240000011399	0.0	0.0
0.0	30.7999992371	5.58597222297e-15	-9.1920015436e-17	0.0072498460213	0.279999990016	0.0	0.0
0.0	35.1998543739	6.40015788104e-15	6.41762519596e-16	0.00828550400911	0.319999991916	0.0	0.0
0.0	39.5990967751	6.62461353878e-15	-7.22741450157e-16	0.00932101829676	0.359999993816	0.0	0.0
0.0	43.9968490601	6.7751406241e-15	-6.56915078754e-16	0.01035618061	0.400000018999	0.0	0.0
0.0	48.39179039	7.95494436132e-15	1.6376354346e-15	0.01139068263	0.439999997616	0.0	0.0
0.0	52.7822208405	7.63139082507e-15	7.15021208063e-16	0.0124241223602	0.480000022799	0.0	0.0
0.0	57.1660041809	8.3859738319e-15	9.97238160059e-16	0.0134559977596	0.520000001416	0.0	0.0
0.0	61.5406036377	8.17856325639e-15	6.39174635418e-16	0.01448571129	0.559999980032	0.0	0.0
0.0	65.9031057358	9.83300865539e-15	-1.67678231957e-15	0.0155125781021	0.600000005215	0.0	0.0
0.0	70.2502536774	1.21262594099e-14	1.01344673107e-15	0.0165358287632	0.639999983832	0.0	0.0
0.0	74.5784664154	1.13161242766e-14	9.84085525098e-16	0.0175546229002	0.680000009015	0.0	0.0
0.0	78.8839149475	1.2343499644e-14	-2.70676789833e-16	0.0185680601135	0.719999987632	0.0	0.0
0.0	83.1625652313	1.57408655744e-14	1.09784204991e-15	0.0195751854335	0.760000012815	0.0	0.0
0.0	87.4102210999	1.06057914356e-14	-3.79922970085e-15	0.020575020244	0.800000037998	0.0	0.0
0.0	91.6226577759	1.50035534635e-14	-3.82974829794e-15	0.0215665622818	0.839999970049	0.0	0.0
0.0	95.7956218719	1.48561413551e-14	-3.60458258836e-15	0.0225488129217	0.879999995232	0.0	0.0
0.0	99.9249362946	1.65263768246e-14	-3.3829818287e-15	0.0235207899095	0.920000020415	0.0	0.0
0.0	104.006595612	1.65133951977e-14	-5.48293532362e-15	0.0244815491897	0.960000045598	0.0	0.0
0.0	108.036785126	1.43476547713e-14	3.18339545534e-15	0.0254301940004	0.999999977648	0.0	0.0
0.0	112.011966705	1.42374176684e-14	-3.86028277689e-15	0.0263658894255	1.04000000283	0.0	0.0
0.0	115.928916931	1.65184553725e-14	-5.43623627965e-16	0.0272878805845	1.08000002801	0.0	0.0
0.0	119.784784317	1.86154582282e-14	1.02148361791e-15	0.0281954908132	1.11999996006	0.0	0.0
0.0	123.577079773	2.17103666926e-14	-2.44792521756e-17	0.0290881380351	1.15999998525	0.0	0.0
0.0	127.303724289	1.7595665288e-14	-4.86609840286e-16	0.0299653347611	1.20000001043	0.0	0.0
0.0	130.963058472	1.93081821012e-14	-3.27987462561e-15	0.0308266862703	1.24000003561	0.0	0.0
0.0	134.553794861	1.92175309412e-14	-3.75244065963e-16	0.0316718906106	1.27999996766	0.0	0.0
0.0	138.075056076	1.74682677211e-14	1.28079428438e-15	0.0325007422362	1.31999999285	0.0	0.0
0.0	141.526298523	1.97169394493e-14	-2.58074527765e-15	0.0333131138177	1.36000001803	0.0	0.0
0.0	144.907360077	2.17842097544e-14	1.77290772124e-15	0.0341089616995	1.40000004321	0.0	0.0
0.0	148.218336105	1.81844031613e-14	6.54745880316e-17	0.0348883149854	1.43999997526	0.0	0.0
0.0	151.459655762	1.70170071068e-14	4.11680035222e-15	0.0356512719009	1.48000000045	0.0	0.0
0.0	154.631948471	1.98917259685e-14	7.85744819565e-16	0.0363979816029	1.52000002563	0.0	0.0
0.0	157.736082077	2.14128967683e-14	1.83753633511e-15	0.0371286478185	1.55999995768	0.0	0.0
0.0	160.773105621	2.43485280986e-14	-1.66805510089e-15	0.037843514292	1.600000076	0.0	0.0
0.0	163.74420166	2.41469537389e-14	2.92953544588e-15	0.038542868424	1.64000000805	0.0	0.0
0.0	166.650714874	2.23704497275e-14	6.37967904636e-15	0.0392270158045	1.6799999401	0.0	0.0
0.0	169.494056702	1.95206260112e-14	2.24875230216e-15	0.0398962911277	1.72000005841	0.0	0.0
0.0	172.275695801	2.4308254223e-14	-6.3424429486e-15	0.0405510472774	1.75999999046	0.0	0.0
0.0	174.997234344	2.14567925568e-14	-2.03841946298e-15	0.0411916553276	1.79999992251	0.0	0.0
0.0	177.660217285	2.11912057997e-14	6.55426868336e-15	0.041818482714	1.84000004083	0.0	0.0
0.0	180.266284943	2.36565804254e-14	2.86177095721e-15	0.0424319114245	1.87999997288	0.0	0.0
0.0	182.817077637	2.90433184819e-14	5.95763005731e-15	0.0430323270848	1.9200000912	0.0	0.0
0.0	185.314178467	2.38539586897e-14	2.03298918769e-15	0.0436201080447	1.96000002325	0.0	0.0
0.0	187.759227753	2.30116972908e-14	-6.66086063293e-15	0.044195632654	1.9999999553	0.0	0.0
0.0	190.153808594	2.34865160089e-14	2.38899819422e-15	0.0447592792625	2.04000007361	0.0	0.0
0.0	192.499485016	2.41793114563e-14	1.16030731517e-14	0.0453114153061	2.08000000566	0.0	0.0
0.0	194.797782898	2.10114374562e-14	1.10288713697e-14	0.0458524009446	2.11999993771	0.0	0.0
0.0	197.050228119	2.30621785486e-14	3.15717396227e-15	0.0463825927	2.16000005603	0.0	0.0
0.0	199.258270264	2.319307055e-14	-6.24125109877e-15	0.0469023289043	2.19999998808	0.0	0.0
0.0	201.42332077	2.83602984829e-14	2.4417604059e-15	0.0474119515275	2.23999992013	0.0	0.0
0.0	203.546791077	2.92490232389e-14	2.80005640138e-15	0.0479117807117	2.28000003844	0.0	0.0
0.0	205.62997818	2.85590268119e-14	2.9541653111e-15	0.0484021329612	2.3199999705	0.0	0.0
0.0	207.674198151	2.86171045789e-14	1.88483174321e-15	0.0488833138661	2.36000008881	0.0	0.0
0.0	209.680709839	2.33111420724e-14	2.75668990266e-15	0.0493556144647	2.40000002086	0.0	0.0
0.0	211.650714874	2.73325906552e-14	1.81665379659e-15	0.0498193221574	2.43999995291	0.0	0.0
0.0	213.58537674	2.80756362262e-14	2.27725390204e-15	0.0502747134306	2.48000007123	0.0	0.0
0.0	215.48582077	2.96971773599e-14	6.93153821685e-15	0.0507220465806	2.52000000328	0.0	0.0
0.0	217.353115082	2.45022868131e-14	-1.95075022945e-15	0.0511615799041	2.55999993533	0.0	0.0
0.0	219.188308716	2.59238702553e-14	2.41966899254e-15	0.0515935571457	2.60000005364	0.0	0.0
0.0	220.992412567	2.93658693164e-14	8.57968936697e-15	0.0520182147739	2.63999998569	0.0	0.0
0.0	222.76638031	2.73746178889e-14	-5.56554882924e-15	0.0524357819813	2.67999991775	0.0	0.0
0.0	224.511165619	3.3435979942e-14	4.19296581954e-15	0.0528464734089	2.72000003606	0.0	0.0
0.0	226.227607727	3.48310822755e-14	-1.80819167275e-15	0.0532505000592	2.75999996811	0.0	0.0
0.0	227.916622162	3.27950275697e-14	-1.68352695176e-15	0.0536480656592	2.80000008643	0.0	0.0
0.0	229.578990936	3.27585474489e-14	-5.0230160209e-15	0.0540393630217	2.84000001848	0.0	0.0
0.0	231.215515137	3.33893366963e-14	8.38888778406e-15	0.0544245776837	2.87999995053	0.0	0.0
0.0	232.826976776	3.54645143717e-14	3.40724641096e-15	0.054803891544	2.92000006884	0.0	0.0
0.0	234.414100647	3.81515668105e-14	-1.29456148145e-15	0.0551774755877	2.96000000089	0.0	0.0
0.0	235.977592468	3.16137519275e-14	1.22381249866e-14	0.0555454935238	2.99999993294	0.0	0.0
0.0	237.518119812	3.16115448772e-14	-1.13122017729e-15	0.0559081090614	3.04000005126	0.0	0.0
0.0	239.036331177	3.15863879987e-14	-5.88695945155e-15	0.0562654749956	3.07999998331	0.0	0.0
0.0	240.532875061	3.27150115436e-14	-5.76938148465e-15	0.0566177404835	3.11999991536	0.0	0.0
0.0	242.008342743	3.3187888121e-14	-5.00891371642e-15	0.0569650437683	3.15999984741	0.0	0.0
0.0	243.4633255	3.42487513594e-14	4.01146677597e-15	0.0573075194552	3.20000015199	0.0	0.0
0.0	244.898357391	2.84080012609e-14	7.62885200263e-15	0.0576453057874	3.24000008404	0.0	0.0
0.0	246.31401062	3.26151853226e-14	-9.44422704417e-15	0.0579785300943	3.28000001609	0.0	0.0
0.0	247.710781097	3.40190816581e-14	8.6928918793e-15	0.058307305153	3.31999994814	0.0	0.0
0.0	249.089164734	3.21551699875e-14	3.45856999012e-15	0.0586317582929	3.35999988019	0.0	0.0
0.0	250.449676514	2.92847176308e-14	-1.38580307643e-15	0.0589519986534	3.40000018477	0.0	0.0
0.0	251.792736053	3.63017345481e-14	2.9635327014e-15	0.0592681353737	3.44000011683	0.0	0.0
0.0	253.11882019	2.90453264264e-14	8.95356653351e-15	0.0595802739554	3.48000004888	0.0	0.0
0.0	254.428348541	3.25862364893e-14	2.43437533739e-15	0.0598885162617	3.51999998093	0.0	0.0
0.0	255.721740723	2.90919803659e-14	1.25843785559e-14	0.0601929605182	3.55999991298	0.0	0.0
0.0	256.999397278	4.21911946527e-14	-1.46769528056e-15	0.0604937013122	3.59999984503	0.0	0.0
0.0	258.261699677	2.30391962154e-14	-9.3953791835e-15	0.0607908295933	3.64000014961	0.0	0.0
0.0	259.509029388	2.40979242955e-14	8.05498289639e-15	0.0610844363109	3.68000008166	0.0	0.0
0.0	260.74174881	1.9569133047e-14	-1.91937057043e-15	0.0613745942246	3.72000001371	0.0	0.0
0.0	261.960220337	2.05462414558e-14	8.590735206e-15	0.0616614051978	3.75999994576	0.0	0.0
0.0	263.164749146	1.75460422863e-14	7.40324186545e-15	0.0619449347141	3.79999987781	0.0	0.0
0.0	264.355678558	2.60836964786e-14	3.87578109755e-15	0.0622252555331	3.84000018239	0.0	0.0
0.0	265.533313751	2.61197178253e-14	3.36654197798e-15	0.0625024549663	3.88000011444	0.0	0.0
0.0	266.697978973	3.2236274451e-14	-1.12853084769e-15	0.0627765984973	3.92000004649	0.0	0.0
0.0	267.849941254	2.15977066519e-14	-3.9886680901e-15	0.0630477588857	3.95999997854	0.0	0.0
0.0	268.989524841	2.01539228997e-14	5.42556154694e-15	0.0633159943391	3.99999991059	0.0	0.0


==> examples/calibration-results/modelUSUB-Invariant-model-II-b-Case-04_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	2.32000000775	-1.21206126648e-15	0.0	-0.0	0.0399999989895	0.0
0.0	-0.0	4.6400000155	-8.33819531062e-16	0.0	-0.0	0.079999997979	0.0
0.0	-0.0	6.95999991894	-2.35972145992e-15	0.0	-0.0	0.120000001334	0.0
0.0	-0.0	9.28000003099	5.53289431946e-16	0.0	-0.0	0.159999995958	0.0
0.0	-0.0	11.5999963284	-2.63963206693e-15	0.0	-1.71433089946e-08	0.200000002224	0.0
0.0	-0.0	13.9181423187	-3.61163162302e-15	0.0	-8.97370355801e-06	0.240000002668	0.0
0.0	-0.0	16.2299845219	-1.26275691629e-15	0.0	-4.84202701045e-05	0.279999998747	0.0
0.0	-0.0	18.5273536444	1.06671835366e-15	0.0	-0.000157836359449	0.319999991916	0.0
0.0	-0.0	20.7992501259	-1.00757573396e-15	0.0	-0.000390407967643	0.359999999637	0.0
0.0	-0.0	23.0326218605	3.53254455378e-15	0.0	-0.000809236280475	0.400000004447	0.0
0.0	-0.0	25.2136251926	1.34353560297e-15	0.0	-0.00148124281623	0.440000000526	0.0
0.0	-0.0	27.3290741444	-7.33667434022e-15	0.0	-0.00247019488597	0.480000005336	0.0
0.0	-0.0	29.3677446842	3.83715718925e-15	0.0	-0.00383035076084	0.520000001416	0.0
0.0	-0.0	31.3212935925	-3.3173595393e-16	0.0	-0.00560206790396	0.559999997495	0.0
0.0	-0.0	33.1846132278	-6.98479170764e-15	0.0	-0.00781002891017	0.600000016857	0.0
0.0	-0.0	34.9557113647	-1.1595624291e-14	0.0	-0.0104638798803	0.639999983832	0.0
0.0	-0.0	36.6352241039	1.07964537346e-14	0.0	-0.0135605281685	0.680000003194	0.0
0.0	-0.0	38.2257990837	2.0625689017e-15	0.0	-0.0170871877344	0.719999999274	0.0
0.0	-0.0	39.731449604	1.97898358459e-14	0.0	-0.0210244368645	0.760000018636	0.0
0.0	-0.0	41.1570167542	-2.3628426109e-15	0.0	-0.0253488746239	0.800000008894	0.0
0.0	-0.0	42.5077352524	-1.99901825636e-14	0.0	-0.0300351879559	0.83999998169	0.0
0.0	-0.0	43.7889289856	-1.11804807381e-14	0.0	-0.0350576476194	0.880000001052	0.0
0.0	-0.0	45.0057983398	-6.69703502782e-15	0.0	-0.040391102084	0.920000020415	0.0
0.0	-0.0	46.1632962227	-6.7610746891e-15	0.0	-0.0460115959868	0.960000010673	0.0
0.0	-0.0	47.2660636902	-1.11298154624e-14	0.0	-0.0518967106473	1.00000001257	0.0
0.0	-0.0	48.3183860779	-2.00429769361e-14	0.0	-0.058025715407	1.04000000283	0.0
0.0	-0.0	49.3241968155	2.14797602787e-15	0.0	-0.0643795821816	1.07999999309	0.0
0.0	-0.0	50.2870898247	2.15242056856e-15	0.0	-0.0709409709089	1.11999999499	0.0
0.0	-0.0	51.2103228569	2.12594139219e-15	0.0	-0.0776941014919	1.15999998525	0.0
0.0	-0.0	52.0968585014	2.08387641254e-15	0.0	-0.0846246490255	1.20000003371	0.0
0.0	-0.0	52.9493861198	-1.57144227146e-14	0.0	-0.0917196273804	1.24000002397	0.0
0.0	-0.0	53.770336628	-6.79725424561e-15	0.0	-0.0989672611468	1.27999996766	0.0
0.0	-0.0	54.5619244576	-2.40286994691e-15	0.0	-0.10635687504	1.32000001613	0.0
0.0	-0.0	55.3261504173	6.3599535019e-15	0.0	-0.113878783304	1.36000000639	0.0
0.0	-0.0	56.0648388863	-6.90548904205e-15	0.0	-0.121524150018	1.39999999665	0.0
0.0	-0.0	56.7796473503	1.08239864082e-14	0.0	-0.129284954164	1.43999999855	0.0
0.0	-0.0	57.4720954895	1.51869947536e-14	0.0	-0.137153896503	1.47999998881	0.0
0.0	-0.0	58.1435585022	-2.58036424517e-15	0.0	-0.145124283154	1.52000003727	0.0
0.0	-0.0	58.79529953	-2.04028564862e-14	0.0	-0.153190025594	1.55999998096	0.0
0.0	-0.0	59.4284820557	-1.59703834981e-14	0.0	-0.161345489323	1.60000001779	0.0
0.0	-0.0	60.0441656113	-1.15636011517e-14	0.0	-0.169585563708	1.64000001969	0.0
0.0	-0.0	60.6433296204	1.69661414019e-15	0.0	-0.177905522287	1.67999996338	0.0
0.0	-0.0	61.2268724442	-7.22710626098e-15	0.0	-0.186300987843	1.7200000002	0.0
0.0	-0.0	61.795624733	1.61878001797e-15	0.0	-0.194767967332	1.7600000021	0.0
0.0	-0.0	62.3503537178	6.00294830523e-15	0.0	-0.203302735463	1.7999999458	0.0
0.0	-0.0	62.8917756081	-1.17946599606e-14	0.0	-0.211901846342	1.84000004083	0.0
0.0	-0.0	63.4205460548	-7.37756882622e-15	0.0	-0.220562145114	1.87999998452	0.0
0.0	-0.0	63.9372868538	1.45230707419e-15	0.0	-0.229280511849	1.92000002135	0.0
0.0	-0.0	64.4425411224	-7.48391023933e-15	0.0	-0.238054571673	1.96000002325	0.0
0.0	-0.0	64.9368729591	-7.54331067468e-15	0.0	-0.24688129779	2.00000002515	0.0
0.0	-0.0	65.4207463264	1.01756112744e-14	0.0	-0.255758711137	2.04000000376	0.0
0.0	-0.0	65.8946547508	-7.64073852186e-15	0.0	-0.264684180729	2.08000000566	0.0
0.0	-0.0	66.359003067	1.89833683652e-14	0.0	-0.273655983619	2.12000000756	0.0
0.0	-0.0	66.8142232895	1.16695358566e-15	0.0	-0.282671838067	2.15999998618	0.0
0.0	-0.0	67.2606682777	-7.77550761799e-15	0.0	-0.291730184108	2.19999998808	0.0
0.0	-0.0	67.6987185478	9.94969805826e-15	0.0	-0.300829042681	2.23999998998	0.0
0.0	-0.0	68.1286940575	1.0190493908e-15	0.0	-0.309967040084	2.2799999686	0.0
0.0	-0.0	68.5509195328	9.62084770735e-16	0.0	-0.319142406806	2.3199999705	0.0
0.0	-0.0	68.9656891823	-7.96239054855e-15	0.0	-0.328353908844	2.36000006553	0.0
0.0	-0.0	69.3732857704	8.82158609484e-16	0.0	-0.337600009516	2.40000006743	0.0
0.0	-0.0	69.7739706039	-2.58297041335e-14	0.0	-0.346879591234	2.43999995291	0.0
0.0	-0.0	70.1680016518	7.73798610984e-16	0.0	-0.356191303581	2.48000004794	0.0
0.0	-0.0	70.5556106567	-8.13345692553e-15	0.0	-0.365534122102	2.52000004984	0.0
0.0	-0.0	70.9370212555	-2.59490631857e-14	0.0	-0.374906812795	2.55999993533	0.0
0.0	-0.0	71.3124489784	-3.49049040027e-14	0.0	-0.384308514185	2.60000003036	0.0
0.0	-0.0	71.6820993423	9.49859696409e-15	0.0	-0.393738085404	2.64000003226	0.0
0.0	-0.0	72.0461592674	-1.72312365424e-14	0.0	-0.403194734827	2.67999991775	0.0
0.0	-0.0	72.4048171043	-2.61413279518e-14	0.0	-0.412677461281	2.72000001278	0.0
0.0	-0.0	72.7582402229	-1.72824492132e-14	0.0	-0.422185566276	2.76000001468	0.0
0.0	-0.0	73.106595993	-2.62126923305e-14	0.0	-0.431718118489	2.79999999329	0.0
0.0	-0.0	73.4500417709	-2.63036510298e-14	0.0	-0.441274419427	2.83999999519	0.0
0.0	-0.0	73.7887277603	-8.54247940812e-15	0.0	-0.450853677467	2.87999999709	0.0
0.0	-0.0	74.1228017807	9.18862065792e-15	0.0	-0.460455333814	2.92000009213	0.0
0.0	-0.0	74.4523940086	-2.63849085878e-14	0.0	-0.470078596845	2.95999997761	0.0
0.0	-0.0	74.7776412964	2.12076271215e-16	0.0	-0.479722907767	2.99999997951	0.0
0.0	-0.0	75.0986628532	9.03490237596e-15	0.0	-0.489387568086	3.04000007454	0.0
0.0	-0.0	75.4155817032	1.78934428887e-14	0.0	-0.499072158709	3.07999996003	0.0
0.0	-0.0	75.728509903	2.67187268201e-14	0.0	-0.508775981143	3.11999996193	0.0
0.0	-0.0	76.0375618935	-1.77351962727e-14	0.0	-0.518498569727	3.15999996383	0.0
0.0	-0.0	76.3428411484	-8.91310492767e-15	0.0	-0.528239365667	3.20000003558	0.0
0.0	-0.0	76.6444458961	8.79328344016e-15	0.0	-0.537997996435	3.24000003748	0.0
0.0	-0.0	76.9424757957	-8.9864916637e-15	0.0	-0.54777385667	3.28000003938	0.0
0.0	-0.0	77.2370233536	-1.79205246248e-14	0.0	-0.557566573843	3.31999992486	0.0
0.0	-0.0	77.5281758308	-1.77613875489e-16	0.0	-0.567375682294	3.35999992676	0.0
0.0	-0.0	77.8160204887	3.5291821076e-14	0.0	-0.577200809494	3.40000011493	0.0
0.0	-0.0	78.1006412506	-9.15557174842e-15	0.0	-0.58704148978	3.44000000041	0.0
0.0	-0.0	78.3821191788	-9.18069371993e-15	0.0	-0.596897443756	3.48000000231	0.0
0.0	-0.0	78.6605243683	8.50989067574e-15	0.0	-0.606768159196	3.52000000421	0.0
0.0	-0.0	78.9359369278	-3.59235110835e-14	0.0	-0.616653403267	3.56000000611	0.0
0.0	-0.0	79.2084269524	-1.81724050587e-14	0.0	-0.626552756876	3.59999989159	0.0
0.0	-0.0	79.4780583382	2.6167387516e-14	0.0	-0.636465940624	3.64000007976	0.0
0.0	-0.0	79.7448987961	-5.09223105348e-16	0.0	-0.646392581984	3.68000008166	0.0
0.0	-0.0	80.0090150833	-3.6102263755e-14	0.0	-0.656332448125	3.71999996714	0.0
0.0	-0.0	80.2704706192	-1.83545131719e-14	0.0	-0.666285166517	3.75999996904	0.0
0.0	-0.0	80.5293188095	-1.84007916111e-14	0.0	-0.676250457764	3.79999997094	0.0
0.0	-0.0	80.7856197357	-6.78671450877e-16	0.0	-0.686228089035	3.84000004269	0.0
0.0	-0.0	81.0394287109	-9.6077297478e-15	0.0	-0.696217780933	3.88000004459	0.0
0.0	-0.0	81.2908000946	-7.50481117435e-16	0.0	-0.706219207495	3.92000004649	0.0
0.0	-0.0	81.5397853851	-4.52016386063e-14	0.0	-0.716232229024	3.95999993198	0.0
0.0	-0.0	81.7864351273	-8.48152883629e-16	0.0	-0.726256519556	4.00000005029	0.0


==> examples/calibration-results/modelUSUB-Invariant-model-II-c-Case-03_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	4.39999997616	1.22617844697e-15	2.24511164867e-15	0.00103569232124	0.0399999989895	0.0	0.0
0.0	8.79999995232	1.06745124892e-15	-7.04053785758e-17	0.00207138464248	0.079999997979	0.0	0.0
0.0	13.2000005245	1.20162126777e-15	-4.22093458276e-16	0.00310707696372	0.1200000057	0.0	0.0
0.0	17.5999999046	1.65270358163e-15	-2.8214667473e-16	0.00414276928495	0.159999995958	0.0	0.0
0.0	22.0000004768	2.92371378843e-15	-7.98430196741e-16	0.00517846183357	0.200000009499	0.0	0.0
0.0	26.400001049	3.69170839731e-15	3.2519288911e-16	0.00621415392743	0.240000011399	0.0	0.0
0.0	30.7999992371	5.22753498475e-15	3.5040058962e-16	0.0072498460213	0.279999990016	0.0	0.0
0.0	35.1997351646	5.74329439189e-15	9.83574162043e-16	0.00828547581477	0.319999991916	0.0	0.0
0.0	39.5983600616	6.51592452092e-15	1.73893839133e-15	0.00932084458327	0.359999993816	0.0	0.0
0.0	43.994269371	7.73037430119e-15	-5.36725801925e-16	0.0103555748865	0.400000018999	0.0	0.0
0.0	48.3851051331	8.97721539561e-15	1.85598901404e-15	0.0113891101137	0.439999997616	0.0	0.0
0.0	52.767791748	7.77249312038e-15	5.46200196312e-16	0.012420729945	0.480000022799	0.0	0.0
0.0	57.1384859085	8.54542312554e-15	-2.5487661443e-15	0.0134495203383	0.520000001416	0.0	0.0
0.0	61.4927339554	9.8715566219e-15	7.04552674929e-16	0.0144744435602	0.559999980032	0.0	0.0
0.0	65.8254575729	9.69651138706e-15	-1.22897757323e-15	0.0154943008965	0.600000005215	0.0	0.0
0.0	70.1310873032	1.02833858673e-14	8.94274886398e-16	0.0165077781276	0.639999983832	0.0	0.0
0.0	74.4036722183	1.0142408827e-14	-1.36661380971e-15	0.0175134791789	0.680000009015	0.0	0.0
0.0	78.6370277405	1.21877926213e-14	-1.38117662218e-15	0.01850994704	0.719999987632	0.0	0.0
0.0	82.8248882294	1.22583494335e-14	1.18972116954e-15	0.0194957065105	0.760000012815	0.0	0.0
0.0	86.9610595703	1.09174052219e-14	-5.58725894543e-15	0.0204692969419	0.800000037998	0.0	0.0
0.0	91.0395812988	1.56316797585e-14	-9.2069185879e-16	0.0214293195313	0.839999970049	0.0	0.0
0.0	95.0548648834	1.50206868224e-14	-7.77971571738e-16	0.0223744536925	0.879999995232	0.0	0.0
0.0	99.0018081665	1.66491351127e-14	-3.39976896292e-15	0.0233035043493	0.920000020415	0.0	0.0
0.0	102.875928879	1.72563334073e-14	-2.88055616275e-15	0.024215414669	0.960000045598	0.0	0.0
0.0	106.673412323	1.4511448497e-14	3.56211341517e-15	0.0251092806138	0.999999977648	0.0	0.0
0.0	110.391120911	1.7680906184e-14	-5.41865849311e-15	0.025984374588	1.04000000283	0.0	0.0
0.0	114.026689529	1.28670825783e-14	-2.76935172174e-15	0.0268401308858	1.08000002801	0.0	0.0
0.0	117.578430176	1.6655916432e-14	1.53731900655e-15	0.0276761547866	1.11999996006	0.0	0.0
0.0	121.045322418	1.66485189756e-14	1.5511362315e-15	0.0284922098217	1.15999998525	0.0	0.0
0.0	124.426994324	1.58711368065e-14	1.75725825814e-15	0.0292882032227	1.20000001043	0.0	0.0
0.0	127.723617554	1.70170170595e-14	-3.37873237028e-16	0.0300641768263	1.24000003561	0.0	0.0
0.0	130.935869217	1.36847072828e-14	1.738419716e-15	0.0308202907036	1.27999996766	0.0	0.0
0.0	134.064817429	1.76581125803e-14	-4.64147452967e-16	0.0315567958751	1.31999999285	0.0	0.0
0.0	137.111930847	1.52963067907e-14	1.57717534779e-17	0.0322740415868	1.36000001803	0.0	0.0
0.0	140.078926086	2.01086714351e-14	-1.76077900353e-16	0.0329724243784	1.40000004321	0.0	0.0
0.0	142.967767715	1.77748731075e-14	3.83869336291e-15	0.0336524135491	1.43999997526	0.0	0.0
0.0	145.780572891	1.78197179963e-14	2.22194026831e-15	0.0343145038642	1.48000000045	0.0	0.0
0.0	148.519601822	1.74666592056e-14	-1.52858980263e-15	0.0349592301063	1.52000002563	0.0	0.0
0.0	151.187181473	1.7528571173e-14	1.94583849715e-15	0.0355871379725	1.55999995768	0.0	0.0
0.0	153.785705566	2.10169587346e-14	-7.93818102343e-16	0.0361987877113	1.600000076	0.0	0.0
0.0	156.317548752	2.1884497926e-14	3.96378371795e-15	0.0367947468476	1.64000000805	0.0	0.0
0.0	158.785104752	1.6667173394e-14	4.67723387842e-16	0.037375571992	1.6799999401	0.0	0.0
0.0	161.190738678	1.57297925245e-14	2.41865546468e-15	0.0379418197554	1.72000005841	0.0	0.0
0.0	163.536777496	1.60045712831e-14	6.94094398834e-15	0.0384940394724	1.75999999046	0.0	0.0
0.0	165.825462341	1.65904991246e-14	-5.85022283853e-15	0.0390327622881	1.79999992251	0.0	0.0
0.0	168.059005737	2.08947688321e-14	-1.78727234123e-15	0.0395585047954	1.84000004083	0.0	0.0
0.0	170.239562988	1.6458624565e-14	-7.15805600277e-15	0.0400717726734	1.87999997288	0.0	0.0
0.0	172.369155884	2.26077424078e-14	-2.0042128315e-15	0.0405730461353	1.9200000912	0.0	0.0
0.0	174.44978714	1.47022240336e-14	-5.95317916387e-15	0.0410627944802	1.96000002325	0.0	0.0
0.0	176.483364105	1.88743765066e-14	-5.94271698349e-15	0.0415414688177	1.9999999553	0.0	0.0
0.0	178.471698761	1.6546863587e-14	2.84569215429e-15	0.0420094911533	2.04000007361	0.0	0.0
0.0	180.416564941	2.22817016387e-14	-6.28402282153e-15	0.0424672834924	2.08000000566	0.0	0.0
0.0	182.319602966	2.30520999153e-14	-1.59318824096e-15	0.0429152314609	2.11999993771	0.0	0.0
0.0	184.182453156	1.96119075756e-14	-1.09123855459e-14	0.0433537170466	2.16000005603	0.0	0.0
0.0	186.006603241	1.77395719506e-14	7.33472404686e-15	0.0437830931332	2.19999998808	0.0	0.0
0.0	187.793560028	2.1310534319e-14	1.17613004945e-14	0.0442037126049	2.23999992013	0.0	0.0
0.0	189.544658661	2.1440590087e-14	-1.47608381842e-15	0.0446158956038	2.28000003844	0.0	0.0
0.0	191.26127243	2.67035487308e-14	7.93018212073e-15	0.0450199586339	2.3199999705	0.0	0.0
0.0	192.944641113	2.84892622138e-14	7.88070030884e-15	0.0454161963717	2.36000008881	0.0	0.0
0.0	194.595966339	3.09888304478e-14	7.42400926044e-15	0.0458048962173	2.40000002086	0.0	0.0
0.0	196.216411591	2.978518673e-14	7.09368308697e-15	0.0461863273813	2.43999995291	0.0	0.0
0.0	197.80708313	3.09035046897e-14	1.24939808175e-14	0.0465607445221	2.48000007123	0.0	0.0
0.0	199.369106293	2.99597961135e-14	-1.68575120734e-15	0.0469284314022	2.52000000328	0.0	0.0
0.0	200.903205872	2.94583552557e-14	-4.24995022576e-15	0.0472895226267	2.55999993533	0.0	0.0
0.0	202.410678864	2.1522908984e-14	-4.95310774478e-15	0.0476443710795	2.60000005364	0.0	0.0
0.0	203.892116547	2.85279613492e-14	-7.76745623896e-16	0.0479930677102	2.63999998569	0.0	0.0
0.0	205.348682404	2.91752132114e-14	-5.78100410018e-15	0.0483359290229	2.67999991775	0.0	0.0
0.0	206.780929565	3.14204007224e-14	3.73190143415e-15	0.048673049605	2.72000003606	0.0	0.0
0.0	208.189907074	3.15752253221e-14	7.16813278317e-15	0.0490047095809	2.75999996811	0.0	0.0
0.0	209.576129913	2.68688153408e-14	8.64703325083e-15	0.0493309962621	2.80000008643	0.0	0.0
0.0	210.940532684	3.04444957886e-14	-1.45549006519e-15	0.0496521606692	2.84000001848	0.0	0.0
0.0	212.283592224	2.92411875489e-14	-4.77179425437e-15	0.0499682937516	2.87999995053	0.0	0.0
0.0	213.606185913	2.37514465273e-14	-1.40732073085e-14	0.050279617426	2.92000006884	0.0	0.0
0.0	214.908752441	3.22018926425e-14	3.04138747005e-15	0.0505862153659	2.96000000089	0.0	0.0
0.0	216.192073822	3.51896328573e-14	-5.04911151781e-15	0.0508882912982	2.99999993294	0.0	0.0
0.0	217.456550598	3.27476891218e-14	3.73803633497e-15	0.0511859252583	3.04000005126	0.0	0.0
0.0	218.702907562	3.3435470134e-14	-8.48651044881e-16	0.0514793027833	3.07999998331	0.0	0.0
0.0	219.931507111	3.28325228596e-14	-5.41336056673e-15	0.0517684929946	3.11999991536	0.0	0.0
0.0	221.143016815	3.07704992883e-14	3.32335653256e-15	0.0520536705153	3.15999984741	0.0	0.0
0.0	222.337799072	3.36716562717e-14	3.10614287417e-15	0.052334897191	3.20000015199	0.0	0.0
0.0	223.51644516	3.23162922771e-14	2.87153936468e-15	0.0526123330928	3.24000008404	0.0	0.0
0.0	224.679260254	3.0486305229e-14	-6.46131290544e-16	0.0528860400664	3.28000001609	0.0	0.0
0.0	225.826816559	3.53482838754e-14	-1.11918066274e-15	0.0531561636308	3.31999994814	0.0	0.0
0.0	226.95941925	3.26218152612e-14	8.26665219474e-15	0.0534227547178	3.35999988019	0.0	0.0
0.0	228.07756424	3.21260909229e-14	3.19796971599e-15	0.0536859515705	3.40000018477	0.0	0.0
0.0	229.181537628	3.0781691664e-14	-5.8671841439e-15	0.0539458087587	3.44000011683	0.0	0.0
0.0	230.27179718	3.55021016705e-14	-5.66804669801e-15	0.0542024426977	3.48000004888	0.0	0.0
0.0	231.348628998	2.6988942824e-14	4.14662147062e-15	0.0544559079572	3.51999998093	0.0	0.0
0.0	232.412433624	2.89110073297e-14	-6.33409861528e-15	0.0547063136764	3.55999991298	0.0	0.0
0.0	233.463497162	2.9823366846e-14	7.59096316011e-15	0.0549537144252	3.59999984503	0.0	0.0
0.0	234.502162933	3.36868714186e-14	5.14140634533e-15	0.0551982047909	3.64000014961	0.0	0.0
0.0	235.528697968	3.61247083679e-14	7.29450586374e-15	0.0554398357053	3.68000008166	0.0	0.0
0.0	236.543464661	3.32185376906e-14	5.3104624749e-16	0.0556786944799	3.72000001371	0.0	0.0
0.0	237.546691895	3.96331534844e-14	1.37196483447e-14	0.0559148356842	3.75999994576	0.0	0.0
0.0	238.538684845	2.72162599972e-14	5.39070243539e-15	0.056148335716	3.79999987781	0.0	0.0
0.0	239.51965332	2.20067528382e-14	-4.27177667663e-15	0.0563792455068	3.84000018239	0.0	0.0
0.0	240.489940643	2.94900409583e-14	-1.92419415837e-17	0.0566076341784	3.88000011444	0.0	0.0
0.0	241.449718475	3.26570933365e-14	-9.27439323248e-15	0.0568335526623	3.92000004649	0.0	0.0
0.0	242.399291992	3.08313400767e-14	8.60447937436e-15	0.0570570664422	3.95999997854	0.0	0.0
0.0	243.338813782	3.42287460294e-14	4.30724432841e-15	0.0572782155359	3.99999991059	0.0	0.0


==> examples/calibration-results/modelUSUB-Mod_DruckerPrager-model-b-Case-03_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	4.39999997616	-1.66912924454e-15	1.71417445668e-15	0.00103569232124	0.0399999989895	0.0	0.0
0.0	8.79999995232	1.26938390355e-15	2.4264105807e-16	0.00207138464248	0.079999997979	0.0	0.0
0.0	13.2000005245	1.48741696043e-15	-7.06086664831e-17	0.00310707696372	0.1200000057	0.0	0.0
0.0	17.5999999046	3.4545933765e-15	-3.89364105194e-16	0.00414276928495	0.159999995958	0.0	0.0
0.0	22.0000004768	3.54837687011e-15	-3.20381741969e-16	0.00517846183357	0.200000009499	0.0	0.0
0.0	26.3999986649	3.44895566324e-15	-1.64686921869e-15	0.00621415347268	0.240000011399	0.0	0.0
0.0	30.7995796204	4.54537661686e-15	1.00962843228e-15	0.00724974688637	0.279999990016	0.0	0.0
0.0	35.1977491379	5.63479889459e-15	5.95237646781e-16	0.0082850083345	0.319999991916	0.0	0.0
0.0	39.5927000046	5.70670064951e-15	1.64694174588e-16	0.00931951217353	0.359999993816	0.0	0.0
0.0	43.9819049835	7.36555535793e-15	4.62743297333e-16	0.0103526635939	0.400000018999	0.0	0.0
0.0	48.3621263504	8.37458464013e-15	6.92119488578e-16	0.0113837004392	0.439999997616	0.0	0.0
0.0	52.7294635773	7.49684255308e-15	7.13309738289e-16	0.0124117041196	0.480000022799	0.0	0.0
0.0	57.0793914795	7.8223989252e-15	1.69491478034e-15	0.0134356105264	0.520000001416	0.0	0.0
0.0	61.406879425	7.18211030911e-15	8.0053930878e-16	0.0144542336784	0.559999980032	0.0	0.0
0.0	65.7064342499	7.95044987215e-15	-1.35942329408e-15	0.0154662830028	0.600000005215	0.0	0.0
0.0	69.9722862244	8.27911051415e-15	-3.31567870829e-16	0.0164703978953	0.639999983832	0.0	0.0
0.0	74.1984653473	1.1059211984e-14	8.45239354988e-16	0.0174651740963	0.680000009015	0.0	0.0
0.0	78.3789873123	8.33727499609e-15	7.12757049291e-17	0.0184492037079	0.719999987632	0.0	0.0
0.0	82.5079727173	1.02382185236e-14	-1.3155480462e-15	0.0194211024791	0.760000012815	0.0	0.0
0.0	86.5797901154	1.32954967023e-14	9.90012108751e-16	0.0203795461857	0.800000037998	0.0	0.0
0.0	90.5892181396	1.49065465917e-14	5.21576630898e-15	0.0213233015529	0.839999970049	0.0	0.0
0.0	94.5314884186	1.23005616381e-14	1.55278503407e-15	0.0222512517212	0.879999995232	0.0	0.0
0.0	98.4024238586	1.21166250454e-14	-3.07411549965e-15	0.0231624107982	0.920000020415	0.0	0.0
0.0	102.198495865	1.06031787625e-14	1.35464708705e-15	0.024055947506	0.960000045598	0.0	0.0
0.0	105.916814804	1.35356491776e-14	-6.71963942551e-16	0.0249311833613	0.999999977648	0.0	0.0
0.0	109.555177689	1.32359070874e-14	5.89631281287e-15	0.0257875981333	1.04000000283	0.0	0.0
0.0	113.112030029	1.29512701358e-14	-2.47856028168e-15	0.0266248262051	1.08000002801	0.0	0.0
0.0	116.586437225	1.65681008206e-14	1.87930988249e-15	0.0274426492979	1.11999996006	0.0	0.0
0.0	119.978046417	1.7741818282e-14	2.13642038088e-15	0.0282409819192	1.15999998525	0.0	0.0
0.0	123.28701973	1.64840378828e-14	-3.9323292818e-16	0.0290198640869	1.20000001043	0.0	0.0
0.0	126.513967514	1.72986574202e-14	4.04555217586e-15	0.029779439501	1.24000003561	0.0	0.0
0.0	129.659910202	1.76978191555e-14	2.01553607382e-16	0.0305199464492	1.27999996766	0.0	0.0
0.0	132.726173401	1.65624417935e-14	-3.31361406548e-15	0.0312416959787	1.31999999285	0.0	0.0
0.0	135.714378357	1.73124060355e-14	1.76048386549e-15	0.0319450737152	1.36000001803	0.0	0.0
0.0	138.626337051	1.69523422823e-14	1.88551545762e-15	0.0326305053022	1.40000004321	0.0	0.0
0.0	141.464033127	1.75182485942e-14	-1.53831771133e-17	0.0332984564011	1.43999997526	0.0	0.0
0.0	144.229593277	1.59449916209e-14	-3.76903615265e-15	0.0339494254149	1.48000000045	0.0	0.0
0.0	146.925182343	1.91874868943e-14	7.26113700078e-17	0.0345839252986	1.52000002563	0.0	0.0
0.0	149.553050995	1.72203342953e-14	2.00710544901e-15	0.0352024871972	1.55999995768	0.0	0.0
0.0	152.115449905	1.59098088368e-14	1.57547810552e-15	0.0358056386176	1.600000076	0.0	0.0
0.0	154.614658356	1.47871412042e-14	2.21500624484e-15	0.0363939107046	1.64000000805	0.0	0.0
0.0	157.05288887	1.56295485045e-14	2.28702548588e-15	0.0369678346033	1.6799999401	0.0	0.0
0.0	159.432353973	1.76771324934e-14	4.3126621629e-15	0.0375279232685	1.72000005841	0.0	0.0
0.0	161.755218506	1.96223761616e-14	-2.36915115347e-15	0.0380746896553	1.75999999046	0.0	0.0
0.0	164.023590088	2.04566762979e-14	-2.07829909762e-15	0.0386086285289	1.79999992251	0.0	0.0
0.0	166.239490509	2.08420994764e-14	-1.51565375664e-15	0.0391302164644	1.84000004083	0.0	0.0
0.0	168.404903412	1.78393954187e-14	-2.07547503684e-15	0.0396399227611	1.87999997288	0.0	0.0
0.0	170.521736145	1.53411378094e-14	-1.49126503111e-15	0.0401381912525	1.9200000912	0.0	0.0
0.0	172.591838837	2.01922932805e-14	6.73105875313e-15	0.0406254621339	1.96000002325	0.0	0.0
0.0	174.616947174	2.10178556366e-14	-1.26016109118e-15	0.041102142859	1.9999999553	0.0	0.0
0.0	176.598777771	2.35583429206e-14	7.95757596034e-15	0.0415686336055	2.04000007361	0.0	0.0
0.0	178.538951874	1.99297461011e-14	3.03195655228e-15	0.0420253199991	2.08000000566	0.0	0.0
0.0	180.438995361	2.63137258514e-14	-2.06223008852e-15	0.0424725658377	2.11999993771	0.0	0.0
0.0	182.300434113	2.61276376892e-14	3.02928707501e-15	0.0429107203672	2.16000005603	0.0	0.0
0.0	184.124679565	2.73660532212e-14	-5.92095644237e-15	0.0433401182818	2.19999998808	0.0	0.0
0.0	185.913066864	2.49320614838e-14	2.57449232162e-15	0.0437610760855	2.23999992013	0.0	0.0
0.0	187.666912079	2.98518733163e-14	2.34678154273e-15	0.0441739066446	2.28000003844	0.0	0.0
0.0	189.387454987	2.93467631118e-14	6.85328110755e-15	0.0445788937213	2.3199999705	0.0	0.0
0.0	191.075878143	2.69651335749e-14	-1.26464560124e-15	0.0449763210781	2.36000008881	0.0	0.0
0.0	192.733306885	2.41290097694e-14	2.80952305335e-15	0.0453664542874	2.40000002086	0.0	0.0
0.0	194.360809326	2.69275491348e-14	-6.35201653849e-15	0.0457495443698	2.43999995291	0.0	0.0
0.0	195.959434509	2.47071607897e-14	-6.68593810212e-16	0.0461258350697	2.48000007123	0.0	0.0
0.0	197.530155182	2.98218828443e-14	-9.79954968931e-15	0.0464955592179	2.52000000328	0.0	0.0
0.0	199.073905945	3.06944943866e-14	7.32274647159e-15	0.046858935093	2.55999993533	0.0	0.0
0.0	200.591583252	3.35893871643e-14	2.37167848803e-15	0.047216173698	2.60000005364	0.0	0.0
0.0	202.084064484	3.531691986e-14	1.8872535957e-15	0.0475674787594	2.63999998569	0.0	0.0
0.0	203.552150726	3.39612947146e-14	-1.4898970729e-15	0.0479130430904	2.67999991775	0.0	0.0
0.0	204.996623993	2.8910322186e-14	9.18872882005e-15	0.0482530522277	2.72000003606	0.0	0.0
0.0	206.418247223	3.16089508388e-14	-6.77109667706e-16	0.0485876771563	2.75999996811	0.0	0.0
0.0	207.817707062	3.7651052845e-14	-7.37254565614e-16	0.0489170924993	2.80000008643	0.0	0.0
0.0	209.195728302	3.22125740456e-14	-4.2205692998e-15	0.0492414583277	2.84000001848	0.0	0.0
0.0	210.552959442	3.18388472274e-14	2.54066367859e-15	0.0495609237987	2.87999995053	0.0	0.0
0.0	211.88999176	3.58591926028e-14	-1.65117717532e-15	0.0498756453453	2.92000006884	0.0	0.0
0.0	213.207473755	3.59511718576e-14	4.17311216135e-15	0.0501857612107	2.96000000089	0.0	0.0
0.0	214.505958557	3.3250110579e-14	7.450640241e-15	0.0504914023622	2.99999993294	0.0	0.0
0.0	215.785999298	3.13082812476e-14	6.33834304444e-15	0.050792707043	3.04000005126	0.0	0.0
0.0	217.048149109	3.47203338294e-14	-5.40698452622e-16	0.0510897953063	3.07999998331	0.0	0.0
0.0	218.292884827	3.27162874928e-14	4.01291493761e-15	0.0513827872055	3.11999991536	0.0	0.0
0.0	219.520721436	3.65831595243e-14	2.86540949312e-15	0.0516717991559	3.15999984741	0.0	0.0
0.0	220.732097626	3.42258310714e-14	-2.59661338113e-15	0.0519569402968	3.20000015199	0.0	0.0
0.0	221.927509308	3.58929156843e-14	7.84217089765e-15	0.0522383197676	3.24000008404	0.0	0.0
0.0	223.107337952	3.52095616897e-14	-9.45159067216e-16	0.0525160357938	3.28000001609	0.0	0.0
0.0	224.272041321	3.56121576142e-14	1.18977855602e-14	0.0527901902387	3.31999994814	0.0	0.0
0.0	225.422000885	3.67420923131e-14	-7.57476564023e-15	0.0530608740519	3.35999988019	0.0	0.0
0.0	226.557617188	3.16745853043e-14	-6.27389892493e-16	0.0533281781827	3.40000018477	0.0	0.0
0.0	227.679233551	4.02892859345e-14	8.11783194698e-15	0.0535921899427	3.44000011683	0.0	0.0
0.0	228.787231445	3.63222732971e-14	1.17611072651e-14	0.0538529966434	3.48000004888	0.0	0.0
0.0	229.881954193	3.41840431245e-14	7.6451412403e-15	0.0541106746823	3.51999998093	0.0	0.0
0.0	230.963726044	3.9001918724e-14	-1.00923803612e-14	0.054365307733	3.55999991298	0.0	0.0
0.0	232.032852173	3.94878077393e-14	3.33101821027e-15	0.0546169649169	3.59999984503	0.0	0.0
0.0	233.089675903	3.86702229512e-14	3.00545103847e-15	0.0548657226318	3.64000014961	0.0	0.0
0.0	234.134464264	4.17058314331e-14	3.54998257988e-15	0.0551116499992	3.68000008166	0.0	0.0
0.0	235.167541504	3.9718149826e-14	-5.63026479339e-15	0.0553548234166	3.72000001371	0.0	0.0
0.0	236.189098358	4.09009705093e-14	3.55442526769e-15	0.0555952792638	3.75999994576	0.0	0.0
0.0	237.19953537	4.25656316021e-14	4.17045009561e-15	0.0558331194043	3.79999987781	0.0	0.0
0.0	238.198947906	4.51784578821e-14	3.7562636899e-15	0.0560683693038	3.84000018239	0.0	0.0
0.0	239.187755585	3.88033842068e-14	-1.71515833838e-15	0.056301119912	3.88000011444	0.0	0.0
0.0	240.166053772	3.68110205192e-14	1.27222141098e-14	0.0565313966945	3.92000004649	0.0	0.0
0.0	241.134204865	3.43529322827e-14	8.45297562034e-15	0.0567592833249	3.95999997854	0.0	0.0
0.0	242.09230423	3.74342267042e-14	3.29473873035e-15	0.0569848052692	3.99999991059	0.0	0.0


==> examples/calibration-results/modelUSUB-Mod_DruckerPrager-model-b-Case-04_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	2.32000000775	-1.2676859863e-15	0.0	-0.0	0.0399999989895	0.0
0.0	-0.0	4.6400000155	-2.80048713086e-16	0.0	-0.0	0.079999997979	0.0
0.0	-0.0	6.95999991894	-1.25097309981e-15	0.0	-0.0	0.120000001334	0.0
0.0	-0.0	9.27999973297	-2.77568170483e-15	0.0	-1.21360413038e-09	0.159999995958	0.0
0.0	-0.0	11.5996720791	-4.18455319418e-16	0.0	-1.78782215698e-06	0.200000002224	0.0
0.0	-0.0	13.9165269136	1.93141868766e-15	0.0	-1.89560637409e-05	0.240000002668	0.0
0.0	-0.0	16.2248595953	3.15845351141e-15	0.0	-8.24501455554e-05	0.279999998747	0.0
0.0	-0.0	18.515951395	-3.36558588954e-15	0.0	-0.00024041605684	0.319999991916	0.0
0.0	-0.0	20.7786443233	-5.44060802845e-15	0.0	-0.000553196332476	0.359999999637	0.0
0.0	-0.0	23.0002806187	-9.74194694903e-16	0.0	-0.00109005086415	0.400000004447	0.0
0.0	-0.0	25.1679198742	-1.19136311644e-14	0.0	-0.00192162387975	0.440000000526	0.0
0.0	-0.0	27.2695987225	-5.10607077775e-15	0.0	-0.00311320291075	0.480000005336	0.0
0.0	-0.0	29.2954106331	-2.78484263085e-15	0.0	-0.0047188706958	0.520000001416	0.0
0.0	-0.0	31.2381744385	1.61762911195e-15	0.0	-0.00677781863487	0.559999997495	0.0
0.0	-0.0	33.0936517715	-1.15459299268e-14	0.0	-0.00931319736992	0.600000016857	0.0
0.0	-0.0	34.8603513241	-1.58008061786e-14	0.0	-0.0123331483337	0.639999983832	0.0
0.0	-0.0	36.5390808582	-1.12445953089e-14	0.0	-0.0158332491992	0.680000003194	0.0
0.0	-0.0	38.1323943138	6.60070329422e-15	0.0	-0.0197995512281	0.719999999274	0.0
0.0	-0.0	39.6440474987	6.6094012638e-15	0.0	-0.0242115624133	0.760000018636	0.0
0.0	-0.0	41.0785207748	1.55676765064e-14	0.0	-0.0290448224405	0.800000008894	0.0
0.0	-0.0	42.440653801	2.14576527187e-15	0.0	-0.0342729093973	0.83999998169	0.0
0.0	-0.0	43.7353792191	-2.28997329289e-15	0.0	-0.0398689269787	0.880000001052	0.0
0.0	-0.0	44.9675264359	-2.19811190801e-15	0.0	-0.0458064780105	0.920000020415	0.0
0.0	-0.0	46.141726017	-1.09943211604e-14	0.0	-0.0520603207406	0.960000010673	0.0
0.0	-0.0	47.2623252869	-1.99011235343e-14	0.0	-0.0586067035329	1.00000001257	0.0
0.0	-0.0	48.3333673477	-1.55196155923e-14	0.0	-0.0654235715047	1.04000000283	0.0
0.0	-0.0	49.3585820198	-1.09629640007e-14	0.0	-0.07249059272	1.07999999309	0.0
0.0	-0.0	50.3413772583	6.73257097164e-15	0.0	-0.0797891174443	1.11999999499	0.0
0.0	-0.0	51.2848749161	1.1186154006e-14	0.0	-0.0873021199368	1.15999998525	0.0
0.0	-0.0	52.1919207573	6.71480207329e-15	0.0	-0.0950140878558	1.20000003371	0.0
0.0	-0.0	53.065103054	2.34574313328e-15	0.0	-0.102910888381	1.24000002397	0.0
0.0	-0.0	53.9067754745	1.12532646911e-14	0.0	-0.110979669262	1.27999996766	0.0
0.0	-0.0	54.719083786	-6.53013274422e-15	0.0	-0.119208719116	1.32000001613	0.0
0.0	-0.0	55.5039787292	-2.08857281318e-15	0.0	-0.127587385941	1.36000000639	0.0
0.0	-0.0	56.2632455826	-6.51553598426e-15	0.0	-0.136105949059	1.39999999665	0.0
0.0	-0.0	56.9985051155	-2.43060543197e-14	0.0	-0.14475552598	1.43999999855	0.0
0.0	-0.0	57.7112474442	6.82187841983e-15	0.0	-0.153528014198	1.47999998881	0.0
0.0	-0.0	58.4028329849	6.76722494239e-15	0.0	-0.162415986415	1.52000003727	0.0
0.0	-0.0	59.074505806	-2.13075505395e-15	0.0	-0.171412643977	1.55999998096	0.0
0.0	-0.0	59.7274103165	-2.14739316332e-15	0.0	-0.180511712097	1.60000001779	0.0
0.0	-0.0	60.3626060486	-1.10672634027e-14	0.0	-0.1897074515	1.64000001969	0.0
0.0	-0.0	60.9810595512	-1.10942347846e-14	0.0	-0.198994576931	1.67999996338	0.0
0.0	-0.0	61.5836672783	-1.55343814941e-14	0.0	-0.208368175663	1.7200000002	0.0
0.0	-0.0	62.1712579727	-2.00034457761e-14	0.0	-0.217823754065	1.7600000021	0.0
0.0	-0.0	62.7445983887	-1.55458519084e-14	0.0	-0.227357097901	1.7999999458	0.0
0.0	-0.0	63.3043966293	1.54800130962e-14	0.0	-0.236964365467	1.84000004083	0.0
0.0	-0.0	63.8513183594	-6.69924485737e-15	0.0	-0.246641901322	1.87999998452	0.0
0.0	-0.0	64.3859715462	2.14288072764e-15	0.0	-0.256386399269	1.92000002135	0.0
0.0	-0.0	64.9089307785	2.14382437528e-15	0.0	-0.266194739379	1.96000002325	0.0
0.0	-0.0	65.4207315445	2.08968705855e-15	0.0	-0.276063964702	2.00000002515	0.0
0.0	-0.0	65.9218769073	-1.56919354457e-14	0.0	-0.285991281271	2.04000000376	0.0
0.0	-0.0	66.4128112793	-6.86103423835e-15	0.0	-0.295974500477	2.08000000566	0.0
0.0	-0.0	66.8939971924	-1.57019812564e-14	0.0	-0.306010758504	2.12000000756	0.0
0.0	-0.0	67.3658161163	1.09088996083e-14	0.0	-0.316098262556	2.15999998618	0.0
0.0	-0.0	67.8286828995	-2.46289573081e-14	0.0	-0.326234521344	2.19999998808	0.0
0.0	-0.0	68.2829346657	-2.46500883979e-14	0.0	-0.336417928338	2.23999998998	0.0
0.0	-0.0	68.7289280891	-3.35401819881e-14	0.0	-0.346646294929	2.2799999686	0.0
0.0	-0.0	69.1669635773	-2.46952191074e-14	0.0	-0.356918177567	2.3199999705	0.0
0.0	-0.0	69.5973672867	-3.35876326415e-14	0.0	-0.367231667042	2.36000006553	0.0
0.0	-0.0	70.0204000473	1.07928644325e-14	0.0	-0.377585436217	2.40000006743	0.0
0.0	-0.0	70.4363484383	-7.01398972743e-15	0.0	-0.387977785431	2.43999995291	0.0
0.0	-0.0	70.8454575539	1.96543975275e-14	0.0	-0.398407550529	2.48000004794	0.0
0.0	-0.0	71.2479782104	-1.59494337263e-14	0.0	-0.408873241395	2.52000004984	0.0
0.0	-0.0	71.6441221237	1.82042282851e-15	0.0	-0.419373763725	2.55999993533	0.0
0.0	-0.0	72.0341258049	1.75893763331e-15	0.0	-0.429907720536	2.60000003036	0.0
0.0	-0.0	72.4181809425	-2.48737666382e-14	0.0	-0.440474227071	2.64000003226	0.0
0.0	-0.0	72.7964930534	-1.60192190503e-14	0.0	-0.451072026044	2.67999991775	0.0
0.0	-0.0	73.1692357063	1.7272808357e-15	0.0	-0.461700279266	2.72000001278	0.0
0.0	-0.0	73.5365996361	1.69611174377e-15	0.0	-0.472357822582	2.76000001468	0.0
0.0	-0.0	73.8987436295	1.71343780271e-15	0.0	-0.483043910936	2.79999999329	0.0
0.0	-0.0	74.2558374405	-2.49871484833e-14	0.0	-0.493757566437	2.83999999519	0.0
0.0	-0.0	74.6080226898	-1.61362790036e-14	0.0	-0.504497997463	2.87999999709	0.0
0.0	-0.0	74.9554591179	-3.39215588373e-14	0.0	-0.515264319256	2.92000009213	0.0
0.0	-0.0	75.2982711792	-1.61772306644e-14	0.0	-0.526055879891	2.95999997761	0.0
0.0	-0.0	75.6366076469	-3.39560524012e-14	0.0	-0.536871887743	2.99999997951	0.0
0.0	-0.0	75.9705882072	-4.28802500525e-14	0.0	-0.547711690888	3.04000007454	0.0
0.0	-0.0	76.300339222	-1.62446526341e-14	0.0	-0.558574544266	3.07999996003	0.0
0.0	-0.0	76.6259703636	-1.62760325578e-14	0.0	-0.56945993565	3.11999996193	0.0
0.0	-0.0	76.947602272	-2.5171236536e-14	0.0	-0.580367073417	3.15999996383	0.0
0.0	-0.0	77.2653431892	1.45734903781e-15	0.0	-0.59129553847	3.20000003558	0.0
0.0	-0.0	77.57929039	-1.6327823858e-14	0.0	-0.602244632319	3.24000003748	0.0
0.0	-0.0	77.889544487	2.80487321305e-14	0.0	-0.613213935867	3.28000003938	0.0
0.0	-0.0	78.196205616	-5.1899469448e-14	0.0	-0.624202843755	3.31999992486	0.0
0.0	-0.0	78.4993596077	-1.63679691168e-14	0.0	-0.635210890323	3.35999992676	0.0
0.0	-0.0	78.799097538	-7.51711340146e-15	0.0	-0.646237563342	3.40000011493	0.0
0.0	-0.0	79.0955033302	-2.53370298682e-14	0.0	-0.657282443717	3.44000000041	0.0
0.0	-0.0	79.3886590004	1.90531188815e-14	0.0	-0.668345019221	3.48000000231	0.0
0.0	-0.0	79.6786437035	1.28217560983e-15	0.0	-0.679424963892	3.52000000421	0.0
0.0	-0.0	79.9655323029	1.90035654688e-14	0.0	-0.6905217655	3.56000000611	0.0
0.0	-0.0	80.2494010925	1.01558130704e-14	0.0	-0.701635098085	3.59999989159	0.0
0.0	-0.0	80.5303153992	-2.54390279875e-14	0.0	-0.712764495984	3.64000007976	0.0
0.0	-0.0	80.8083429337	1.89728071879e-14	0.0	-0.7239096798	3.68000008166	0.0
0.0	-0.0	81.0835523605	1.89456061806e-14	0.0	-0.735070230439	3.71999996714	0.0
0.0	-0.0	81.3560066223	-7.73041892924e-15	0.0	-0.746245821938	3.75999996904	0.0
0.0	-0.0	81.6257648468	-3.43832096607e-14	0.0	-0.757436128333	3.79999997094	0.0
0.0	-0.0	81.8928909302	-2.55387131113e-14	0.0	-0.768640823662	3.84000004269	0.0
0.0	-0.0	82.1574363708	2.77438624735e-14	0.0	-0.779859581962	3.88000004459	0.0
0.0	-0.0	82.419459343	-3.44341262008e-14	0.0	-0.791092123836	3.92000004649	0.0
0.0	-0.0	82.6790113449	1.8821009884e-14	0.0	-0.802338123322	3.95999993198	0.0
0.0	-0.0	82.9361429214	1.8803044249e-14	0.0	-0.813597347587	4.00000005029	0.0


==> examples/calibration-results/modelUSUB-Mod_DruckerPrager-model-c-Case-03_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	4.39999997616	-1.66912924454e-15	1.71417445668e-15	0.00103569232124	0.0399999989895	0.0	0.0
0.0	8.79999995232	1.29307372101e-15	8.90739847333e-17	0.00207138464248	0.079999997979	0.0	0.0
0.0	13.2000005245	2.0887696954e-15	5.6768148125e-17	0.00310707696372	0.1200000057	0.0	0.0
0.0	17.5999999046	1.70138425917e-15	3.03170032481e-16	0.00414276928495	0.159999995958	0.0	0.0
0.0	22.0000004768	1.84140896975e-15	-3.4911309954e-16	0.00517846183357	0.200000009499	0.0	0.0
0.0	26.400001049	3.7658136158e-15	-2.6256327299e-16	0.00621415392743	0.240000011399	0.0	0.0
0.0	30.7999944687	4.30243961342e-15	8.32667268469e-16	0.0072498451118	0.279999990016	0.0	0.0
0.0	35.1993274689	4.48058977988e-15	-6.37528049691e-16	0.00828538031783	0.319999991916	0.0	0.0
0.0	39.5968985558	5.56771339547e-15	-1.12996008344e-15	0.00932050079427	0.359999993816	0.0	0.0
0.0	43.9906597137	7.63795232278e-15	-6.45018236312e-16	0.0103547263279	0.400000018999	0.0	0.0
0.0	48.3778572083	7.40927517526e-15	-1.45403991831e-15	0.0113874029921	0.439999997616	0.0	0.0
0.0	52.7550411224	6.60477561687e-15	8.54711300921e-16	0.0124177322505	0.480000022799	0.0	0.0
0.0	57.118024826	5.47212930079e-15	6.96202121209e-16	0.0134447045639	0.520000001416	0.0	0.0
0.0	61.4621162415	7.05987456097e-15	2.2037643971e-15	0.0144672367242	0.559999980032	0.0	0.0
0.0	65.7820415497	8.22458451518e-15	9.28723385491e-16	0.0154840818141	0.600000005215	0.0	0.0
0.0	70.0721406937	1.02691942273e-14	2.03652144743e-15	0.0164939046954	0.639999983832	0.0	0.0
0.0	74.326467514	1.09241129817e-14	1.862215765e-15	0.0174953074747	0.680000009015	0.0	0.0
0.0	78.5389471054	1.16014723124e-14	1.06332353825e-15	0.0184868604265	0.719999987632	0.0	0.0
0.0	82.7035331726	1.3345181008e-14	3.08414979605e-15	0.0194671392819	0.760000012815	0.0	0.0
0.0	86.8143081665	1.08998521582e-14	1.30167298478e-15	0.0204347543331	0.800000037998	0.0	0.0
0.0	90.8657073975	1.16023629675e-14	1.56951843464e-15	0.0213883904507	0.839999970049	0.0	0.0
0.0	94.8525428772	1.27917169748e-14	1.03770694582e-15	0.0223268325499	0.879999995232	0.0	0.0
0.0	98.770198822	1.1605277502e-14	-2.93998333259e-15	0.0232489892369	0.920000020415	0.0	0.0
0.0	102.614660263	1.41803361711e-14	-7.54868615753e-16	0.0241539146373	0.960000045598	0.0	0.0
0.0	106.382551193	1.14598934022e-14	1.63359780059e-15	0.0250408193097	0.999999977648	0.0	0.0
0.0	110.071220398	1.35423259148e-14	3.78831515193e-15	0.0259090757027	1.04000000283	0.0	0.0
0.0	113.678665161	1.10289651786e-14	4.30636976689e-15	0.026758212698	1.08000002801	0.0	0.0
0.0	117.203550339	1.73014308179e-14	8.4972370623e-15	0.0275879174296	1.11999996006	0.0	0.0
0.0	120.645179749	1.81934249622e-14	-3.57251233279e-16	0.0283980207314	1.15999998525	0.0	0.0
0.0	124.003381729	1.49534512529e-14	6.70508845827e-15	0.0291884916805	1.20000001043	0.0	0.0
0.0	127.27853775	1.5797556219e-14	-1.99694025955e-15	0.0299594121316	1.24000003561	0.0	0.0
0.0	130.471429825	1.73982966587e-14	1.9677082261e-15	0.0307109694404	1.27999996766	0.0	0.0
0.0	133.583240509	1.54487213698e-14	3.76080683052e-15	0.0314434400934	1.31999999285	0.0	0.0
0.0	136.615438461	1.73182796796e-14	1.71535302361e-15	0.0321571751556	1.36000001803	0.0	0.0
0.0	139.569768906	1.57085171744e-14	-2.36149556381e-15	0.0328525784425	1.40000004321	0.0	0.0
0.0	142.448158264	1.49526391601e-14	-7.94132563325e-16	0.0335301047016	1.43999997526	0.0	0.0
0.0	145.25267601	1.39407623781e-14	-2.48804281553e-16	0.03419024506	1.48000000045	0.0	0.0
0.0	147.985506058	1.69009238884e-14	6.88323325136e-15	0.0348335124727	1.52000002563	0.0	0.0
0.0	150.648899078	1.40532513181e-14	5.37385653825e-15	0.0354604344466	1.55999995768	0.0	0.0
0.0	153.24514389	1.8379575646e-14	6.11818779944e-16	0.0360715494025	1.600000076	0.0	0.0
0.0	155.776529312	1.81143772535e-14	6.79412115014e-15	0.0366673993994	1.64000000805	0.0	0.0
0.0	158.245344162	1.47407297279e-14	-1.67163063871e-15	0.0372485192202	1.6799999401	0.0	0.0
0.0	160.653839111	1.65724414409e-14	-1.85271648902e-15	0.0378154436476	1.72000005841	0.0	0.0
0.0	163.004245758	1.63492452947e-14	-1.1191131648e-15	0.0383686929126	1.75999999046	0.0	0.0
0.0	165.298709869	2.10046550516e-14	-1.43491087034e-15	0.0389087726944	1.79999992251	0.0	0.0
0.0	167.539329529	2.44560278028e-14	2.726996898e-15	0.039436181396	1.84000004083	0.0	0.0
0.0	169.728164673	2.03086296559e-14	-1.53390522554e-14	0.0399513992306	1.87999997288	0.0	0.0
0.0	171.867179871	2.2789341613e-14	2.38661141419e-15	0.0404548882216	1.9200000912	0.0	0.0
0.0	173.958244324	2.00881471915e-14	3.12173013329e-15	0.0409470958402	1.96000002325	0.0	0.0
0.0	176.00320816	2.42370926558e-14	2.97688035247e-15	0.0414284477301	1.9999999553	0.0	0.0
0.0	178.003826141	1.68034999587e-14	2.61418269734e-15	0.0418993622588	2.04000007361	0.0	0.0
0.0	179.96175766	2.27195008878e-14	-8.10499886844e-16	0.0423602286901	2.08000000566	0.0	0.0
0.0	181.878623962	2.40577549227e-14	3.0657264324e-15	0.0428114290116	2.11999993771	0.0	0.0
0.0	183.755950928	2.62368239419e-14	3.78370014585e-15	0.0432533233834	2.16000005603	0.0	0.0
0.0	185.595207214	2.08372178138e-14	-2.58242875563e-16	0.0436862574134	2.19999998808	0.0	0.0
0.0	187.397823334	2.51612490117e-14	3.00289141079e-15	0.0441105657956	2.23999992013	0.0	0.0
0.0	189.165115356	2.24228545972e-14	3.82170836708e-15	0.0445265577582	2.28000003844	0.0	0.0
0.0	190.898361206	1.9202873883e-14	2.66699334871e-15	0.0449345388915	2.3199999705	0.0	0.0
0.0	192.598800659	3.11030907455e-14	-1.37671388351e-15	0.0453347965959	2.36000008881	0.0	0.0
0.0	194.267597198	2.47010157774e-14	3.10726466343e-15	0.0457276037196	2.40000002086	0.0	0.0
0.0	195.905857086	2.52952157426e-14	4.08431875628e-15	0.0461132221972	2.43999995291	0.0	0.0
0.0	197.514648438	2.52368443729e-14	-9.63076461028e-16	0.0464919066872	2.48000007123	0.0	0.0
0.0	199.095077515	3.06848048591e-14	7.51743540633e-15	0.0468639300379	2.52000000328	0.0	0.0
0.0	200.64781189	2.98179191536e-14	-3.21851873529e-16	0.0472294086649	2.55999993533	0.0	0.0
0.0	202.174186707	3.41805672718e-14	7.45453897483e-15	0.0475887027278	2.60000005364	0.0	0.0
0.0	203.674697876	2.75656305948e-14	-4.67053728888e-15	0.0479418886243	2.63999998569	0.0	0.0
0.0	205.150527954	3.51593944693e-14	1.19284076542e-14	0.0482892864966	2.67999991775	0.0	0.0
0.0	206.602191925	2.6615002977e-14	1.19019132577e-14	0.0486309763801	2.72000003606	0.0	0.0
0.0	208.030719757	2.96110203448e-14	8.51661399976e-15	0.0489672383992	2.75999996811	0.0	0.0
0.0	209.436607361	2.89620668993e-14	7.05805608711e-15	0.0492981562275	2.80000008643	0.0	0.0
0.0	210.820808411	2.83732779923e-14	-8.1893368802e-16	0.0496239808854	2.84000001848	0.0	0.0
0.0	212.183742523	3.23203930812e-14	-5.88254164533e-15	0.0499447887705	2.87999995053	0.0	0.0
0.0	213.526287079	3.34956866592e-14	-1.54011342118e-15	0.0502608090756	2.92000006884	0.0	0.0
0.0	214.848861694	2.8175298864e-14	-1.013645625e-14	0.050572118198	2.96000000089	0.0	0.0
0.0	216.152248383	2.83571773783e-14	-5.00352685157e-15	0.0508789162268	2.99999993294	0.0	0.0
0.0	217.436828613	3.23406461684e-14	-5.21937122826e-15	0.0511812831974	3.04000005126	0.0	0.0
0.0	218.703308105	3.14878126336e-14	9.64828760438e-17	0.0514793973707	3.07999998331	0.0	0.0
0.0	219.952068329	2.40387097045e-14	3.47601595716e-15	0.0517733315064	3.11999991536	0.0	0.0
0.0	221.183738708	2.56223534194e-14	-4.78635819181e-15	0.0520632529515	3.15999984741	0.0	0.0
0.0	222.398681641	2.55835633338e-14	-5.16712888305e-15	0.0523492308275	3.20000015199	0.0	0.0
0.0	223.597488403	3.55497539441e-14	-5.63800852742e-15	0.0526314106537	3.24000008404	0.0	0.0
0.0	224.780464172	3.59612851662e-14	5.18416615669e-15	0.0529098615516	3.28000001609	0.0	0.0
0.0	225.948162079	3.36754107452e-14	3.30905676353e-15	0.0531847254024	3.31999994814	0.0	0.0
0.0	227.100868225	2.81020754068e-14	1.22870260516e-14	0.0534560531378	3.35999988019	0.0	0.0
0.0	228.239116669	3.60304924697e-14	-1.40638491826e-15	0.053723979363	3.40000018477	0.0	0.0
0.0	229.363136292	2.5722394575e-14	4.00115097347e-15	0.0539885550097	3.44000011683	0.0	0.0
0.0	230.473423004	3.46406522224e-14	4.19135116298e-15	0.0542499001313	3.48000004888	0.0	0.0
0.0	231.570224762	2.42280012394e-14	-2.66899816982e-16	0.0545080692973	3.51999998093	0.0	0.0
0.0	232.653980255	3.42823817438e-14	7.0652275445e-15	0.0547631716472	3.55999991298	0.0	0.0
0.0	233.724918365	3.28471203077e-14	3.02529860862e-15	0.0550152508367	3.59999984503	0.0	0.0
0.0	234.783439636	3.09928171672e-14	9.31876267114e-15	0.0552644087293	3.64000014961	0.0	0.0
0.0	235.829753876	3.64716894855e-14	4.25721432738e-15	0.0555106962565	3.68000008166	0.0	0.0
0.0	236.864261627	3.26993079762e-14	1.31718070221e-15	0.055754204368	3.72000001371	0.0	0.0
0.0	237.887134552	3.73680941833e-14	1.68863794856e-14	0.0559949730814	3.75999994576	0.0	0.0
0.0	238.898735046	3.6739080211e-14	5.30779432112e-15	0.0562330897083	3.79999987781	0.0	0.0
0.0	239.899272919	3.41811451071e-14	-1.2952271964e-16	0.0564685979043	3.84000018239	0.0	0.0
0.0	240.889053345	3.20375929206e-14	-7.90745755025e-15	0.0567015777051	3.88000011444	0.0	0.0
0.0	241.868247986	3.40320200863e-14	-5.62280878587e-15	0.0569320654904	3.92000004649	0.0	0.0
0.0	242.837162018	3.65699661656e-14	5.02135054236e-15	0.0571601340198	3.95999997854	0.0	0.0
0.0	243.795986176	4.07436778674e-14	8.85002919651e-15	0.0573858233111	3.99999991059	0.0	0.0


==> examples/calibration-results/modelUSUB-Mod_Onate-model-b-Case-03_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	4.39999997616	-2.26939777734e-15	9.73376381667e-16	0.00103569232124	0.0399999989895	0.0	0.0
0.0	8.79999995232	1.35031959572e-15	-2.46740697535e-16	0.00207138464248	0.079999997979	0.0	0.0
0.0	13.2000005245	2.53974358491e-15	-1.08210153078e-15	0.00310707696372	0.1200000057	0.0	0.0
0.0	17.5999999046	3.67430694417e-15	-2.42251422915e-18	0.00414277110394	0.159999995958	0.0	0.0
0.0	21.9999527931	4.77417664042e-15	2.28986820786e-16	0.00518035403729	0.200000009499	0.0	0.0
0.0	26.3995146751	5.88678914499e-15	5.66054383898e-16	0.00623384175924	0.240000011399	0.0	0.0
0.0	30.797855854	5.35495547449e-15	1.05335012235e-15	0.00733696242605	0.279999990016	0.0	0.0
0.0	35.1936101913	5.88936036644e-15	1.14204261138e-16	0.00854515019455	0.319999991916	0.0	0.0
0.0	39.5848584175	3.98131404418e-15	1.22953079162e-15	0.00993644971459	0.359999993816	0.0	0.0
0.0	43.9691162109	5.40619117398e-15	2.99774145047e-15	0.0116118117148	0.400000018999	0.0	0.0
0.0	48.3433055878	3.62110131902e-15	-4.55965114696e-16	0.0136955559356	0.439999997616	0.0	0.0
0.0	52.7038908005	7.49579877026e-15	1.80465517785e-15	0.016332272935	0.480000022799	0.0	0.0
0.0	57.0467758179	6.52283735533e-15	1.00735113788e-15	0.0196877772396	0.520000001416	0.0	0.0
0.0	61.3674592972	7.04663993587e-15	-4.61785819231e-17	0.0239453729591	0.559999980032	0.0	0.0
0.0	65.6610536575	7.95230831538e-15	2.25298759925e-15	0.0293031280307	0.600000005215	0.0	0.0
0.0	69.922413826	8.21755197119e-15	7.74404636588e-16	0.0359702171409	0.639999983832	0.0	0.0
0.0	74.1462230682	7.56278046813e-15	2.16714967742e-16	0.0441627344117	0.680000009015	0.0	0.0
0.0	78.3270978928	8.6409030087e-15	-9.53678365781e-16	0.0540991204616	0.719999987632	0.0	0.0
0.0	82.4597167969	8.49551705602e-15	3.26457496065e-15	0.0659954603179	0.760000012815	0.0	0.0
0.0	86.5389442444	8.17801374376e-15	3.59143094601e-15	0.0800608031568	0.800000037998	0.0	0.0
0.0	90.5599021912	1.05548578622e-14	-3.35491294354e-15	0.0964927530731	0.839999970049	0.0	0.0
0.0	94.5181083679	1.09791254423e-14	1.67516501604e-15	0.115473645565	0.879999995232	0.0	0.0
0.0	98.409538269	1.04635164762e-14	6.22890665235e-15	0.137167226057	0.920000020415	0.0	0.0
0.0	102.2306633	1.15052613339e-14	-3.49630054336e-16	0.161716292496	0.960000045598	0.0	0.0
0.0	105.978536606	9.54858801484e-15	-8.75401404147e-16	0.18924100732	0.999999977648	0.0	0.0
0.0	109.650764465	9.98863200709e-15	8.54341729858e-15	0.219838082558	1.04000000283	0.0	0.0
0.0	113.24555397	1.30497550801e-14	5.71496822047e-15	0.253580859862	1.08000002801	0.0	0.0
0.0	116.761903763	9.34541615101e-15	-1.29015823361e-16	0.290511350613	1.11999996006	0.0	0.0
0.0	120.198574066	1.14568998819e-14	-4.81852373858e-15	0.330676499289	1.15999998525	0.0	0.0
0.0	123.555622101	1.27885169902e-14	6.35256710991e-16	0.374075927539	1.20000001043	0.0	0.0
0.0	126.833267212	9.25535960806e-15	1.67648254931e-15	0.420700525865	1.24000003561	0.0	0.0
0.0	130.032119751	9.40275689341e-15	-4.71035816062e-15	0.47052532318	1.27999996766	0.0	0.0
0.0	133.153152466	9.28529714055e-15	-6.56171966162e-15	0.523511611391	1.31999999285	0.0	0.0
0.0	136.19758606	1.230184574e-14	6.26426498395e-15	0.579609011766	1.36000001803	0.0	0.0
0.0	139.166908264	4.9711686048e-15	-3.86669958086e-15	0.638757366687	1.40000004321	0.0	0.0
0.0	142.062797546	2.22109657055e-15	5.85071332355e-16	0.700888922438	1.43999997526	0.0	0.0
0.0	144.887056351	2.76995359158e-15	2.72277920332e-15	0.765929638874	1.48000000045	0.0	0.0
0.0	147.641630173	3.0218611901e-15	-3.87473104139e-16	0.833801110275	1.52000002563	0.0	0.0
0.0	150.328531265	1.50412045015e-15	7.02550090518e-15	0.904421729501	1.55999995768	0.0	0.0
0.0	152.949800491	-1.71617345443e-15	-2.4154644004e-15	0.977707793936	1.600000076	0.0	0.0
0.0	155.507535934	5.85986202053e-15	4.56369678808e-15	1.05357472785	1.64000000805	0.0	0.0
0.0	158.003826141	1.75306682148e-15	-4.21772168091e-15	1.13193760626	1.6799999401	0.0	0.0
0.0	160.440750122	3.19560797637e-15	-1.6088676149e-15	1.21271191165	1.72000005841	0.0	0.0
0.0	162.820339203	-3.96154768332e-15	2.10885739938e-15	1.29581440706	1.75999999046	0.0	0.0
0.0	165.14465332	-5.54904158647e-15	-1.76197729045e-15	1.38116325252	1.79999992251	0.0	0.0
0.0	167.415618896	-5.77075500151e-15	3.03886939992e-15	1.46867835429	1.84000004083	0.0	0.0
0.0	169.635181427	4.70376792665e-15	-1.52785844262e-15	1.55828183051	1.87999997288	0.0	0.0
0.0	171.805171967	-6.03265335364e-15	2.76382747873e-15	1.64989801124	1.9200000912	0.0	0.0
0.0	173.927440643	-1.01373885686e-14	7.05696712038e-15	1.74345367122	1.96000002325	0.0	0.0
0.0	176.003684998	-8.02392151e-15	2.7500441351e-15	1.83887814637	1.9999999553	0.0	0.0
0.0	178.03560257	-1.07267507051e-14	2.50896188235e-15	1.93610333372	2.04000007361	0.0	0.0
0.0	180.024795532	-1.14462268433e-14	1.2056472683e-14	2.03506369144	2.08000000566	0.0	0.0
0.0	181.972846985	-1.19589333451e-14	-5.61221637417e-15	2.13569612242	2.11999993771	0.0	0.0
0.0	183.881187439	-1.33012616085e-14	-1.71680714096e-15	2.23794043995	2.16000005603	0.0	0.0
0.0	185.751304626	-1.06276961312e-14	8.64218769298e-15	2.34173843637	2.19999998808	0.0	0.0
0.0	187.584514618	-1.26352057208e-14	2.16561840067e-15	2.44703446515	2.23999992013	0.0	0.0
0.0	189.382171631	-1.67536997154e-14	1.69261016251e-14	2.55377567373	2.28000003844	0.0	0.0
0.0	191.145496368	-3.18481948713e-14	-9.02281200635e-16	2.66191060655	2.3199999705	0.0	0.0
0.0	192.87569046	-1.29539840294e-14	1.24622401106e-14	2.77139130048	2.36000008881	0.0	0.0
0.0	194.573936462	-2.24591925224e-14	4.24368191725e-15	2.88217025809	2.40000002086	0.0	0.0
0.0	196.241283417	-2.38709478413e-14	-1.268013616e-15	2.9942037072	2.43999995291	0.0	0.0
0.0	197.878818512	-2.2333865104e-14	2.84040375703e-15	3.10744834132	2.48000007123	0.0	0.0
0.0	199.487533569	-2.39240597717e-14	1.28473089647e-14	3.22186388075	2.52000000328	0.0	0.0
0.0	201.068382263	-2.70624680366e-14	1.33325516409e-14	3.33741097711	2.55999993533	0.0	0.0
0.0	202.622299194	-2.74813105825e-14	1.6318890175e-14	3.45405261032	2.60000005364	0.0	0.0
0.0	204.15014267	-2.77892468693e-14	8.47402412438e-15	3.57175269164	2.63999998569	0.0	0.0
0.0	205.652770996	-2.19663489431e-14	4.31778485934e-15	3.69047746062	2.67999991775	0.0	0.0
0.0	207.130966187	-2.77318070241e-14	8.42817634853e-15	3.81019385532	2.72000003606	0.0	0.0
0.0	208.585529327	-2.30759205994e-14	-5.31509600982e-15	3.93087090924	2.75999996811	0.0	0.0
0.0	210.017185211	-3.53289158318e-14	2.13842319029e-14	4.05247882009	2.80000008643	0.0	0.0
0.0	211.426620483	-3.44923505177e-14	-1.46241058907e-15	4.17498825118	2.84000001848	0.0	0.0
0.0	212.814540863	-3.67452294585e-14	3.94453026201e-15	4.29837219417	2.87999995053	0.0	0.0
0.0	214.181594849	-3.78769882958e-14	3.41441628016e-16	4.42260364071	2.92000006884	0.0	0.0
0.0	215.528373718	-4.54547686586e-14	9.62075003387e-15	4.5476583764	2.96000000089	0.0	0.0
0.0	216.855506897	-4.14939443414e-14	-4.49635952166e-15	4.67351172119	2.99999993294	0.0	0.0
0.0	218.163547516	-4.71822762609e-14	1.69816815448e-14	4.80014039204	3.04000005126	0.0	0.0
0.0	219.453048706	-5.01931912442e-14	-5.06284748054e-15	4.92752203718	3.07999998331	0.0	0.0
0.0	220.724525452	-4.75120922558e-14	4.14121607693e-15	5.0556352362	3.11999991536	0.0	0.0
0.0	221.97851181	-4.94302703627e-14	4.48486263758e-15	5.18445950001	3.15999984741	0.0	0.0
0.0	223.215465546	-4.95113009226e-14	1.60448326649e-14	5.31397527084	3.20000015199	0.0	0.0
0.0	224.435882568	-4.98361609277e-14	9.63114736329e-15	5.44416345656	3.24000008404	0.0	0.0
0.0	225.640182495	-5.02029194176e-14	-4.21497729416e-15	5.57500543073	3.28000001609	0.0	0.0
0.0	226.82882309	-5.37565766911e-14	4.22612027728e-15	5.70648442954	3.31999994814	0.0	0.0
0.0	228.002185822	-5.49372974209e-14	1.0007817621e-14	5.83858275786	3.35999988019	0.0	0.0
0.0	229.160709381	-5.43396047153e-14	1.64928900653e-14	5.97128458321	3.40000018477	0.0	0.0
0.0	230.304756165	-5.49857256826e-14	1.69709390495e-14	6.10457453877	3.44000011683	0.0	0.0
0.0	231.434707642	-5.93567333278e-14	-6.32631491189e-15	6.23843725771	3.48000004888	0.0	0.0
0.0	232.550907135	-5.7387960249e-14	9.536496196e-15	6.37285830453	3.51999998093	0.0	0.0
0.0	233.653697968	-6.30549342327e-14	1.26980252311e-14	6.50782324374	3.55999991298	0.0	0.0
0.0	234.743423462	-5.96308128608e-14	2.17124269944e-14	6.64331950247	3.59999984503	0.0	0.0
0.0	235.820407867	-6.86997057888e-14	1.42753850733e-15	6.7793331109	3.64000014961	0.0	0.0
0.0	236.88495636	-6.02914443495e-14	1.00001382085e-14	6.91585242748	3.68000008166	0.0	0.0
0.0	237.937355042	-6.46729009932e-14	1.81902135956e-14	7.05286487937	3.72000001371	0.0	0.0
0.0	238.977890015	-6.68083125578e-14	9.49900281198e-15	7.19035882503	3.75999994576	0.0	0.0
0.0	240.006866455	-6.76216090298e-14	4.36908382161e-15	7.32832308859	3.79999987781	0.0	0.0
0.0	241.024532318	-7.13100351744e-14	2.93265040954e-16	7.46674649417	3.84000018239	0.0	0.0
0.0	242.031135559	-6.2294579861e-14	1.05668598956e-14	7.60561879724	3.88000011444	0.0	0.0
0.0	243.026943207	-7.22998033377e-14	1.00989980708e-14	7.74492975324	3.92000004649	0.0	0.0
0.0	244.012203217	-6.97132247559e-14	9.94801550672e-15	7.88466911763	3.95999997854	0.0	0.0
0.0	244.98714447	-7.47748327625e-14	-9.3879202643e-15	8.0248285085	3.99999991059	0.0	0.0


==> examples/calibration-results/modelUSUB-Mod_Onate-model-b-Case-04_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	2.32000000775	-1.26041893992e-15	0.0	-0.0	0.0399999989895	0.0
0.0	-0.0	4.6400000155	-1.94401084158e-15	0.0	-0.0	0.079999997979	0.0
0.0	-0.0	6.95998483896	-1.40452058551e-16	7.93804411092e-07	2.18129389551e-08	0.120000001334	0.0
0.0	-0.0	9.27937877178	-5.55750856752e-16	3.24806954666e-05	8.9253653357e-07	0.159999995958	0.0
0.0	-0.0	11.5957403183	-4.17243003513e-16	0.000222655401672	6.11834423125e-06	0.200000002224	0.0
0.0	-0.0	13.9042758942	8.35349186538e-16	0.000821678952434	2.25789037245e-05	0.240000002668	0.0
0.0	-0.0	16.1978414059	5.40685925798e-15	0.00220432048081	6.05724835623e-05	0.279999998747	0.0
0.0	-0.0	18.4672361612	-7.77901678285e-15	0.00485020154883	0.000133278615522	0.319999991916	0.0
0.0	-0.0	20.7017772198	1.01159395238e-14	0.00931847989705	0.000256062367043	0.359999999637	0.0
0.0	-0.0	22.8901238441	-1.19576407464e-14	0.0162020642165	0.000445216301159	0.400000004447	0.0
0.0	-0.0	25.0212447643	-2.9487125365e-15	0.0260777451331	0.000716589920557	0.440000000526	0.0
0.0	-0.0	27.0853424072	1.61606077751e-15	0.0394577182306	0.0010842581105	0.480000005336	0.0
0.0	-0.0	29.0745778084	6.17574752633e-15	0.0567519928154	0.00155948710017	0.520000001416	0.0
0.0	-0.0	30.9834649563	1.85028801909e-15	0.0782472998253	0.00215015625145	0.559999997495	0.0
0.0	-0.0	32.8089461327	-2.0245166877e-14	0.104103506601	0.00286065878754	0.600000016857	0.0
0.0	-0.0	34.5501899719	-2.37595891609e-15	0.134364236146	0.00369219269487	0.639999983832	0.0
0.0	-0.0	36.2082087994	-2.27673932953e-15	0.168976301211	0.00464329714305	0.680000003194	0.0
0.0	-0.0	37.7854347229	2.26129394843e-15	0.207812699955	0.0057104818552	0.719999999274	0.0
0.0	-0.0	39.2854425907	-1.09560620057e-14	0.250684592174	0.00688855798217	0.760000018636	0.0
0.0	-0.0	40.7118945122	-1.0863737532e-14	0.297404912999	0.00817238469608	0.800000008894	0.0
0.0	-0.0	42.0693397522	-1.07672742436e-14	0.34773311927	0.00955535360845	0.83999998169	0.0
0.0	-0.0	43.3622150421	1.14814024275e-14	0.401437253458	0.01103108807	0.880000001052	0.0
0.0	-0.0	44.5948939323	2.04436971061e-14	0.458288675873	0.0125933074742	0.920000020415	0.0
0.0	-0.0	45.771592617	-1.94380043e-14	0.51806709962	0.0142359582242	0.960000010673	0.0
0.0	-0.0	46.8962965012	-1.93618327446e-14	0.580563966651	0.0159533083206	1.00000001257	0.0
0.0	-0.0	47.9727425575	-1.04284933579e-14	0.645584077574	0.0177399953827	1.04000000283	0.0
0.0	-0.0	49.0043916702	-1.92486426731e-14	0.712946348358	0.0195910412003	1.07999999309	0.0
0.0	-0.0	49.9944453239	-1.47564764939e-14	0.782483548392	0.021501853189	1.11999999499	0.0
0.0	-0.0	50.9458351135	1.63678108276e-14	0.854042125866	0.0234682112932	1.15999998525	0.0
0.0	-0.0	51.861260891	-2.35026030704e-14	0.927481334656	0.0254862447036	1.20000003371	0.0
0.0	-0.0	52.7431807518	3.18330916385e-15	1.00267236121	0.0275524158496	1.24000002397	0.0
0.0	-0.0	53.593849659	3.245287094e-15	1.07949716039	0.0296634854749	1.27999996766	0.0
0.0	-0.0	54.4153299332	7.71725233147e-15	1.15784816444	0.0318164937198	1.32000001613	0.0
0.0	-0.0	55.2095074654	-5.53913675376e-15	1.237626886	0.0340087281074	1.36000000639	0.0
0.0	-0.0	55.9781074524	1.22636722944e-14	1.31874287035	0.0362377148122	1.39999999665	0.0
0.0	-0.0	56.7227067947	3.43831610886e-15	1.40111357905	0.0385011808248	1.43999999855	0.0
0.0	-0.0	57.4447588921	-9.85336354533e-15	1.48466334213	0.0407970394008	1.47999998881	0.0
0.0	-0.0	58.1455950737	-2.31350140647e-14	1.5693224268	0.0431233871495	1.52000003727	0.0
0.0	-0.0	58.8264360428	-1.86365933413e-14	1.65502680466	0.0454784574686	1.55999998096	0.0
0.0	-0.0	59.4884109497	8.03675421797e-15	1.74171768595	0.0478606350953	1.60000001779	0.0
0.0	-0.0	60.13256073	1.25293661482e-14	1.82934070472	0.0502684270032	1.64000001969	0.0
0.0	-0.0	60.7598409653	-5.2151029763e-15	1.91784568597	0.0527004478499	1.67999996338	0.0
0.0	-0.0	61.3711400032	8.16755436917e-15	2.00718617998	0.0551554374397	1.7200000002	0.0
0.0	-0.0	61.9672818184	1.26395124598e-14	2.09731934592	0.0576322025154	1.7600000021	0.0
0.0	-0.0	62.5490231514	-2.72791206416e-14	2.1882050205	0.0601296545938	1.7999999458	0.0
0.0	-0.0	63.1170783043	-5.0563438557e-15	2.27980664931	0.0626467750408	1.84000004083	0.0
0.0	-0.0	63.6720995903	3.86632476879e-15	2.37208977342	0.0651826150715	1.87999998452	0.0
0.0	-0.0	64.2147064209	3.8995544007e-15	2.46502202936	0.0677363015711	1.92000002135	0.0
0.0	-0.0	64.7454624176	-4.95413477223e-15	2.55857361481	0.07030700217	1.96000002325	0.0
0.0	-0.0	65.2649097443	-4.91856653529e-15	2.65271659009	0.0728939601686	2.00000002515	0.0
0.0	-0.0	65.7735443115	-3.15295227065e-14	2.74742511101	0.0754964537919	2.04000000376	0.0
0.0	-0.0	66.2718348503	4.02558655051e-15	2.84267449751	0.078113807831	2.08000000566	0.0
0.0	-0.0	66.7602157593	4.05486345023e-15	2.93844169937	0.0807453936432	2.12000000756	0.0
0.0	-0.0	67.2391042709	2.18494425145e-14	3.03470552899	0.0833906291518	2.15999998618	0.0
0.0	-0.0	67.7088780403	-3.14123658738e-14	3.13144573011	0.0860489497427	2.19999998808	0.0
0.0	-0.0	68.1699137688	4.14686525729e-15	3.22864297777	0.0887198315468	2.23999998998	0.0
0.0	-0.0	68.6225423813	-2.24759742568e-14	3.3262798097	0.0914027856197	2.2799999686	0.0
0.0	-0.0	69.0670862198	-4.68450009762e-15	3.42433899641	0.094097352121	2.3199999705	0.0
0.0	-0.0	69.5038604736	-4.01779715611e-14	3.52280470543	0.0968030944932	2.36000006553	0.0
0.0	-0.0	69.9331455231	1.31367446226e-14	3.62166180275	0.0995195936412	2.40000006743	0.0
0.0	-0.0	70.3552184105	2.20431388325e-14	3.72089631855	0.102246447932	2.43999995291	0.0
0.0	-0.0	70.7703313828	-4.57210200189e-15	3.82049451582	0.10498331394	2.48000004794	0.0
0.0	-0.0	71.1787266731	-3.11943028002e-14	3.9204438217	0.107729819138	2.52000004984	0.0
0.0	-0.0	71.580643177	-3.11659870181e-14	4.02073236182	0.11048563756	2.55999993533	0.0
0.0	-0.0	71.9762973785	-5.77867415077e-14	4.12134779617	0.113250454888	2.60000003036	0.0
0.0	-0.0	72.3658986092	1.32910049395e-14	4.2222798802	0.11602396844	2.64000003226	0.0
0.0	-0.0	72.7496423721	-4.45373258859e-15	4.32351836935	0.118805898819	2.67999991775	0.0
0.0	-0.0	73.1277170181	4.44910037716e-15	4.42505301908	0.12159596663	2.72000001278	0.0
0.0	-0.0	73.5003070831	-1.32902010523e-14	4.52687498182	0.124393927399	2.76000001468	0.0
0.0	-0.0	73.8675775528	-4.38166067269e-15	4.62897447869	0.127199513372	2.79999999329	0.0
0.0	-0.0	74.2297005653	4.51599639235e-15	4.73134359345	0.130012515001	2.83999999519	0.0
0.0	-0.0	74.5868239403	-3.98685872185e-14	4.83397347853	0.132832687814	2.87999999709	0.0
0.0	-0.0	74.9390964508	3.12125166555e-14	4.93685761467	0.135659822263	2.92000009213	0.0
0.0	-0.0	75.2866683006	4.58798148737e-15	5.0399871543	0.138493732084	2.95999997761	0.0
0.0	-0.0	75.6296687126	2.23742567171e-14	5.14335604385	0.141334196087	2.99999997951	0.0
0.0	-0.0	75.9682254791	-2.20095142715e-14	5.24695683271	0.144181051292	3.04000007454	0.0
0.0	-0.0	76.3024692535	-3.97574512019e-14	5.35078346729	0.147034099791	3.07999996003	0.0
0.0	-0.0	76.632516861	4.68076177065e-15	5.45482942834	0.149893166963	3.11999996193	0.0
0.0	-0.0	76.9584827423	-1.30632803963e-14	5.55908866227	0.152758113109	3.15999996383	0.0
0.0	-0.0	77.2804789543	4.71910112882e-15	5.66355558112	0.155628763605	3.20000003558	0.0
0.0	-0.0	77.5986037254	4.73983490718e-15	5.76822506264	0.158504967112	3.24000003748	0.0
0.0	-0.0	77.9129667282	-1.30066456559e-14	5.87309105322	0.16138657229	3.28000003938	0.0
0.0	-0.0	78.2236628532	-3.07461456087e-14	5.97814889625	0.164273462724	3.31999992486	0.0
0.0	-0.0	78.5307779312	-4.08465439308e-15	6.08339346945	0.167165475432	3.35999992676	0.0
0.0	-0.0	78.8344130516	4.82469013844e-15	6.18882058188	0.17006250564	3.40000011493	0.0
0.0	-0.0	79.1346445084	3.147712816e-14	6.29442557693	0.172964425292	3.44000000041	0.0
0.0	-0.0	79.4315657616	1.37409829871e-14	6.40020379797	0.175871094689	3.48000000231	0.0
0.0	-0.0	79.7252483368	2.26355028539e-14	6.50615105405	0.178782420699	3.52000000421	0.0
0.0	-0.0	80.0157718658	-3.99110436862e-15	6.61226315424	0.181698275264	3.56000000611	0.0
0.0	-0.0	80.3032178879	-3.96947432352e-15	6.71853683889	0.184618565254	3.59999989159	0.0
0.0	-0.0	80.587641716	-1.28290964329e-14	6.82496791705	0.187543197535	3.64000007976	0.0
0.0	-0.0	80.8691320419	-2.16938658555e-14	6.93155312911	0.190472032409	3.68000008166	0.0
0.0	-0.0	81.1477365494	3.1606599793e-14	7.03828828409	0.19340502331	3.71999996714	0.0
0.0	-0.0	81.4235391617	-2.16609146857e-14	7.14517058805	0.19634203054	3.75999996904	0.0
0.0	-0.0	81.6965866089	2.27630210171e-14	7.252197247	0.199283007532	3.79999997094	0.0
0.0	-0.0	81.9669513702	1.38981944197e-14	7.35936360434	0.202227849513	3.84000004269	0.0
0.0	-0.0	82.2346754074	4.94388509123e-14	7.46666779742	0.205176463351	3.88000004459	0.0
0.0	-0.0	82.4998350143	-2.15940165529e-14	7.57410656661	0.208128755912	3.92000004649	0.0
0.0	-0.0	82.762468338	-4.8221989616e-14	7.68167758361	0.211084703915	3.95999993198	0.0
0.0	-0.0	83.0226392746	-3.79599191741e-15	7.78937712312	0.21404416766	4.00000005029	0.0


==> examples/calibration-results/modelUSUB-Mod_Onate-model-c-Case-03_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	4.39999997616	-2.26939777734e-15	9.73376381667e-16	0.00103569232124	0.0399999989895	0.0	0.0
0.0	8.79999995232	8.41991407152e-16	2.44013251445e-16	0.00207138464248	0.079999997979	0.0	0.0
0.0	13.2000005245	1.5971924304e-15	-1.59902879783e-16	0.00310707696372	0.1200000057	0.0	0.0
0.0	17.5999999046	3.86154866763e-15	-3.76167331876e-16	0.0041427697397	0.159999995958	0.0	0.0
0.0	21.999938488	3.26605102144e-15	-3.4325169772e-16	0.00517879834661	0.200000009499	0.0	0.0
0.0	26.3994288445	3.60378370394e-15	-8.34311223762e-16	0.00621724711891	0.240000011399	0.0	0.0
0.0	30.7975935936	3.43032313539e-15	-7.52338237172e-16	0.00726284906705	0.279999990016	0.0	0.0
0.0	35.1930212975	5.01708292568e-15	3.95705734991e-16	0.00832327623357	0.319999991916	0.0	0.0
0.0	39.5837426186	5.65544771819e-15	6.25524037729e-16	0.00940914378589	0.359999993816	0.0	0.0
0.0	43.9672279358	4.46451362394e-15	6.12468480685e-16	0.0105341514427	0.400000018999	0.0	0.0
0.0	48.3403873444	9.01659928438e-15	6.55018121999e-16	0.0117149866128	0.439999997616	0.0	0.0
0.0	52.6996088028	8.40641406041e-15	1.83770183741e-15	0.0129712016133	0.480000022799	0.0	0.0
0.0	57.0407819748	8.52962834336e-15	3.1110403128e-15	0.0143249908433	0.520000001416	0.0	0.0
0.0	61.3593816757	1.05933993436e-14	-1.43247763585e-15	0.0158008806466	0.559999980032	0.0	0.0
0.0	65.650510788	8.42926277416e-15	6.62439454106e-16	0.0174253127625	0.600000005215	0.0	0.0
0.0	69.9090147018	1.03917220694e-14	8.75075693509e-16	0.0192261632037	0.639999983832	0.0	0.0
0.0	74.1295814514	1.00948183867e-14	7.41557360638e-16	0.0212321738218	0.680000009015	0.0	0.0
0.0	78.3068418503	1.1201895531e-14	1.27191287923e-15	0.0234723520407	0.719999987632	0.0	0.0
0.0	82.435503006	1.15903516168e-14	1.1658077089e-15	0.0259753414866	0.760000012815	0.0	0.0
0.0	86.5104579926	1.14424494998e-14	1.32780262772e-15	0.0287688071694	0.800000037998	0.0	0.0
0.0	90.5268573761	1.02872896833e-14	-1.02807591652e-15	0.0318788552249	0.839999970049	0.0	0.0
0.0	94.4802761078	1.2906823776e-14	-9.23052301386e-16	0.0353295217792	0.879999995232	0.0	0.0
0.0	98.366727829	1.41254873466e-14	-2.78945710753e-15	0.0391423673136	0.920000020415	0.0	0.0
0.0	102.182731628	1.49693422263e-14	-3.34969766904e-16	0.043336138333	0.960000045598	0.0	0.0
0.0	105.925388336	1.56009848594e-14	-5.06225455748e-15	0.0479265690956	0.999999977648	0.0	0.0
0.0	109.592351913	1.30053980823e-14	-2.94078880798e-15	0.0529262943019	1.04000000283	0.0	0.0
0.0	113.181877136	1.51116810309e-14	-3.11764240522e-16	0.0583448309044	1.08000002801	0.0	0.0
0.0	116.692743301	1.71671826602e-14	1.19471535521e-15	0.0641886945232	1.11999996006	0.0	0.0
0.0	120.124292374	1.67361106527e-14	-6.72567453526e-16	0.0704615449649	1.15999998525	0.0	0.0
0.0	123.476314545	1.52309940918e-14	-1.41089483931e-16	0.0771644263295	1.20000001043	0.0	0.0
0.0	126.74905777	1.45725852175e-14	-4.28134073739e-15	0.0842959852889	1.24000003561	0.0	0.0
0.0	129.943170547	1.35700200805e-14	2.06417958779e-16	0.091852802143	1.27999996766	0.0	0.0
0.0	133.059616089	1.2849262805e-14	6.66375007407e-15	0.0998296236503	1.31999999285	0.0	0.0
0.0	136.099643707	1.91726449712e-14	1.80598674011e-15	0.108219668618	1.36000001803	0.0	0.0
0.0	139.064741135	1.68732656157e-14	2.5385487432e-15	0.117014889838	1.40000004321	0.0	0.0
0.0	141.956596375	1.59527661128e-14	6.69157934155e-15	0.126206228742	1.43999997526	0.0	0.0
0.0	144.777021408	1.46032342577e-14	9.39237777519e-17	0.135783819132	1.48000000045	0.0	0.0
0.0	147.527952194	2.00359316337e-14	1.71279882223e-15	0.145737227285	1.52000002563	0.0	0.0
0.0	150.211391449	1.44322479518e-14	-1.7043110227e-15	0.156055597472	1.55999995768	0.0	0.0
0.0	152.829408646	1.376817158e-14	-3.71460316848e-15	0.166727797478	1.600000076	0.0	0.0
0.0	155.384063721	1.4793615924e-14	1.78817866649e-15	0.177742578671	1.64000000805	0.0	0.0
0.0	157.877454758	1.68975136279e-14	2.97538639811e-15	0.189088677871	1.6799999401	0.0	0.0
0.0	160.311660767	1.59591849284e-14	7.08861888874e-15	0.20075487555	1.72000005841	0.0	0.0
0.0	162.688694	1.91755015898e-14	2.9597263471e-15	0.212730141357	1.75999999046	0.0	0.0
0.0	165.010604858	1.78178987813e-14	-1.38814406374e-15	0.225003590458	1.79999992251	0.0	0.0
0.0	167.279338837	2.05795057102e-14	-1.86938053877e-15	0.23756462906	1.84000004083	0.0	0.0
0.0	169.49678421	1.79647349073e-14	6.78218592652e-15	0.250402896199	1.87999997288	0.0	0.0
0.0	171.664829254	2.42124414559e-14	7.63177982495e-15	0.263508380158	1.9200000912	0.0	0.0
0.0	173.785266876	1.86110422219e-14	3.8606422365e-15	0.276871345704	1.96000002325	0.0	0.0
0.0	175.85981369	2.30510606059e-14	6.80017028888e-15	0.290482450509	1.9999999553	0.0	0.0
0.0	177.890148163	1.20722862588e-14	-5.46809451229e-15	0.304332643282	2.04000007361	0.0	0.0
0.0	179.877872467	1.61446914966e-14	-1.81357972874e-14	0.31841325108	2.08000000566	0.0	0.0
0.0	181.824531555	1.67206533602e-14	3.38053496227e-15	0.332715892	2.11999993771	0.0	0.0
0.0	183.731613159	1.6137733968e-14	1.68776235472e-14	0.34723256249	2.16000005603	0.0	0.0
0.0	185.600547791	1.84517170186e-14	2.17733252222e-14	0.361955608241	2.19999998808	0.0	0.0
0.0	187.432670593	1.45555359266e-14	3.93814363359e-15	0.376877607778	2.23999992013	0.0	0.0
0.0	189.229316711	2.63935889881e-14	3.50337088619e-15	0.391991517972	2.28000003844	0.0	0.0
0.0	190.991725922	2.2570901345e-14	8.08199107131e-15	0.40729061584	2.3199999705	0.0	0.0
0.0	192.72108078	2.42704702009e-14	7.52635651615e-15	0.422768411227	2.36000008881	0.0	0.0
0.0	194.418525696	1.48529399941e-14	8.04850203555e-15	0.43841873412	2.40000002086	0.0	0.0
0.0	196.085166931	2.07676935612e-14	7.7623343366e-15	0.454235676443	2.43999995291	0.0	0.0
0.0	197.722053528	2.40958537235e-14	-8.41404942715e-16	0.470213562949	2.48000007123	0.0	0.0
0.0	199.330158234	1.68848413797e-14	1.6681646593e-14	0.486346980324	2.52000000328	0.0	0.0
0.0	200.91047287	2.07496966522e-14	7.68970232017e-15	0.502630777191	2.55999993533	0.0	0.0
0.0	202.46389389	2.02184943389e-14	3.89291128011e-15	0.519059947692	2.60000005364	0.0	0.0
0.0	203.991298676	2.16924150998e-14	4.52347516388e-15	0.535629864316	2.63999998569	0.0	0.0
0.0	205.493526459	1.9860619107e-14	3.07922416711e-15	0.552335870452	2.67999991775	0.0	0.0
0.0	206.971378326	2.30911953563e-14	2.71046307957e-16	0.56917371694	2.72000003606	0.0	0.0
0.0	208.425617218	1.68631490777e-14	3.61026750292e-15	0.586139212828	2.75999996811	0.0	0.0
0.0	209.857006073	2.51092185306e-14	1.27887445773e-14	0.603228399996	2.80000008643	0.0	0.0
0.0	211.266212463	2.17045128479e-14	-5.42375498448e-15	0.620437436737	2.84000001848	0.0	0.0
0.0	212.653942108	1.86527710883e-14	8.78839749108e-15	0.637762714177	2.87999995053	0.0	0.0
0.0	214.020805359	2.2210431863e-14	1.79660579728e-14	0.655200739857	2.92000006884	0.0	0.0
0.0	215.367450714	1.85570978699e-14	3.51073769055e-15	0.672748079523	2.96000000089	0.0	0.0
0.0	216.694469452	2.76960260231e-14	1.10861260323e-16	0.690401589964	2.99999993294	0.0	0.0
0.0	218.002433777	2.54858987409e-14	5.66860918082e-17	0.708158186171	3.04000005126	0.0	0.0
0.0	219.291877747	1.82661928745e-14	3.68193575468e-16	0.726014899556	3.07999998331	0.0	0.0
0.0	220.563335419	1.21569832007e-14	4.85743060883e-15	0.743968936149	3.11999991536	0.0	0.0
0.0	221.817302704	2.24358093308e-14	9.28000879622e-15	0.762017443776	3.15999984741	0.0	0.0
0.0	223.054275513	1.45554980219e-14	1.32188951718e-14	0.780157919507	3.20000015199	0.0	0.0
0.0	224.274711609	2.2540267128e-14	-1.64611588876e-16	0.798387743998	3.24000008404	0.0	0.0
0.0	225.479068756	1.60727339302e-14	8.85434959393e-15	0.816704588942	3.28000001609	0.0	0.0
0.0	226.667785645	1.66002541913e-14	4.06611654764e-15	0.835106067825	3.31999994814	0.0	0.0
0.0	227.841243744	2.2788557684e-14	1.23973970916e-14	0.853589968756	3.35999988019	0.0	0.0
0.0	228.999862671	1.6299005653e-14	4.02098345583e-15	0.872154138051	3.40000018477	0.0	0.0
0.0	230.144023895	1.51275451109e-14	8.73295891998e-15	0.890796422027	3.44000011683	0.0	0.0
0.0	231.274108887	2.23572739183e-14	3.93237057466e-15	0.909514958039	3.48000004888	0.0	0.0
0.0	232.390460968	2.59502612609e-14	2.50063740136e-15	0.928307708818	3.51999998093	0.0	0.0
0.0	233.493423462	2.3919754515e-14	1.46474712945e-14	0.947172869928	3.55999991298	0.0	0.0
0.0	234.583320618	1.85295233475e-14	1.32737765541e-14	0.966108636931	3.59999984503	0.0	0.0
0.0	235.660495758	2.52018854173e-14	9.59985161348e-15	0.985113205388	3.64000014961	0.0	0.0
0.0	236.725234985	2.72927388138e-14	1.00009074203e-14	1.0041850619	3.68000008166	0.0	0.0
0.0	237.777843475	2.46692740647e-14	1.43447570716e-14	1.02332257666	3.72000001371	0.0	0.0
0.0	238.81860733	2.0106922312e-14	-4.84453082644e-16	1.04252400342	3.75999994576	0.0	0.0
0.0	239.847812653	2.57081900442e-14	9.05050310158e-15	1.06178806163	3.79999987781	0.0	0.0
0.0	240.865707397	2.35800127762e-14	9.00863796876e-15	1.08111323789	3.84000018239	0.0	0.0
0.0	241.872577667	2.8256963428e-14	1.21789361772e-15	1.1004981352	3.88000011444	0.0	0.0
0.0	242.86863327	2.5391376005e-14	4.80121726728e-15	1.11994124018	3.92000004649	0.0	0.0
0.0	243.854160309	2.26406674255e-14	1.40051857982e-14	1.13944150507	3.95999997854	0.0	0.0
0.0	244.829368591	2.56009387324e-14	1.44910894248e-14	1.15899753291	3.99999991059	0.0	0.0


==> examples/compression-preload-A/Vogler-08a-test-04.dat <==
6.66134e-16 6.66134e-16
0.1176 5.30776
0.235199 10.6155
0.31315 15.394
0.429979 22.8274
0.548156 26.5409
0.626107 31.3194
0.705212 32.9094
0.783548 36.625
0.862076 39.8093
0.940411 43.5249
1.05859 47.2384
1.17696 50.4205
1.29533 53.6027
1.41389 56.2534
1.53226 59.4355
1.73031 62.6134
1.92836 65.7912
2.12661 68.4377
2.48402 71.6071
2.64281 73.1929
2.92093 75.3037
3.35861 76.8747
3.75645 78.4477


==> examples/compression-preload-A/Vogler-08a-test-05.dat <==
6.66134e-16 6.66134e-16
0.1176 5.30776
0.235199 10.6155
0.31315 15.394
0.430749 20.7017
0.548349 26.0095
0.666141 30.7859
0.823004 37.6857
0.940411 43.5249
1.05878 46.707
1.25626 51.4791
1.41389 56.2534
1.6514 60.492
1.88891 64.7305
2.16645 68.4356
2.44418 71.6092
2.80179 74.2472
3.15921 77.4167
3.51701 79.5233
3.87501 81.0984
4.19316 82.6757
4.59119 83.7174
4.98941 84.2276
5.38783 84.2064


==> examples/compression-preload-A/Vogler-08a-test-06.dat <==
6.66134e-16 6.66134e-16
0.1176 5.30776
0.235199 10.6155
0.31315 15.394
0.430749 20.7017
0.548349 26.0095
0.666141 30.7859
0.823004 37.6857
0.940411 43.5249
1.05878 46.707
1.25626 51.4791
1.41389 56.2534
1.6514 60.492
1.88891 64.7305
2.16645 68.4356
2.44418 71.6092
2.80179 74.2472
3.15921 77.4167
3.51701 79.5233
3.87501 81.0984
4.19316 82.6757
4.591 84.2488
4.98884 85.8218
5.42671 86.8614
5.82474 87.903


==> examples/compression-preload-A/Vogler-08a-test-07.dat <==
6.66134e-16 6.66134e-16
0.1176 5.30776
0.235199 10.6155
0.31315 15.394
0.430749 20.7017
0.548349 26.0095
0.665948 31.3173
0.744476 34.5015
0.862845 37.6836
0.941566 40.3364
1.05974 44.05
1.21795 47.23
1.33632 50.4121
1.53399 54.6528
1.77131 59.4228
2.04885 63.1278
2.32639 66.8329
2.60413 70.0065
2.9217 73.1781
3.35861 76.8747
3.71641 78.9813
4.19374 81.0815
4.63123 83.1838
4.98941 84.2276
5.42709 85.7986
6.06378 87.8903
6.46201 88.4006
6.82019 89.4443
7.21842 89.9546
7.61664 90.4648
8.01486 90.9751
8.29375 90.9602
8.69197 91.4705
9.09019 91.9807
9.44876 91.9617
9.84679 93.0033


==> examples/compression-preload-A/Vogler-08a-test-08.dat <==
6.66134e-16 6.66134e-16
0.1176 5.30776
0.235199 10.6155
0.31315 15.394
0.430749 20.7017
0.548349 26.0095
0.666141 30.7859
0.823581 36.0915
0.941758 39.805
1.09978 43.5164
1.25818 46.165
1.37693 48.2843
1.61444 52.5229
1.85195 56.7615
2.12949 60.4665
2.40704 64.1716
2.72461 67.3431
3.04238 69.9833
3.39999 72.6213
3.7576 75.2593
4.1156 76.8344
4.35426 77.8846
4.71226 79.4597
4.99076 80.5077


==> examples/compression-preload-A/Vogler-08b-test-05.dat <==
0.404762 0.404762
0.416667 -0.0734509
0.428571 31.1264
0.440476 44.8743
0.452381 50.1606
0.47619 64.4353
0.488095 69.7216
0.5 83.4696
0.511905 77.1213


==> examples/compression-preload-A/Vogler-08b-test-06.dat <==
0.738095 0.738095
0.75 12.5601
0.761905 21.0195
0.77381 26.3059
0.785714 31.5923
0.797619 36.8786
0.809524 47.4534
0.833333 52.7377
0.857143 58.022
0.869048 62.2506
0.904762 65.9463
0.940476 70.6996
0.97619 75.9818
1.02381 80.733
1.07143 85.4842


==> examples/compression-preload-A/Vogler-08b-test-07.dat <==
1.15476 1.15476
1.17857 15.1288
1.19048 20.4151
1.20238 25.7015
1.21429 30.9879
1.2381 36.2721
1.2619 41.5564
1.27381 46.3139
1.32143 53.1805
1.36905 57.9317
1.41667 63.2118
1.46429 67.4342
1.52381 72.1833
1.60714 75.8705
1.69048 80.0866
1.77381 83.7738
1.85714 86.9322
1.95238 90.6174


==> examples/compression-preload-A/Vogler-08b-test-08.dat <==
1.69048 0.230846
1.71429 7.63049
1.7381 12.9148
1.7619 18.199
1.77381 23.4854
1.79762 28.2408
1.83333 33.523
1.86905 38.8051
1.91667 43.5564
1.97619 48.8343
2.03571 53.5834
2.10714 57.8016
2.17857 62.0198
2.2619 65.707
2.34524 68.8654
2.44048 72.5506
2.53571 75.178
2.64286 77.8033
2.75 79.8998


==> examples/compression-preload-A/modelUSUB-Invariant-model-II-b-Case-04_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.794999994338	0.0	0.0	-0.0	0.0137068967888	0.0
0.0	-0.0	1.58999998868	0.0	0.0	-0.0	0.0274137935776	0.0
0.0	-0.0	2.38499999046	0.0	0.0	-0.0	0.0411206889112	0.0
0.0	-0.0	3.17999997735	0.0	0.0	-0.0	0.0548275871552	0.0
0.0	-0.0	3.97499999404	0.0	0.0	-0.0	0.0685344828526	0.0
0.0	-0.0	4.76999998093	0.0	0.0	-0.0	0.0822413778224	0.0
0.0	-0.0	5.56500011683	0.0	0.0	-0.0	0.0959482764301	0.0
0.0	-0.0	6.3599999547	0.0	0.0	-0.0	0.10965517431	0.0
0.0	-0.0	7.1550000906	0.0	0.0	-0.0	0.123362070008	0.0
0.0	-0.0	7.94999998808	0.0	0.0	-0.0	0.137068965705	0.0
0.0	-0.0	8.74499982595	0.0	0.0	-0.0	0.150775859947	0.0
0.0	-0.0	9.53999996185	0.0	0.0	-0.0	0.164482755645	0.0
0.0	-0.0	10.3349997997	0.0	0.0	-2.45608845761e-09	0.17818967026	0.0
0.0	-0.0	11.1300002337	0.0	0.0	-1.53866819286e-07	0.191897185869	0.0
0.0	-0.0	11.9250000715	0.0	0.0	-7.21188042618e-07	0.20560642879	0.0
0.0	-0.0	12.7199999094	0.0	0.0	-2.20476348289e-06	0.219319455209	0.0
0.0	-0.0	13.5150003433	0.0	0.0	-5.2915098081e-06	0.233039117302	0.0
0.0	-0.0	14.3100001812	0.0	0.0	-1.08774536045e-05	0.246769102523	0.0
0.0	-0.0	15.1049995422	0.0	0.0	-2.00495705371e-05	0.260513921967	0.0
0.0	-0.0	15.8999999762	0.0	0.0	-3.41352688338e-05	0.274279038422	0.0
0.0	-0.0	16.694999814	0.0	0.0	-5.46124283574e-05	0.288070592796	0.0
0.0	-0.0	17.4899996519	0.0	0.0	-8.3277751628e-05	0.301895986195	0.0
0.0	-0.0	18.2850000858	0.0	0.0	-0.000122016592741	0.315763018443	0.0
0.0	-0.0	19.0799999237	0.0	0.0	-0.000173010357685	0.32968071464	0.0
0.0	-0.0	19.8749997616	0.0	0.0	-0.000238638381234	0.343658908969	0.0
0.0	-0.0	20.6699995995	0.0	0.0	-0.000321499123856	0.357708337833	0.0
0.0	-0.0	21.4650006294	0.0	0.0	-0.000424411518907	0.371840666048	0.0
0.0	-0.0	22.2600004673	0.0	0.0	-0.000550416052647	0.386068454827	0.0
0.0	-0.0	23.0550003052	0.0	0.0	-0.000702775832906	0.400405182154	0.0
0.0	-0.0	23.8500001431	0.0	0.0	-0.000884977725946	0.414865271887	0.0
0.0	-0.0	24.6449999809	0.0	0.0	-0.00110073306132	0.429464076296	0.0
0.0	-0.0	25.4399998188	0.0	0.0	-0.00135397913255	0.444217870245	0.0
0.0	-0.0	26.2350008488	0.0	0.0	-0.00164887933352	0.459143839544	0.0
0.0	-0.0	27.0300006866	0.0	0.0	-0.00198982415895	0.474260150804	0.0
0.0	-0.0	27.8250005245	0.0	0.0	-0.00238143275055	0.48958590487	0.0
0.0	-0.0	28.6200003624	0.0	0.0	-0.00282855271507	0.505141139729	0.0
0.0	-0.0	29.4150002003	0.0	0.0	-0.00333626085194	0.520946847973	0.0
0.0	-0.0	30.2099990845	0.0	0.0	-0.00390986497223	0.537024938967	0.0
0.0	-0.0	31.0050001144	0.0	0.0	-0.00455490298918	0.553398340708	0.0
0.0	-0.0	31.7999999523	0.0	0.0	-0.00527714510099	0.570090900874	0.0
0.0	-0.0	32.5950007439	0.0	0.0	-0.00608259324508	0.587127404287	0.0
0.0	-0.0	33.3899996281	0.0	0.0	-0.00697748182574	0.604533642763	0.0
0.0	-0.0	34.1850004196	0.0	0.0	-0.00796827953309	0.622336391825	0.0
0.0	-0.0	34.9799993038	0.0	0.0	-0.00906168861547	0.640563276829	0.0
0.0	-0.0	35.7750012875	0.0	0.0	-0.0102646452433	0.659243046539	0.0
0.0	-0.0	36.5700001717	0.0	0.0	-0.011584321328	0.678405293729	0.0
0.0	-0.0	37.3650009632	0.0	0.0	-0.0130281230668	0.698080699658	0.0
0.0	-0.0	38.1599998474	0.0	0.0	-0.0146036953083	0.718300801236	0.0
0.0	-0.0	38.955000639	0.0	0.0	-0.0163189164596	0.739098188933	0.0
0.0	-0.0	39.7499995232	0.0	0.0	-0.0181819021236	0.760506425286	0.0
0.0	-0.0	40.5449995995	0.0	0.0	-0.0202010094654	0.782560015796	0.0
0.0	-0.0	41.3399991989	0.0	0.0	-0.0223848270252	0.805294531165	0.0
0.0	-0.0	42.1349992752	0.0	0.0	-0.0247421878157	0.8287464967	0.0
0.0	-0.0	42.9300012589	0.0	0.0	-0.0272821605904	0.852953281719	0.0
0.0	-0.0	43.724998951	0.0	0.0	-0.0300140498439	0.877953448799	0.0
0.0	-0.0	44.5200009346	0.0	0.0	-0.0329474103637	0.903786445269	0.0
0.0	-0.0	45.3149986267	0.0	0.0	-0.0360920239473	0.930492766201	0.0
0.0	-0.0	46.1100006104	0.0	0.0	-0.039457922685	0.958113855449	0.0
0.0	-0.0	46.9049983025	0.0	0.0	-0.0430553714978	0.986692134757	0.0
0.0	-0.0	47.7000002861	0.0	0.0	-0.0468948855996	1.01627109107	0.0
0.0	-0.0	48.4950003624	0.0	0.0	-0.0509872159455	1.04689515429	0.0
0.0	-0.0	49.2899999619	0.0	0.0	-0.0553433492314	1.07860973803	0.0
0.0	-0.0	50.0850000381	0.0	0.0	-0.0599745311774	1.1114613153	0.0
0.0	-0.0	50.8799996376	0.0	0.0	-0.0648922345135	1.14549732534	0.0
0.0	-0.0	51.6749997139	0.0	0.0	-0.0701081880834	1.1807663017	0.0
0.0	-0.0	52.4700016975	0.0	0.0	-0.0756343419198	1.2173176161	0.0
0.0	-0.0	53.2649993896	0.0	0.0	-0.0814829196315	1.25520174624	0.0
0.0	-0.0	54.0600013733	0.0	0.0	-0.0876663660165	1.29447018262	0.0
0.0	-0.0	54.8549990654	0.0	0.0	-0.0941973761655	1.33517545182	0.0
0.0	-0.0	55.650001049	0.0	0.0	-0.101088895462	1.37737098848	0.0
0.0	-0.0	56.4449987411	0.0	0.0	-0.108354107942	1.42111132154	0.0
0.0	-0.0	57.2400007248	0.0	0.0	-0.116006447934	1.46645199275	0.0
0.0	-0.0	58.0350008011	0.0	0.0	-0.124059582595	1.51344947517	0.0
0.0	-0.0	58.8300004005	0.0	0.0	-0.13252744684	1.56216141768	0.0
0.0	-0.0	59.6250004768	0.0	0.0	-0.141424208414	1.6126463539	0.0
0.0	-0.0	60.4199981689	0.0	0.0	-0.150764267892	1.66496391175	0.0
0.0	-0.0	61.2150001526	0.0	0.0	-0.160562305246	1.71917454572	0.0
0.0	-0.0	62.0100002289	0.0	0.0	-0.170833221637	1.77534002578	0.0
0.0	-0.0	62.8049998283	0.0	0.0	-0.181592162699	1.83352305321	0.0
0.0	-0.0	63.5999999046	0.0	0.0	-0.192854553461	1.89378707437	0.0
0.0	-0.0	64.3949975967	0.0	0.0	-0.204636016861	1.95619701408	0.0
0.0	-0.0	65.1900014877	0.0	0.0	-0.216952478513	2.02081860043	0.0
0.0	-0.0	65.9849991798	0.0	0.0	-0.229820073582	2.08771838807	0.0
0.0	-0.0	66.7799992561	0.0	0.0	-0.243255193345	2.15696429368	0.0
0.0	-0.0	67.5749993324	0.0	0.0	-0.257274485193	2.22862511873	0.0
0.0	-0.0	68.3700008392	0.0	0.0	-0.271894852631	2.30277071241	0.0
0.0	-0.0	69.1650009155	0.0	0.0	-0.287133431993	2.37947185524	0.0
0.0	-0.0	69.9599986076	0.0	0.0	-0.303007592447	2.45880056173	0.0
0.0	-0.0	70.7549986839	0.0	0.0	-0.319535029121	2.54082959145	0.0
0.0	-0.0	71.5500025749	0.0	0.0	-0.336733576842	2.62563312426	0.0
0.0	-0.0	72.345000267	0.0	0.0	-0.354621419683	2.71328601521	0.0
0.0	-0.0	73.1400003433	0.0	0.0	-0.373216927983	2.8038642602	0.0
0.0	-0.0	73.9349980354	0.0	0.0	-0.392538774759	2.89744511247	0.0
0.0	-0.0	74.7300019264	0.0	0.0	-0.412605796009	2.99410645384	0.0
0.0	-0.0	75.5249996185	0.0	0.0	-0.433437153697	3.09392758645	0.0
0.0	-0.0	76.3199996948	0.0	0.0	-0.455052312464	3.19698855747	0.0
0.0	-0.0	77.1149997711	0.0	0.0	-0.477470830083	3.30337064806	0.0
0.0	-0.0	77.9100012779	0.0	0.0	-0.500712683424	3.41315639671	0.0
0.0	-0.0	78.7050013542	0.0	0.0	-0.524797989056	3.52642871439	0.0
0.0	-0.0	79.4999990463	0.0	0.0	-0.549747096375	3.64327202551	0.0


==> examples/compression-preload-A/modelUSUB-Invariant-model-II-b-Case-05_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	0.502000004053	0.0	0.0	0.000118163079321	0.00456363632111	0.0	0.0
0.0	1.00400000811	0.0	0.0	0.000236326158642	0.00912727264222	0.0	0.0
0.0	1.50600001216	0.0	0.0	0.000354489230858	0.0136909089633	0.0	0.0
0.0	2.00800001621	0.0	0.0	0.000472652317285	0.0182545452844	0.0	0.0
0.0	2.50999987125	0.0	0.0	0.00059081537529	0.0228181816055	0.0	0.0
0.0	3.01200002432	0.0	0.0	0.000708978461716	0.0273818179267	0.0	0.0
0.0	3.51399987936	0.0	0.0	0.000827141548143	0.0319454527926	0.0	0.0
0.0	4.01600003242	0.0	0.0	0.00094530463457	0.0365090905689	0.0	0.0
0.0	4.51799988747	0.0	0.0	0.001063467721	0.0410727254348	0.0	0.0
0.0	5.01999974251	0.0	0.0	0.00118163075058	0.0456363632111	0.0	0.0
0.0	5.5220001936	0.0	0.0	0.00129979389385	0.050199998077	0.0	0.0
0.0	6.02400004864	0.0	0.0	0.00141795692343	0.0547636358533	0.0	0.0
0.0	6.52599990368	0.0	0.0	0.00153611995302	0.0593272736296	0.0	0.0
0.0	7.02799975872	0.0	0.0	0.00165428309629	0.0638909055851	0.0	0.0
0.0	7.53000020981	0.0	0.0	0.00177244612587	0.0684545433614	0.0	0.0
0.0	8.03200006485	0.0	0.0	0.00189060926914	0.0730181811377	0.0	0.0
0.0	8.53399991989	0.0	0.0	0.00200877229872	0.077581818914	0.0	0.0
0.0	9.03599977493	0.0	0.0	0.00212693544199	0.0821454508696	0.0	0.0
0.0	9.53800022602	0.0	0.0	0.00224509835789	0.0867090886459	0.0	0.0
0.0	10.039999485	0.0	0.0	0.00236326150116	0.0912727264222	0.0	0.0
0.0	10.5420005322	0.0	0.0	0.00248142464443	0.0958363641985	0.0	0.0
0.0	11.0440003872	0.0	0.0	0.0025995877877	0.100399996154	0.0	0.0
0.0	11.5460002422	0.0	0.0	0.0027177507036	0.104963639751	0.0	0.0
0.0	12.0480000973	0.0	0.0	0.00283591384687	0.109527271707	0.0	0.0
0.0	12.5499999523	0.0	0.0	0.00295407699014	0.114090903662	0.0	0.0
0.0	13.0519998074	0.0	0.0	0.00307223990603	0.118654547259	0.0	0.0
0.0	13.5539996624	0.0	0.0	0.0031904030493	0.123218179215	0.0	0.0
0.0	14.0559995174	0.0	0.0	0.00330856619257	0.12778181117	0.0	0.0
0.0	14.5580005646	0.0	0.0	0.00342672933584	0.132345454767	0.0	0.0
0.0	15.0600004196	0.0	0.0	0.00354489225174	0.136909086723	0.0	0.0
0.0	15.5620002747	0.0	0.0	0.00366305539501	0.14147273032	0.0	0.0
0.0	16.0640001297	0.0	0.0	0.00378121853828	0.146036362275	0.0	0.0
0.0	16.5659999847	0.0	0.0	0.00389938168155	0.150599994231	0.0	0.0
0.0	17.0679998398	0.0	0.0	0.00401754459745	0.155163637828	0.0	0.0
0.0	17.5699996948	0.0	0.0	0.00413570751334	0.159727269784	0.0	0.0
0.0	18.0719995499	0.0	0.0	0.00425387088399	0.164290901739	0.0	0.0
0.0	18.5739994049	0.0	0.0	0.00437203379988	0.168854545336	0.0	0.0
0.0	19.076000452	0.0	0.0	0.00449019671578	0.173418177292	0.0	0.0
0.0	19.5780003071	0.0	0.0	0.00460836008642	0.177981820889	0.0	0.0
0.0	20.07999897	0.0	0.0	0.00472652300232	0.182545452844	0.0	0.0
0.0	20.5819988251	0.0	0.0	0.00484468637296	0.1871090848	0.0	0.0
0.0	21.0840010643	0.0	0.0	0.00496284928886	0.191672728397	0.0	0.0
0.0	21.5860009193	0.0	0.0	0.00508101220476	0.196236371994	0.0	0.0
0.0	22.0880007744	0.0	0.0	0.0051991755754	0.200799992308	0.0	0.0
0.0	22.5900006294	0.0	0.0	0.0053173384913	0.205363635905	0.0	0.0
0.0	23.0920004845	0.0	0.0	0.00543550140719	0.209927279502	0.0	0.0
0.0	23.5940003395	0.0	0.0	0.00555366477784	0.214490899816	0.0	0.0
0.0	24.0960001945	0.0	0.0	0.00567182769373	0.219054543413	0.0	0.0
0.0	24.5980000496	0.0	0.0	0.00578999060963	0.22361818701	0.0	0.0
0.0	25.0999999046	0.0	0.0	0.00590815398027	0.228181807324	0.0	0.0
0.0	25.6019997597	0.0	0.0	0.00602631689617	0.232745450921	0.0	0.0
0.0	26.1039996147	0.0	0.0	0.00614447981206	0.237309094518	0.0	0.0
0.0	26.6059994698	0.0	0.0	0.00626264318271	0.241872738115	0.0	0.0
0.0	27.1079993248	0.0	0.0	0.0063808060986	0.246436381713	0.0	0.0
0.0	27.6099991798	0.0	0.0	0.0064989690145	0.251000048593	0.0	0.0
0.0	28.1119990349	0.0	0.0	0.00661713238514	0.255563715473	0.0	0.0
0.0	28.6139988899	0.0	0.0	0.00673529530104	0.260127405636	0.0	0.0
0.0	29.1160011292	0.0	0.0	0.00685345867169	0.264691142365	0.0	0.0
0.0	29.6180009842	0.0	0.0	0.00697162158758	0.269254902378	0.0	0.0
0.0	30.1200008392	0.0	0.0	0.00708978450348	0.273818732239	0.0	0.0
0.0	30.6220006943	0.0	0.0	0.00720794787412	0.278382585384	0.0	0.0
0.0	31.1240005493	0.0	0.0	0.00732611079002	0.282946531661	0.0	0.0
0.0	31.6260004044	0.0	0.0	0.00744427370591	0.287510547787	0.0	0.0
0.0	32.1280002594	0.0	0.0	0.00756243707656	0.292074657045	0.0	0.0
0.0	32.6300001144	0.0	0.0	0.00768059999245	0.296638882719	0.0	0.0
0.0	33.1319999695	0.0	0.0	0.0077987633631	0.301203224808	0.0	0.0
0.0	33.6339998245	0.0	0.0	0.00791692582425	0.305767706595	0.0	0.0
0.0	34.1359996796	0.0	0.0	0.00803508919489	0.310332351364	0.0	0.0
0.0	34.6379995346	0.0	0.0	0.00815325256553	0.314897182398	0.0	0.0
0.0	35.1399993896	0.0	0.0	0.00827141502668	0.319462199695	0.0	0.0
0.0	35.6419992447	0.0	0.0	0.00838957839733	0.324027426541	0.0	0.0
0.0	36.1439990997	0.0	0.0	0.00850774176797	0.3285929095	0.0	0.0
0.0	36.6459989548	0.0	0.0	0.00862590422912	0.333158648573	0.0	0.0
0.0	37.1479988098	0.0	0.0	0.00874406759976	0.337724667042	0.0	0.0
0.0	37.650001049	0.0	0.0	0.00886223097041	0.342291011475	0.0	0.0
0.0	38.1520009041	0.0	0.0	0.00898039343156	0.34685768187	0.0	0.0
0.0	38.6540007591	0.0	0.0	0.0090985568022	0.351424724795	0.0	0.0
0.0	39.1560006142	0.0	0.0	0.00921672017284	0.355992163531	0.0	0.0
0.0	39.6580004692	0.0	0.0	0.00933488263399	0.360560044646	0.0	0.0
0.0	40.1599979401	0.0	0.0	0.00945304600464	0.365128368139	0.0	0.0
0.0	40.6619977951	0.0	0.0	0.00957120937528	0.369697180577	0.0	0.0
0.0	41.1639976501	0.0	0.0	0.00968937274592	0.374266528524	0.0	0.0
0.0	41.6660022736	0.0	0.0	0.00980753520707	0.378836411983	0.0	0.0
0.0	42.1680021286	0.0	0.0	0.00992569857772	0.383406900801	0.0	0.0
0.0	42.6700019836	0.0	0.0	0.0100438619484	0.387978018261	0.0	0.0
0.0	43.1720018387	0.0	0.0	0.0101620244095	0.392549810931	0.0	0.0
0.0	43.6740016937	0.0	0.0	0.0102801877802	0.39712227881	0.0	0.0
0.0	44.1760015488	0.0	0.0	0.0103983511508	0.401695491746	0.0	0.0
0.0	44.6780014038	0.0	0.0	0.0105165136119	0.406269542873	0.0	0.0
0.0	45.1800012589	0.0	0.0	0.0106346769826	0.410844385624	0.0	0.0
0.0	45.6820011139	0.0	0.0	0.0107528403532	0.415420113131	0.0	0.0
0.0	46.1840009689	0.0	0.0	0.0108710028144	0.419996725395	0.0	0.0
0.0	46.686000824	0.0	0.0	0.010989166185	0.424574362114	0.0	0.0
0.0	47.188000679	0.0	0.0	0.0111073295557	0.429152976722	0.0	0.0
0.0	47.6900005341	0.0	0.0	0.0112254920168	0.43373266235	0.0	0.0
0.0	48.1920003891	0.0	0.0	0.0113436553875	0.438313418999	0.0	0.0
0.0	48.6940002441	0.0	0.0	0.0114618187581	0.442895386368	0.0	0.0
0.0	49.1960000992	0.0	0.0	0.0115799812193	0.44747851789	0.0	0.0
0.0	49.6979999542	0.0	0.0	0.0116981445899	0.452062953264	0.0	0.0
0.0	50.1999998093	0.0	0.0	0.0118163079605	0.456648692489	0.0	0.0
0.0	50.1999998093	-7.1608211683e-16	0.0	0.0118163079605	0.456648692489	-1.32022511926e-16	-9.84268931719e-17
0.0	50.1999998093	2.31988430023	0.0	0.0118163079605	0.456658983603	0.0399999989895	0.0
0.0	50.1999998093	4.63916182518	0.0	0.0118163079605	0.456690881401	0.079999997979	0.0
0.0	50.1999998093	6.95720970631	0.0	0.0118163079605	0.456747878343	0.120000001334	0.0
0.0	50.1999998093	9.27313923836	0.0	0.0118163079605	0.456835981458	0.159999995958	0.0
0.0	50.1999998093	11.5856420994	0.0	0.0118163079605	0.45696394518	0.200000002224	0.0
0.0	50.1999998093	13.8928186893	0.0	0.0118163079605	0.457143085077	0.240000002668	0.0
0.0	50.1999998093	16.1919939518	0.0	0.0118163079605	0.457387324423	0.279999998747	0.0
0.0	50.1999998093	18.4795475006	0.0	0.0118163079605	0.457712635398	0.319999991916	0.0
0.0	50.1999998093	20.7507872581	0.0	0.0118163079605	0.458136247471	0.359999999637	0.0
0.0	50.1999998093	22.9999113083	0.0	0.0118163079605	0.458675110713	0.400000004447	0.0
0.0	50.1999998093	25.2200961113	0.0	0.0118163079605	0.459344871342	0.440000000526	0.0
0.0	50.1999998093	27.4037337303	0.0	0.0118163079605	0.460157729685	0.480000005336	0.0
0.0	50.1999998093	29.5428061485	0.0	0.0118163079605	0.461121415719	0.520000001416	0.0
0.0	50.1999998093	31.6293811798	0.0	0.0118163079605	0.462237838656	0.559999997495	0.0
0.0	50.1999998093	33.6561322212	0.0	0.0118163079605	0.463502807543	0.600000016857	0.0
0.0	50.1999998093	35.6168055534	0.0	0.0118163079605	0.464906357229	0.639999983832	0.0
0.0	50.1999998093	37.5065732002	0.0	0.0118163079605	0.466433633119	0.680000003194	0.0
0.0	50.1999998093	39.3222045898	0.0	0.0118163079605	0.468066288158	0.719999999274	0.0
0.0	50.1999998093	41.0620832443	0.0	0.0118163079605	0.469783879817	0.760000018636	0.0
0.0	50.1999998093	42.72605896	0.0	0.0118163079605	0.471565360203	0.800000008894	0.0
0.0	50.1999998093	44.3152475357	0.0	0.0118163079605	0.473390193656	0.83999998169	0.0
0.0	50.1999998093	45.8317375183	0.0	0.0118163079605	0.475239241496	0.880000001052	0.0
0.0	50.1999998093	47.2783374786	0.0	0.0118163079605	0.477095227689	0.920000020415	0.0
0.0	50.1999998093	48.6583375931	0.0	0.0118163079605	0.478943018243	0.960000010673	0.0
0.0	50.1999998093	49.9752855301	0.0	0.0118163079605	0.480769807473	1.00000001257	0.0
0.0	50.1999998093	51.2328529358	0.0	0.0118163079605	0.482564792037	1.04000000283	0.0
0.0	50.1999998093	52.4347019196	0.0	0.0118163079605	0.484319124371	1.07999999309	0.0
0.0	50.1999998093	53.5844039917	0.0	0.0118163079605	0.486025772989	1.11999999499	0.0
0.0	50.1999998093	54.6853780746	0.0	0.0118163079605	0.487679010257	1.15999998525	0.0
0.0	50.1999998093	55.7408714294	0.0	0.0118163079605	0.489274645224	1.20000003371	0.0
0.0	50.1999998093	56.7539215088	0.0	0.0118163079605	0.490809325129	1.24000002397	0.0
0.0	50.1999998093	57.7273702621	0.0	0.0118163079605	0.492280768231	1.27999996766	0.0
0.0	50.1999998093	58.6638498306	0.0	0.0118163079605	0.493687344715	1.32000001613	0.0
0.0	50.1999998093	59.5657968521	0.0	0.0118163079605	0.495028076693	1.36000000639	0.0
0.0	50.1999998093	60.4354572296	0.0	0.0118163079605	0.496302405372	1.39999999665	0.0
0.0	50.1999998093	61.2749052048	0.0	0.0118163079605	0.497510237619	1.43999999855	0.0
0.0	50.1999998093	62.0860433578	0.0	0.0118163079605	0.498651759699	1.47999998881	0.0
0.0	50.1999998093	62.8706359863	0.0	0.0118163079605	0.499727390707	1.52000003727	0.0
0.0	50.1999998093	63.6302900314	0.0	0.0118163079605	0.500737829134	1.55999998096	0.0
0.0	50.1999998093	64.3665027618	0.0	0.0118163079605	0.501683866605	1.60000001779	0.0
0.0	50.1999998093	65.0806427002	0.0	0.0118163079605	0.502566387877	1.64000001969	0.0
0.0	50.1999998093	65.773973465	0.0	0.0118163079605	0.503386370838	1.67999996338	0.0
0.0	50.1999998093	66.4476633072	0.0	0.0118163079605	0.504144979641	1.7200000002	0.0
0.0	50.1999998093	67.1027898788	0.0	0.0118163079605	0.504843238741	1.7600000021	0.0
0.0	50.1999998093	67.7403593063	0.0	0.0118163079605	0.505482312292	1.7999999458	0.0
0.0	50.1999998093	68.361287117	0.0	0.0118163079605	0.506063411012	1.84000004083	0.0
0.0	50.1999998093	68.9664363861	0.0	0.0118163079605	0.506587605923	1.87999998452	0.0
0.0	50.1999998093	69.5566082001	0.0	0.0118163079605	0.507056154311	1.92000002135	0.0
0.0	50.1999998093	70.1325321198	0.0	0.0118163079605	0.507470173761	1.96000002325	0.0
0.0	50.1999998093	70.6949043274	0.0	0.0118163079605	0.507830781862	2.00000002515	0.0
0.0	50.1999998093	71.2443637848	0.0	0.0118163079605	0.508139142767	2.04000000376	0.0
0.0	50.1999998093	71.7815113068	0.0	0.0118163079605	0.508396327496	2.08000000566	0.0
0.0	50.1999998093	72.3069095612	0.0	0.0118163079605	0.508603500202	2.12000000756	0.0
0.0	50.1999998093	72.8210830688	0.0	0.0118163079605	0.508761638775	2.15999998618	0.0
0.0	50.1999998093	73.3245134354	0.0	0.0118163079605	0.508871814236	2.19999998808	0.0
0.0	50.1999998093	73.8176679611	0.0	0.0118163079605	0.508935051039	2.23999998998	0.0
0.0	50.1999998093	74.3009757996	0.0	0.0118163079605	0.508952280506	2.2799999686	0.0
0.0	50.1999998093	74.7748470306	0.0	0.0118163079605	0.508924527094	2.3199999705	0.0
0.0	50.1999998093	75.2396535873	0.0	0.0118163079605	0.508852722123	2.36000006553	0.0
0.0	50.1999998093	75.6957626343	0.0	0.0118163079605	0.508737750351	2.40000006743	0.0
0.0	50.1999998093	76.1435127258	0.0	0.0118163079605	0.508580449969	2.43999995291	0.0
0.0	50.1999998093	76.5832185745	0.0	0.0118163079605	0.508381752297	2.48000004794	0.0
0.0	50.1999998093	77.0151853561	0.0	0.0118163079605	0.508142495528	2.52000004984	0.0
0.0	50.1999998093	77.439699173	0.0	0.0118163079605	0.507863378152	2.55999993533	0.0
0.0	50.1999998093	77.8570222855	0.0	0.0118163079605	0.507545284927	2.60000003036	0.0
0.0	50.1999998093	78.2674217224	0.0	0.0118163079605	0.50718896091	2.64000003226	0.0
0.0	50.1999998093	78.671131134	0.0	0.0118163079605	0.506795151159	2.67999991775	0.0
0.0	50.1999998093	79.0683841705	0.0	0.0118163079605	0.506364507601	2.72000001278	0.0
0.0	50.1999998093	79.459400177	0.0	0.0118163079605	0.505897821859	2.76000001468	0.0
0.0	50.1999998093	79.8443841934	0.0	0.0118163079605	0.505395652726	2.79999999329	0.0
0.0	50.1999998093	80.223531723	0.0	0.0118163079605	0.504858791828	2.83999999519	0.0
0.0	50.1999998093	80.597038269	0.0	0.0118163079605	0.504287751392	2.87999999709	0.0
0.0	50.1999998093	80.9650802612	0.0	0.0118163079605	0.503683229908	2.92000009213	0.0
0.0	50.1999998093	81.3278198242	0.0	0.0118163079605	0.503045832738	2.95999997761	0.0
0.0	50.1999998093	81.6854190826	0.0	0.0118163079605	0.502376072109	2.99999997951	0.0
0.0	50.1999998093	82.0380496979	0.0	0.0118163079605	0.501674599946	3.04000007454	0.0
0.0	50.1999998093	82.3858451843	0.0	0.0118163079605	0.50094188191	3.07999996003	0.0
0.0	50.1999998093	82.7289581299	0.0	0.0118163079605	0.500178523362	3.11999996193	0.0
0.0	50.1999998093	83.0675125122	0.0	0.0118163079605	0.499384989962	3.15999996383	0.0
0.0	50.1999998093	83.4016418457	0.0	0.0118163079605	0.498561840504	3.20000003558	0.0
0.0	50.1999998093	83.731470108	0.0	0.0118163079605	0.49770954065	3.24000003748	0.0
0.0	50.1999998093	84.0571212769	0.0	0.0118163079605	0.496828556061	3.28000003938	0.0
0.0	50.1999998093	84.3787097931	0.0	0.0118163079605	0.495919398963	3.31999992486	0.0
0.0	50.1999998093	84.6963405609	0.0	0.0118163079605	0.494982441887	3.35999992676	0.0
0.0	50.1999998093	85.0101184845	0.0	0.0118163079605	0.49401819706	3.40000011493	0.0
0.0	50.1999998093	85.320148468	0.0	0.0118163079605	0.493027083576	3.44000000041	0.0
0.0	50.1999998093	85.6265258789	0.0	0.0118163079605	0.492009473965	3.48000000231	0.0
0.0	50.1999998093	85.9293365479	0.0	0.0118163079605	0.490965833887	3.52000000421	0.0
0.0	50.1999998093	86.2286758423	0.0	0.0118163079605	0.489896535873	3.56000000611	0.0
0.0	50.1999998093	86.5246391296	0.0	0.0118163079605	0.488801952451	3.59999989159	0.0
0.0	50.1999998093	86.8173027039	0.0	0.0118163079605	0.487682502717	3.64000007976	0.0
0.0	50.1999998093	87.1067333221	0.0	0.0118163079605	0.486538466066	3.68000008166	0.0
0.0	50.1999998093	87.3930263519	0.0	0.0118163079605	0.485370308161	3.71999996714	0.0
0.0	50.1999998093	87.6762485504	0.0	0.0118163079605	0.484178308398	3.75999996904	0.0
0.0	50.1999998093	87.9564762115	0.0	0.0118163079605	0.482962839305	3.79999997094	0.0
0.0	50.1999998093	88.2337760925	0.0	0.0118163079605	0.481724226847	3.84000004269	0.0
0.0	50.1999998093	88.5082054138	0.0	0.0118163079605	0.480462796986	3.88000004459	0.0
0.0	50.1999998093	88.7798404694	0.0	0.0118163079605	0.479178829119	3.92000004649	0.0
0.0	50.1999998093	89.0487480164	0.0	0.0118163079605	0.477872695774	3.95999993198	0.0
0.0	50.1999998093	89.3149757385	0.0	0.0118163079605	0.476544629782	4.00000005029	0.0


==> examples/compression-preload-A/modelUSUB-Invariant-model-II-b-Case-06_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	0.848300009966	0.0	0.0	0.000199676762236	0.00771181803429	0.0	0.0
0.0	1.69660001993	0.0	0.0	0.000399353524472	0.0154236360686	0.0	0.0
0.0	2.54489988089	0.0	0.0	0.00059903032934	0.0231354541029	0.0	0.0
0.0	3.39320003986	0.0	0.0	0.000798707048943	0.0308472721372	0.0	0.0
0.0	4.24149990082	0.0	0.0	0.00099838382539	0.0385590916267	0.0	0.0
0.0	5.08979976177	0.0	0.0	0.00119806065868	0.0462709082058	0.0	0.0
0.0	5.93810021877	0.0	0.0	0.00139773737828	0.0539827276953	0.0	0.0
0.0	6.78640007973	0.0	0.0	0.00159741409789	0.0616945442744	0.0	0.0
0.0	7.63469994068	0.0	0.0	0.00179709093118	0.0694063608535	0.0	0.0
0.0	8.48299980164	0.0	0.0	0.00199676765078	0.0771181832533	0.0	0.0
0.0	9.33130025864	0.0	0.0	0.00219644448407	0.0848299998324	0.0	0.0
0.0	10.1795995235	0.0	0.0	0.00239612131736	0.0925418164115	0.0	0.0
0.0	11.0278999805	0.0	0.0	0.00259579792328	0.100253638811	0.0	0.0
0.0	11.8762004375	0.0	0.0	0.00279547475657	0.107965455391	0.0	0.0
0.0	12.7244997025	0.0	0.0	0.00299515158986	0.11567727197	0.0	0.0
0.0	13.5728001595	0.0	0.0	0.00319482819577	0.123389088549	0.0	0.0
0.0	14.4210994244	0.0	0.0	0.00339450502906	0.131100905128	0.0	0.0
0.0	15.2693998814	0.0	0.0	0.00359418186235	0.138812721707	0.0	0.0
0.0	16.1177003384	0.0	0.0	0.00379385869564	0.146524538286	0.0	0.0
0.0	16.9659996033	0.0	0.0	0.00399353530156	0.154236366507	0.0	0.0
0.0	17.8143000603	0.0	0.0	0.00419321213485	0.161948183086	0.0	0.0
0.0	18.6626005173	0.0	0.0	0.00439288896814	0.169659999665	0.0	0.0
0.0	19.5108997822	0.0	0.0	0.00459256580143	0.177371816244	0.0	0.0
0.0	20.3591990471	0.0	0.0	0.00479224263472	0.185083632823	0.0	0.0
0.0	21.2074995041	0.0	0.0	0.00499191901326	0.192795449402	0.0	0.0
0.0	22.0557999611	0.0	0.0	0.00519159584655	0.200507277623	0.0	0.0
0.0	22.9041004181	0.0	0.0	0.00539127267984	0.208219094202	0.0	0.0
0.0	23.7524008751	0.0	0.0	0.00559094951313	0.215930910781	0.0	0.0
0.0	24.6006989479	0.0	0.0	0.00579062634642	0.22364272736	0.0	0.0
0.0	25.4489994049	0.0	0.0	0.00599030317971	0.231354543939	0.0	0.0
0.0	26.2972998619	0.0	0.0	0.006189980013	0.239066360518	0.0	0.0
0.0	27.1456003189	0.0	0.0	0.00638965639155	0.246778200381	0.0	0.0
0.0	27.9939007759	0.0	0.0	0.00658933322484	0.254490063526	0.0	0.0
0.0	28.8421988487	0.0	0.0	0.00678901005813	0.26220199652	0.0	0.0
0.0	29.6904993057	0.0	0.0	0.00698868689142	0.269914022647	0.0	0.0
0.0	30.5387997627	0.0	0.0	0.00718836372471	0.277626188472	0.0	0.0
0.0	31.3871002197	0.0	0.0	0.007388040558	0.285338540561	0.0	0.0
0.0	32.2354006767	0.0	0.0	0.00758771739129	0.293051148765	0.0	0.0
0.0	33.0837011337	0.0	0.0	0.00778739376983	0.300764059648	0.0	0.0
0.0	33.9319992065	0.0	0.0	0.00798707060312	0.308477389626	0.0	0.0
0.0	34.7802996635	0.0	0.0	0.00818674743641	0.316191185266	0.0	0.0
0.0	35.6286001205	0.0	0.0	0.0083864242697	0.323905562982	0.0	0.0
0.0	36.4769005775	0.0	0.0	0.00858610110299	0.33162063919	0.0	0.0
0.0	37.3252010345	0.0	0.0	0.00878577793628	0.339336483739	0.0	0.0
0.0	38.1734991074	0.0	0.0	0.00898545476957	0.347053282894	0.0	0.0
0.0	39.0217995644	0.0	0.0	0.00918513160286	0.354771106504	0.0	0.0
0.0	39.8701000214	0.0	0.0	0.00938480843615	0.362490140833	0.0	0.0
0.0	40.7183980942	0.0	0.0	0.00958448526944	0.37021052558	0.0	0.0
0.0	41.5667009354	0.0	0.0	0.00978416210273	0.377932400443	0.0	0.0
0.0	42.4149990082	0.0	0.0	0.00998383802653	0.385655951686	0.0	0.0
0.0	43.2633018494	0.0	0.0	0.0101835148598	0.393381342292	0.0	0.0
0.0	44.1115999222	0.0	0.0	0.0103831916931	0.40110880509	0.0	0.0
0.0	44.959897995	0.0	0.0	0.0105828685264	0.408838456497	0.0	0.0
0.0	45.8082008362	0.0	0.0	0.0107825453597	0.416570575908	0.0	0.0
0.0	46.656498909	0.0	0.0	0.010982222193	0.424305303022	0.0	0.0
0.0	47.5048017502	0.0	0.0	0.0111818990263	0.432042963803	0.0	0.0
0.0	48.353099823	0.0	0.0	0.0113815758596	0.439783697948	0.0	0.0
0.0	49.2013978958	0.0	0.0	0.0115812526928	0.44752783142	0.0	0.0
0.0	50.049700737	0.0	0.0	0.0117809295261	0.455275550485	0.0	0.0
0.0	50.8979988098	0.0	0.0	0.0119806063594	0.463027181104	0.0	0.0
0.0	51.746301651	0.0	0.0	0.0121802831927	0.470782909542	0.0	0.0
0.0	52.5945997238	0.0	0.0	0.012379960026	0.478543061763	0.0	0.0
0.0	53.4428977966	0.0	0.0	0.0125796368593	0.486307963729	0.0	0.0
0.0	54.2912006378	0.0	0.0	0.0127793127831	0.494077894837	0.0	0.0
0.0	55.1394987106	0.0	0.0	0.0129789896164	0.501853134483	0.0	0.0
0.0	55.9878015518	0.0	0.0	0.0131786664497	0.509634055197	0.0	0.0
0.0	56.8360996246	0.0	0.0	0.013378343283	0.517420936376	0.0	0.0
0.0	57.6843976974	0.0	0.0	0.0135780201163	0.525214150548	0.0	0.0
0.0	58.5327005386	0.0	0.0	0.0137776969495	0.533014023677	0.0	0.0
0.0	59.3809986115	0.0	0.0	0.0139773737828	0.54082092829	0.0	0.0
0.0	60.2293014526	0.0	0.0	0.0141770506161	0.548635236919	0.0	0.0
0.0	61.0775995255	0.0	0.0	0.0143767274494	0.556457322091	0.0	0.0
0.0	61.9259023666	0.0	0.0	0.0145764042827	0.564287602901	0.0	0.0
0.0	62.7742004395	0.0	0.0	0.014776081116	0.57212645188	0.0	0.0
0.0	63.6224985123	0.0	0.0	0.0149757579493	0.579974241555	0.0	0.0
0.0	64.4708013535	0.0	0.0	0.0151754347826	0.587831437588	0.0	0.0
0.0	65.3190994263	0.0	0.0	0.0153751116159	0.595698459074	0.0	0.0
0.0	66.1674022675	0.0	0.0	0.0155747875397	0.603575771675	0.0	0.0
0.0	67.0157003403	0.0	0.0	0.0157744652824	0.611463794485	0.0	0.0
0.0	67.8639984131	0.0	0.0	0.0159741412062	0.6193629466	0.0	0.0
0.0	68.7123012543	0.0	0.0	0.016173818949	0.627273740247	0.0	0.0
0.0	69.5605993271	0.0	0.0	0.0163734948728	0.635196687654	0.0	0.0
0.0	70.4089021683	0.0	0.0	0.0165731726156	0.643132207915	0.0	0.0
0.0	71.2572002411	0.0	0.0	0.0167728485394	0.651080813259	0.0	0.0
0.0	72.1054983139	0.0	0.0	0.0169725262822	0.659043015912	0.0	0.0
0.0	72.9538011551	0.0	0.0	0.017172202206	0.667019374669	0.0	0.0
0.0	73.8020992279	0.0	0.0	0.0173718781298	0.675010401756	0.0	0.0
0.0	74.6504020691	0.0	0.0	0.0175715558726	0.683016562834	0.0	0.0
0.0	75.4987001419	0.0	0.0	0.0177712317964	0.691038509831	0.0	0.0
0.0	76.3469982147	0.0	0.0	0.0179709095391	0.699076754972	0.0	0.0
0.0	77.1953010559	0.0	0.0	0.0181705854629	0.707131810486	0.0	0.0
0.0	78.0435991287	0.0	0.0	0.0183702632057	0.715204328299	0.0	0.0
0.0	78.8919019699	0.0	0.0	0.0185699391295	0.723294913769	0.0	0.0
0.0	79.7402000427	0.0	0.0	0.0187696168723	0.731404079124	0.0	0.0
0.0	80.5885028839	0.0	0.0	0.0189692927961	0.739532522857	0.0	0.0
0.0	81.4367961884	0.0	0.0	0.0191689705389	0.747680803761	0.0	0.0
0.0	82.2850990295	0.0	0.0	0.0193686464627	0.755849527195	0.0	0.0
0.0	83.1334018707	0.0	0.0	0.0195683242055	0.764039438218	0.0	0.0
0.0	83.9817047119	0.0	0.0	0.0197680001293	0.772251049057	0.0	0.0
0.0	84.8299980164	0.0	0.0	0.0199676760531	0.780485151336	0.0	0.0
0.0	84.8299980164	-2.54377162776e-16	0.0	0.0199676760531	0.780485151336	-2.13748243374e-16	4.70182695065e-17
0.0	84.8299980164	2.31944233179	0.0	0.0199676760531	0.780568923801	0.0399999989895	0.0
0.0	84.8299980164	4.63607490063	0.0	0.0199676760531	0.78082154505	0.079999997979	0.0
0.0	84.8299980164	6.94753527641	0.0	0.0199676760531	0.781247811392	0.120000001334	0.0
0.0	84.8299980164	9.2512512207	0.0	0.0199676760531	0.781855732203	0.159999995958	0.0
0.0	84.8299980164	11.5443480015	0.0	0.0199676760531	0.782656203955	0.200000002224	0.0
0.0	84.8299980164	13.8235771656	0.0	0.0199676760531	0.783662870526	0.240000002668	0.0
0.0	84.8299980164	16.0852658749	0.0	0.0199676760531	0.784890726209	0.279999998747	0.0
0.0	84.8299980164	18.3253061771	0.0	0.0199676760531	0.786356069148	0.319999991916	0.0
0.0	84.8299980164	20.5391740799	0.0	0.0199676760531	0.788075011224	0.359999999637	0.0
0.0	84.8299980164	22.7220153809	0.0	0.0199676760531	0.790062174201	0.400000004447	0.0
0.0	84.8299980164	24.8687553406	0.0	0.0199676760531	0.792330130935	0.440000000526	0.0
0.0	84.8299980164	26.9742751122	0.0	0.0199676760531	0.794887728989	0.480000005336	0.0
0.0	84.8299980164	29.033601284	0.0	0.0199676760531	0.797739718109	0.520000001416	0.0
0.0	84.8299980164	31.0421061516	0.0	0.0199676760531	0.800885632634	0.559999997495	0.0
0.0	84.8299980164	32.9957103729	0.0	0.0199676760531	0.804320257157	0.600000016857	0.0
0.0	84.8299980164	34.8910284042	0.0	0.0199676760531	0.808032974601	0.639999983832	0.0
0.0	84.8299980164	36.7254829407	0.0	0.0199676760531	0.812009256333	0.680000003194	0.0
0.0	84.8299980164	38.4973573685	0.0	0.0199676760531	0.816230475903	0.719999999274	0.0
0.0	84.8299980164	40.205783844	0.0	0.0199676760531	0.820675585419	0.760000018636	0.0
0.0	84.8299980164	41.8506813049	0.0	0.0199676760531	0.825321860611	0.800000008894	0.0
0.0	84.8299980164	43.4326887131	0.0	0.0199676760531	0.830145739019	0.83999998169	0.0
0.0	84.8299980164	44.9530267715	0.0	0.0199676760531	0.83512365818	0.880000001052	0.0
0.0	84.8299980164	46.413397789	0.0	0.0199676760531	0.840232986957	0.920000020415	0.0
0.0	84.8299980164	47.8158569336	0.0	0.0199676760531	0.845451839268	0.960000010673	0.0
0.0	84.8299980164	49.1627120972	0.0	0.0199676760531	0.850760377944	1.00000001257	0.0
0.0	84.8299980164	50.4564380646	0.0	0.0199676760531	0.856139883399	1.04000000283	0.0
0.0	84.8299980164	51.6995763779	0.0	0.0199676760531	0.861573964357	1.07999999309	0.0
0.0	84.8299980164	52.8947067261	0.0	0.0199676760531	0.867047533393	1.11999999499	0.0
0.0	84.8299980164	54.0443658829	0.0	0.0199676760531	0.872547458857	1.15999998525	0.0
0.0	84.8299980164	55.1510334015	0.0	0.0199676760531	0.878062006086	1.20000003371	0.0
0.0	84.8299980164	56.2171030045	0.0	0.0199676760531	0.883581209928	1.24000002397	0.0
0.0	84.8299980164	57.2448682785	0.0	0.0199676760531	0.889096129686	1.27999996766	0.0
0.0	84.8299980164	58.2364940643	0.0	0.0199676760531	0.894599128515	1.32000001613	0.0
0.0	84.8299980164	59.1940450668	0.0	0.0199676760531	0.900083780289	1.36000000639	0.0
0.0	84.8299980164	60.1194477081	0.0	0.0199676760531	0.90554440394	1.39999999665	0.0
0.0	84.8299980164	61.0145282745	0.0	0.0199676760531	0.910976342857	1.43999999855	0.0
0.0	84.8299980164	61.8809843063	0.0	0.0199676760531	0.916375406086	1.47999998881	0.0
0.0	84.8299980164	62.7204036713	0.0	0.0199676760531	0.921738334	1.52000003727	0.0
0.0	84.8299980164	63.5342741013	0.0	0.0199676760531	0.927062239498	1.55999998096	0.0
0.0	84.8299980164	64.3239831924	0.0	0.0199676760531	0.932344794273	1.60000001779	0.0
0.0	84.8299980164	65.0908231735	0.0	0.0199676760531	0.937584042549	1.64000001969	0.0
0.0	84.8299980164	65.8360052109	0.0	0.0199676760531	0.942778401077	1.67999996338	0.0
0.0	84.8299980164	66.5606498718	0.0	0.0199676760531	0.947926566005	1.7200000002	0.0
0.0	84.8299980164	67.2658061981	0.0	0.0199676760531	0.953027699143	1.7600000021	0.0
0.0	84.8299980164	67.9524564743	0.0	0.0199676760531	0.9580809623	1.7999999458	0.0
0.0	84.8299980164	68.6215114594	0.0	0.0199676760531	0.963085703552	1.84000004083	0.0
0.0	84.8299980164	69.2738342285	0.0	0.0199676760531	0.9680416435	1.87999998452	0.0
0.0	84.8299980164	69.9102163315	0.0	0.0199676760531	0.972948595881	1.92000002135	0.0
0.0	84.8299980164	70.5314064026	0.0	0.0199676760531	0.977806281298	1.96000002325	0.0
0.0	84.8299980164	71.1381101608	0.0	0.0199676760531	0.982614886016	2.00000002515	0.0
0.0	84.8299980164	71.7309808731	0.0	0.0199676760531	0.987374316901	2.04000000376	0.0
0.0	84.8299980164	72.3106336594	0.0	0.0199676760531	0.992084946483	2.08000000566	0.0
0.0	84.8299980164	72.8776454926	0.0	0.0199676760531	0.996746867895	2.12000000756	0.0
0.0	84.8299980164	73.4325551987	0.0	0.0199676760531	1.00136036053	2.15999998618	0.0
0.0	84.8299980164	73.9758825302	0.0	0.0199676760531	1.00592589006	2.19999998808	0.0
0.0	84.8299980164	74.5081043243	0.0	0.0199676760531	1.01044373587	2.23999998998	0.0
0.0	84.8299980164	75.0296640396	0.0	0.0199676760531	1.01491436362	2.2799999686	0.0
0.0	84.8299980164	75.5410003662	0.0	0.0199676760531	1.01933823898	2.3199999705	0.0
0.0	84.8299980164	76.0425138474	0.0	0.0199676760531	1.02371573448	2.36000006553	0.0
0.0	84.8299980164	76.534576416	0.0	0.0199676760531	1.02804750204	2.40000006743	0.0
0.0	84.8299980164	77.0175552368	0.0	0.0199676760531	1.03233391419	2.43999995291	0.0
0.0	84.8299980164	77.4917840958	0.0	0.0199676760531	1.03657543659	2.48000004794	0.0
0.0	84.8299980164	77.9575920105	0.0	0.0199676760531	1.0407728143	2.52000004984	0.0
0.0	84.8299980164	78.4152793884	0.0	0.0199676760531	1.04492632672	2.55999993533	0.0
0.0	84.8299980164	78.8651323318	0.0	0.0199676760531	1.04903662577	2.60000003036	0.0
0.0	84.8299980164	79.3074274063	0.0	0.0199676760531	1.05310417712	2.64000003226	0.0
0.0	84.8299980164	79.7424268723	0.0	0.0199676760531	1.05712963268	2.67999991775	0.0
0.0	84.8299980164	80.1703739166	0.0	0.0199676760531	1.06111336499	2.72000001278	0.0
0.0	84.8299980164	80.5915164948	0.0	0.0199676760531	1.06505602598	2.76000001468	0.0
0.0	84.8299980164	81.0060596466	0.0	0.0199676760531	1.06895808131	2.79999999329	0.0
0.0	84.8299980164	81.414232254	0.0	0.0199676760531	1.07282018289	2.83999999519	0.0
0.0	84.8299980164	81.8162250519	0.0	0.0199676760531	1.07664261013	2.87999999709	0.0
0.0	84.8299980164	82.2122383118	0.0	0.0199676760531	1.08042610809	2.92000009213	0.0
0.0	84.8299980164	82.6024627686	0.0	0.0199676760531	1.0841710493	2.95999997761	0.0
0.0	84.8299980164	82.9870700836	0.0	0.0199676760531	1.08787789941	2.99999997951	0.0
0.0	84.8299980164	83.3662223816	0.0	0.0199676760531	1.09154731035	3.04000007454	0.0
0.0	84.8299980164	83.7400913239	0.0	0.0199676760531	1.09517965466	3.07999996003	0.0
0.0	84.8299980164	84.1088199615	0.0	0.0199676760531	1.09877539799	3.11999996193	0.0
0.0	84.8299980164	84.4725704193	0.0	0.0199676760531	1.10233509913	3.15999996383	0.0
0.0	84.8299980164	84.8314762115	0.0	0.0199676760531	1.10585913062	3.20000003558	0.0
0.0	84.8299980164	85.1856708527	0.0	0.0199676760531	1.10934805125	3.24000003748	0.0
0.0	84.8299980164	85.5352878571	0.0	0.0199676760531	1.11280214041	3.28000003938	0.0
0.0	84.8299980164	85.8804512024	0.0	0.0199676760531	1.11622205004	3.31999992486	0.0
0.0	84.8299980164	86.2212848663	0.0	0.0199676760531	1.11960815266	3.35999992676	0.0
0.0	84.8299980164	86.5578937531	0.0	0.0199676760531	1.12296082079	3.40000011493	0.0
0.0	84.8299980164	86.8903923035	0.0	0.0199676760531	1.12628042698	3.44000000041	0.0
0.0	84.8299980164	87.2188949585	0.0	0.0199676760531	1.12956753001	3.48000000231	0.0
0.0	84.8299980164	87.5434970856	0.0	0.0199676760531	1.1328225024	3.52000000421	0.0
0.0	84.8299980164	87.8643035889	0.0	0.0199676760531	1.13604562357	3.56000000611	0.0
0.0	84.8299980164	88.1813907623	0.0	0.0199676760531	1.1392374523	3.59999989159	0.0
0.0	84.8299980164	88.4948730469	0.0	0.0199676760531	1.14239817485	3.64000007976	0.0
0.0	84.8299980164	88.8048171997	0.0	0.0199676760531	1.14552835003	3.68000008166	0.0
0.0	84.8299980164	89.111328125	0.0	0.0199676760531	1.14862825722	3.71999996714	0.0
0.0	84.8299980164	89.41447258	0.0	0.0199676760531	1.15169836208	3.75999996904	0.0
0.0	84.8299980164	89.7143363953	0.0	0.0199676760531	1.15473885089	3.79999997094	0.0
0.0	84.8299980164	90.0109958649	0.0	0.0199676760531	1.1577501893	3.84000004269	0.0
0.0	84.8299980164	90.304517746	0.0	0.0199676760531	1.16073265672	3.88000004459	0.0
0.0	84.8299980164	90.5949783325	0.0	0.0199676760531	1.16368671879	3.92000004649	0.0
0.0	84.8299980164	90.8824443817	0.0	0.0199676760531	1.16661256179	3.95999993198	0.0
0.0	84.8299980164	91.1669826508	0.0	0.0199676760531	1.16951055825	4.00000005029	0.0


==> examples/compression-preload-A/modelUSUB-Invariant-model-II-b-Case-07_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	1.24099999666	0.0	0.0	0.000292112304123	0.011281818297	0.0	0.0
0.0	2.48199999332	0.0	0.0	0.000584224608247	0.022563636594	0.0	0.0
0.0	3.72299998999	0.0	0.0	0.00087633691237	0.0338454527082	0.0	0.0
0.0	4.96399998665	0.0	0.0	0.00116844921649	0.045127273188	0.0	0.0
0.0	6.20500028133	0.0	0.0	0.00146056152062	0.0564090907574	0.0	0.0
0.0	7.44599997997	0.0	0.0	0.00175267382474	0.0676909054164	0.0	0.0
0.0	8.68700027466	0.0	0.0	0.00204478624255	0.0789727258962	0.0	0.0
0.0	9.9279999733	0.0	0.0	0.00233689843299	0.0902545463759	0.0	0.0
0.0	11.1689996719	0.0	0.0	0.0026290108508	0.101536361035	0.0	0.0
0.0	12.4100005627	0.0	0.0	0.00292112304123	0.112818181515	0.0	0.0
0.0	13.6510002613	0.0	0.0	0.00321323545904	0.124100001995	0.0	0.0
0.0	14.8919999599	0.0	0.0	0.00350534764948	0.135381810833	0.0	0.0
0.0	16.1329996586	0.0	0.0	0.00379746006729	0.146663631313	0.0	0.0
0.0	17.3740005493	0.0	0.0	0.0040895724851	0.157945451792	0.0	0.0
0.0	18.615000248	0.0	0.0	0.00438168444816	0.169227272272	0.0	0.0
0.0	19.8559999466	0.0	0.0	0.00467379686597	0.180509092752	0.0	0.0
0.0	21.0969996452	0.0	0.0	0.00496590928378	0.19179090159	0.0	0.0
0.0	22.3379993439	0.0	0.0	0.00525802170159	0.20307272207	0.0	0.0
0.0	23.5789990425	0.0	0.0	0.00555013366466	0.214354530908	0.0	0.0
0.0	24.8200011253	0.0	0.0	0.00584224608247	0.225636363029	0.0	0.0
0.0	26.061000824	0.0	0.0	0.00613435850028	0.236918171868	0.0	0.0
0.0	27.3020005226	0.0	0.0	0.00642647091809	0.248200003989	0.0	0.0
0.0	28.5430002213	0.0	0.0	0.00671858288115	0.259481952526	0.0	0.0
0.0	29.7839999199	0.0	0.0	0.00701069529896	0.270764064044	0.0	0.0
0.0	31.0249996185	0.0	0.0	0.00730280771677	0.282046454959	0.0	0.0
0.0	32.2659993172	0.0	0.0	0.00759492013458	0.293329358101	0.0	0.0
0.0	33.5069990158	0.0	0.0	0.00788703255239	0.304612936452	0.0	0.0
0.0	34.7480010986	0.0	0.0	0.0081791449702	0.315897469409	0.0	0.0
0.0	35.9890007973	0.0	0.0	0.00847125647851	0.327183213085	0.0	0.0
0.0	37.2300004959	0.0	0.0	0.00876336889633	0.338470540009	0.0	0.0
0.0	38.4710001945	0.0	0.0	0.00905548131414	0.349759799428	0.0	0.0
0.0	39.7119998932	0.0	0.0	0.00934759373195	0.36105143372	0.0	0.0
0.0	40.953001976	0.0	0.0	0.00963970614976	0.372345885262	0.0	0.0
0.0	42.1939992905	0.0	0.0	0.00993181856757	0.383643619716	0.0	0.0
0.0	43.4350013733	0.0	0.0	0.0102239309854	0.394945265725	0.0	0.0
0.0	44.6759986877	0.0	0.0	0.0105160434032	0.40625128895	0.0	0.0
0.0	45.9170007706	0.0	0.0	0.010808155821	0.41756243445	0.0	0.0
0.0	47.157998085	0.0	0.0	0.0111002673293	0.428879307583	0.0	0.0
0.0	48.3990001678	0.0	0.0	0.0113923797471	0.440202653408	0.0	0.0
0.0	49.6400022507	0.0	0.0	0.0116844921649	0.451533216983	0.0	0.0
0.0	50.8809995651	0.0	0.0	0.0119766045827	0.462871789932	0.0	0.0
0.0	52.1220016479	0.0	0.0	0.0122687170006	0.474219210446	0.0	0.0
0.0	53.3629989624	0.0	0.0	0.0125608294184	0.485576409847	0.0	0.0
0.0	54.6040010452	0.0	0.0	0.0128529418362	0.496944272891	0.0	0.0
0.0	55.8449983597	0.0	0.0	0.013145054254	0.508323824033	0.0	0.0
0.0	57.0860004425	0.0	0.0	0.0134371657623	0.519716041163	0.0	0.0
0.0	58.326997757	0.0	0.0	0.0137292781801	0.531122041866	0.0	0.0
0.0	59.5679998398	0.0	0.0	0.0140213905979	0.542542850599	0.0	0.0
0.0	60.8090019226	0.0	0.0	0.0143135030157	0.553979724646	0.0	0.0
0.0	62.0499992371	0.0	0.0	0.0146056154335	0.56543382816	0.0	0.0
0.0	63.2910013199	0.0	0.0	0.0148977278513	0.576906371862	0.0	0.0
0.0	64.5319986343	0.0	0.0	0.0151898402692	0.588398659602	0.0	0.0
0.0	65.7730007172	0.0	0.0	0.0154819517775	0.599912088364	0.0	0.0
0.0	67.0139980316	0.0	0.0	0.0157740651048	0.611447962001	0.0	0.0
0.0	68.2550001144	0.0	0.0	0.0160661766131	0.623007724062	0.0	0.0
0.0	69.4960021973	0.0	0.0	0.0163582899404	0.634592864662	0.0	0.0
0.0	70.7369995117	0.0	0.0	0.0166504014487	0.646204920486	0.0	0.0
0.0	71.9780015945	0.0	0.0	0.016942512957	0.657845428213	0.0	0.0
0.0	73.218998909	0.0	0.0	0.0172346262843	0.669515971094	0.0	0.0
0.0	74.4600009918	0.0	0.0	0.0175267377927	0.681218225509	0.0	0.0
0.0	75.7009983063	0.0	0.0	0.01781885112	0.69295396097	0.0	0.0
0.0	76.9420003891	0.0	0.0	0.0181109626283	0.704724807292	0.0	0.0
0.0	78.1829977036	0.0	0.0	0.0184030759556	0.716532627121	0.0	0.0
0.0	79.4239997864	0.0	0.0	0.0186951874639	0.728379189968	0.0	0.0
0.0	80.6649971008	0.0	0.0	0.0189873007912	0.740266498178	0.0	0.0
0.0	81.906003952	0.0	0.0	0.0192794122995	0.752196414396	0.0	0.0
0.0	83.1470012665	0.0	0.0	0.0195715238078	0.764170894399	0.0	0.0
0.0	84.3879985809	0.0	0.0	0.0198636371351	0.776191987097	0.0	0.0
0.0	85.6289958954	0.0	0.0	0.0201557486434	0.7882617414	0.0	0.0
0.0	86.8700027466	0.0	0.0	0.0204478619708	0.800382345915	0.0	0.0
0.0	88.111000061	0.0	0.0	0.0207399734791	0.812555942684	0.0	0.0
0.0	89.3519973755	0.0	0.0	0.0210320868064	0.82478467375	0.0	0.0
0.0	90.5930042267	0.0	0.0	0.0213241983147	0.837070867419	0.0	0.0
0.0	91.8340015411	0.0	0.0	0.021616311642	0.849416758865	0.0	0.0
0.0	93.0749988556	0.0	0.0	0.0219084231503	0.861824769527	0.0	0.0
0.0	94.31599617	0.0	0.0	0.0222005346586	0.87429722771	0.0	0.0
0.0	95.5570030212	0.0	0.0	0.0224926479859	0.886836647987	0.0	0.0
0.0	96.7980003357	0.0	0.0	0.0227847594942	0.899445544928	0.0	0.0
0.0	98.0389976501	0.0	0.0	0.0230768728215	0.912126339972	0.0	0.0
0.0	99.2800045013	0.0	0.0	0.0233689843299	0.924881733954	0.0	0.0
0.0	100.521001816	0.0	0.0	0.0236610976572	0.937714241445	0.0	0.0
0.0	101.76199913	0.0	0.0	0.0239532091655	0.950626656413	0.0	0.0
0.0	103.002996445	0.0	0.0	0.0242453206738	0.963621679693	0.0	0.0
0.0	104.244003296	0.0	0.0	0.0245374340011	0.976702105254	0.0	0.0
0.0	105.48500061	0.0	0.0	0.0248295455094	0.98987063393	0.0	0.0
0.0	106.725997925	0.0	0.0	0.0251216588367	1.00313033909	0.0	0.0
0.0	107.966995239	0.0	0.0	0.025413770345	1.01648401469	0.0	0.0
0.0	109.20800209	0.0	0.0	0.0257058836723	1.02993464097	0.0	0.0
0.0	110.448999405	0.0	0.0	0.0259979951807	1.04348519817	0.0	0.0
0.0	111.689996719	0.0	0.0	0.026290108508	1.05713875964	0.0	0.0
0.0	112.931003571	0.0	0.0	0.0265822200163	1.07089849189	0.0	0.0
0.0	114.172000885	0.0	0.0	0.0268743315246	1.08476756141	0.0	0.0
0.0	115.412998199	0.0	0.0	0.0271664448519	1.09874913469	0.0	0.0
0.0	116.653995514	0.0	0.0	0.0274585563602	1.11284647137	0.0	0.0
0.0	117.895002365	0.0	0.0	0.0277506696875	1.12706283107	0.0	0.0
0.0	119.13599968	0.0	0.0	0.0280427811958	1.14140156657	0.0	0.0
0.0	120.376996994	0.0	0.0	0.0283348945231	1.15586621687	0.0	0.0
0.0	121.618003845	0.0	0.0	0.0286270060315	1.17046004161	0.0	0.0
0.0	122.85900116	0.0	0.0	0.0289191193588	1.18518667296	0.0	0.0
0.0	124.099998474	0.0	0.0	0.0292112308671	1.20004955679	0.0	0.0
0.0	124.099998474	1.12669688901e-15	0.0	0.0292112308671	1.20004955679	-3.81910736382e-16	-8.39585866049e-18
0.0	124.099998474	2.3187841475	0.0	0.0292112308671	1.2003169395	0.0399999989895	0.0
0.0	124.099998474	4.6315035224	0.0	0.0292112308671	1.20111769065	0.079999997979	0.0
0.0	124.099998474	6.93331718445	0.0	0.0292112308671	1.20245246217	0.120000001334	0.0
0.0	124.099998474	9.21941101551	0.0	0.0292112308671	1.20432013646	0.159999995958	0.0
0.0	124.099998474	11.4849936962	0.0	0.0292112308671	1.20672043413	0.200000002224	0.0
0.0	124.099998474	13.7253260612	0.0	0.0292112308671	1.20965223759	0.240000002668	0.0
0.0	124.099998474	15.9357631207	0.0	0.0292112308671	1.21311293915	0.279999998747	0.0
0.0	124.099998474	18.1118106842	0.0	0.0292112308671	1.21709806845	0.319999991916	0.0
0.0	124.099998474	20.2492022514	0.0	0.0292112308671	1.2216004543	0.359999999637	0.0
0.0	124.099998474	22.3439693451	0.0	0.0292112308671	1.22660975903	0.400000004447	0.0
0.0	124.099998474	24.3925309181	0.0	0.0292112308671	1.2321122922	0.440000000526	0.0
0.0	124.099998474	26.3917541504	0.0	0.0292112308671	1.2380907312	0.480000005336	0.0
0.0	124.099998474	28.3390259743	0.0	0.0292112308671	1.24452458695	0.520000001416	0.0
0.0	124.099998474	30.2322864532	0.0	0.0292112308671	1.25139001757	0.559999997495	0.0
0.0	124.099998474	32.0700383186	0.0	0.0292112308671	1.25866085291	0.600000016857	0.0
0.0	124.099998474	33.8513636589	0.0	0.0292112308671	1.26630887389	0.639999983832	0.0
0.0	124.099998474	35.5758714676	0.0	0.0292112308671	1.27430446446	0.680000003194	0.0
0.0	124.099998474	37.2436785698	0.0	0.0292112308671	1.28261744976	0.719999999274	0.0
0.0	124.099998474	38.8553404808	0.0	0.0292112308671	1.29121765494	0.760000018636	0.0
0.0	124.099998474	40.4117918015	0.0	0.0292112308671	1.30007518455	0.800000008894	0.0
0.0	124.099998474	41.9142866135	0.0	0.0292112308671	1.30916135386	0.83999998169	0.0
0.0	124.099998474	43.3643245697	0.0	0.0292112308671	1.31844878197	0.880000001052	0.0
0.0	124.099998474	44.7636032104	0.0	0.0292112308671	1.32791148499	0.920000020415	0.0
0.0	124.099998474	46.113948822	0.0	0.0292112308671	1.33752543479	0.960000010673	0.0
0.0	124.099998474	47.4172782898	0.0	0.0292112308671	1.34726818651	1.00000001257	0.0
0.0	124.099998474	48.6755514145	0.0	0.0292112308671	1.35711934417	1.04000000283	0.0
0.0	124.099998474	49.8907423019	0.0	0.0292112308671	1.36706028134	1.07999999309	0.0
0.0	124.099998474	51.0648202896	0.0	0.0292112308671	1.37707414106	1.11999999499	0.0
0.0	124.099998474	52.1997117996	0.0	0.0292112308671	1.38714564964	1.15999998525	0.0
0.0	124.099998474	53.2972860336	0.0	0.0292112308671	1.39726120979	1.20000003371	0.0
0.0	124.099998474	54.3593645096	0.0	0.0292112308671	1.40740871429	1.24000002397	0.0
0.0	124.099998474	55.3876876831	0.0	0.0292112308671	1.41757717356	1.27999996766	0.0
0.0	124.099998474	56.3839197159	0.0	0.0292112308671	1.42775699496	1.32000001613	0.0
0.0	124.099998474	57.3496580124	0.0	0.0292112308671	1.43793970346	1.36000000639	0.0
0.0	124.099998474	58.2864046097	0.0	0.0292112308671	1.44811775535	1.39999999665	0.0
0.0	124.099998474	59.1955947876	0.0	0.0292112308671	1.45828453824	1.43999999855	0.0
0.0	124.099998474	60.0785827637	0.0	0.0292112308671	1.46843409166	1.47999998881	0.0
0.0	124.099998474	60.9366464615	0.0	0.0292112308671	1.4785614796	1.52000003727	0.0
0.0	124.099998474	61.7709970474	0.0	0.0292112308671	1.48866223171	1.55999998096	0.0
0.0	124.099998474	62.5827646255	0.0	0.0292112308671	1.49873234332	1.60000001779	0.0
0.0	124.099998474	63.3730268478	0.0	0.0292112308671	1.50876846164	1.64000001969	0.0
0.0	124.099998474	64.1427946091	0.0	0.0292112308671	1.5187676996	1.67999996338	0.0
0.0	124.099998474	64.8930120468	0.0	0.0292112308671	1.52872744948	1.7200000002	0.0
0.0	124.099998474	65.6245756149	0.0	0.0292112308671	1.53864566237	1.7600000021	0.0
0.0	124.099998474	66.3383340836	0.0	0.0292112308671	1.54852038249	1.7999999458	0.0
0.0	124.099998474	67.035074234	0.0	0.0292112308671	1.55835011974	1.84000004083	0.0
0.0	124.099998474	67.715549469	0.0	0.0292112308671	1.56813338399	1.87999998452	0.0
0.0	124.099998474	68.3804655075	0.0	0.0292112308671	1.57786924392	1.92000002135	0.0
0.0	124.099998474	69.0304803848	0.0	0.0292112308671	1.58755667508	1.96000002325	0.0
0.0	124.099998474	69.666223526	0.0	0.0292112308671	1.5971949324	2.00000002515	0.0
0.0	124.099998474	70.2882909775	0.0	0.0292112308671	1.60678364336	2.04000000376	0.0
0.0	124.099998474	70.8972358704	0.0	0.0292112308671	1.61632187665	2.08000000566	0.0
0.0	124.099998474	71.4935874939	0.0	0.0292112308671	1.62580981851	2.12000000756	0.0
0.0	124.099998474	72.0778465271	0.0	0.0292112308671	1.63524691015	2.15999998618	0.0
0.0	124.099998474	72.6504850388	0.0	0.0292112308671	1.64463296533	2.19999998808	0.0
0.0	124.099998474	73.2119464874	0.0	0.0292112308671	1.65396817029	2.23999998998	0.0
0.0	124.099998474	73.7626552582	0.0	0.0292112308671	1.66325233877	2.2799999686	0.0
0.0	124.099998474	74.3030166626	0.0	0.0292112308671	1.67248565704	2.3199999705	0.0
0.0	124.099998474	74.833407402	0.0	0.0292112308671	1.68166812509	2.36000006553	0.0
0.0	124.099998474	75.3541851044	0.0	0.0292112308671	1.69080011547	2.40000006743	0.0
0.0	124.099998474	75.8656930923	0.0	0.0292112308671	1.69988162816	2.43999995291	0.0
0.0	124.099998474	76.368265152	0.0	0.0292112308671	1.70891303569	2.48000004794	0.0
0.0	124.099998474	76.8622016907	0.0	0.0292112308671	1.71789452434	2.52000004984	0.0
0.0	124.099998474	77.3477983475	0.0	0.0292112308671	1.72682665288	2.55999993533	0.0
0.0	124.099998474	77.8253364563	0.0	0.0292112308671	1.73570942134	2.60000003036	0.0
0.0	124.099998474	78.295083046	0.0	0.0292112308671	1.74454357475	2.64000003226	0.0
0.0	124.099998474	78.7572956085	0.0	0.0292112308671	1.75332911313	2.67999991775	0.0
0.0	124.099998474	79.2122125626	0.0	0.0292112308671	1.76206659526	2.72000001278	0.0
0.0	124.099998474	79.6600675583	0.0	0.0292112308671	1.77075639367	2.76000001468	0.0
0.0	124.099998474	80.1010799408	0.0	0.0292112308671	1.77939906716	2.79999999329	0.0
0.0	124.099998474	80.5354595184	0.0	0.0292112308671	1.78799498826	2.83999999519	0.0
0.0	124.099998474	80.9634113312	0.0	0.0292112308671	1.79654434323	2.87999999709	0.0
0.0	124.099998474	81.3851261139	0.0	0.0292112308671	1.80504787713	2.92000009213	0.0
0.0	124.099998474	81.8007850647	0.0	0.0292112308671	1.81350577623	2.95999997761	0.0
0.0	124.099998474	82.2105789185	0.0	0.0292112308671	1.82191859931	2.99999997951	0.0
0.0	124.099998474	82.6146602631	0.0	0.0292112308671	1.83028690517	3.04000007454	0.0
0.0	124.099998474	83.0132007599	0.0	0.0292112308671	1.83861106634	3.07999996003	0.0
0.0	124.099998474	83.4063529968	0.0	0.0292112308671	1.84689126909	3.11999996193	0.0
0.0	124.099998474	83.7942695618	0.0	0.0292112308671	1.85512844473	3.15999996383	0.0
0.0	124.099998474	84.1770839691	0.0	0.0292112308671	1.86332259327	3.20000003558	0.0
0.0	124.099998474	84.5549488068	0.0	0.0292112308671	1.87147445977	3.24000003748	0.0
0.0	124.099998474	84.9279785156	0.0	0.0292112308671	1.87958423048	3.28000003938	0.0
0.0	124.099998474	85.2963161469	0.0	0.0292112308671	1.88765246421	3.31999992486	0.0
0.0	124.099998474	85.6600856781	0.0	0.0292112308671	1.89567971975	3.35999992676	0.0
0.0	124.099998474	86.0193824768	0.0	0.0292112308671	1.90366618335	3.40000011493	0.0
0.0	124.099998474	86.3743400574	0.0	0.0292112308671	1.91161241382	3.44000000041	0.0
0.0	124.099998474	86.725063324	0.0	0.0292112308671	1.91951878369	3.48000000231	0.0
0.0	124.099998474	87.0716571808	0.0	0.0292112308671	1.92738585174	3.52000000421	0.0
0.0	124.099998474	87.4142169952	0.0	0.0292112308671	1.93521380424	3.56000000611	0.0
0.0	124.099998474	87.7528381348	0.0	0.0292112308671	1.94300338626	3.59999989159	0.0
0.0	124.099998474	88.0876350403	0.0	0.0292112308671	1.95075459778	3.64000007976	0.0
0.0	124.099998474	88.418674469	0.0	0.0292112308671	1.95846799761	3.68000008166	0.0
0.0	124.099998474	88.7460517883	0.0	0.0292112308671	1.96614414454	3.71999996714	0.0
0.0	124.099998474	89.0698623657	0.0	0.0292112308671	1.97378303856	3.75999996904	0.0
0.0	124.099998474	89.3901729584	0.0	0.0292112308671	1.981385611	3.79999997094	0.0
0.0	124.099998474	89.707069397	0.0	0.0292112308671	1.98895167559	3.84000004269	0.0
0.0	124.099998474	90.0206279755	0.0	0.0292112308671	1.9964819774	3.88000004459	0.0
0.0	124.099998474	90.3309249878	0.0	0.0292112308671	2.00397688895	3.92000004649	0.0
0.0	124.099998474	90.6380176544	0.0	0.0292112308671	2.01143659651	3.95999993198	0.0
0.0	124.099998474	90.9420013428	0.0	0.0292112308671	2.01886147261	4.00000005029	0.0


==> examples/compression-preload-A/modelUSUB-Invariant-model-II-b-Case-08_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	1.64499998093	0.0	0.0	0.000387207705899	0.0149545448949	0.0	0.0
0.0	3.28999996185	0.0	0.0	0.000774415411797	0.0299090897897	0.0	0.0
0.0	4.93499994278	0.0	0.0	0.0011616231177	0.0448636361398	0.0	0.0
0.0	6.57999992371	0.0	0.0	0.00154883082359	0.0598181795795	0.0	0.0
0.0	8.22499990463	0.0	0.0	0.00193603841581	0.0747727288399	0.0	0.0
0.0	9.86999988556	0.0	0.0	0.00232324623539	0.0897272722796	0.0	0.0
0.0	11.5149998665	0.0	0.0	0.0027104538276	0.10468182154	0.0	0.0
0.0	13.1599998474	0.0	0.0	0.00309766164719	0.119636359159	0.0	0.0
0.0	14.8049998283	0.0	0.0	0.0034848692394	0.134590908419	0.0	0.0
0.0	16.4499998093	0.0	0.0	0.00387207683161	0.14954545768	0.0	0.0
0.0	18.0949997902	0.0	0.0	0.0042592846512	0.164499995299	0.0	0.0
0.0	19.7399997711	0.0	0.0	0.00464649247078	0.179454544559	0.0	0.0
0.0	21.384999752	0.0	0.0	0.00503369983562	0.19440909382	0.0	0.0
0.0	23.029999733	0.0	0.0	0.00542090765521	0.20936364308	0.0	0.0
0.0	24.6749997139	0.0	0.0	0.00580811547479	0.224318169057	0.0	0.0
0.0	26.3199996948	0.0	0.0	0.00619532329438	0.239272718318	0.0	0.0
0.0	27.9649996758	0.0	0.0	0.00658253065922	0.254227314144	0.0	0.0
0.0	29.6099996567	0.0	0.0	0.0069697384788	0.269182189368	0.0	0.0
0.0	31.2549996376	0.0	0.0	0.00735694629839	0.284137530252	0.0	0.0
0.0	32.8999996185	0.0	0.0	0.00774415366323	0.299093779176	0.0	0.0
0.0	34.5449995995	0.0	0.0	0.00813136193756	0.314051494934	0.0	0.0
0.0	36.1899995804	0.0	0.0	0.0085185693024	0.329011259601	0.0	0.0
0.0	37.8349995613	0.0	0.0	0.00890577666723	0.343973911367	0.0	0.0
0.0	39.4799995422	0.0	0.0	0.00929298494157	0.358940311708	0.0	0.0
0.0	41.1250019073	0.0	0.0	0.0096801923064	0.373911508359	0.0	0.0
0.0	42.7699995041	0.0	0.0	0.0100673996712	0.388888665475	0.0	0.0
0.0	44.4150018692	0.0	0.0	0.0104546079456	0.403873063624	0.0	0.0
0.0	46.0599994659	0.0	0.0	0.0108418153104	0.418866192922	0.0	0.0
0.0	47.7050018311	0.0	0.0	0.0112290226753	0.433869520202	0.0	0.0
0.0	49.3499994278	0.0	0.0	0.0116162309496	0.448884768412	0.0	0.0
0.0	50.9950017929	0.0	0.0	0.0120034383144	0.463913800195	0.0	0.0
0.0	52.6399993896	0.0	0.0	0.0123906465888	0.478958524764	0.0	0.0
0.0	54.2850017548	0.0	0.0	0.0127778539536	0.49402108416	0.0	0.0
0.0	55.9299993515	0.0	0.0	0.0131650613184	0.509103666991	0.0	0.0
0.0	57.5750017166	0.0	0.0	0.0135522695928	0.524208741263	0.0	0.0
0.0	59.2199993134	0.0	0.0	0.0139394769576	0.539338681847	0.0	0.0
0.0	60.8650016785	0.0	0.0	0.0143266843224	0.554496236145	0.0	0.0
0.0	62.5099992752	0.0	0.0	0.0147138925968	0.569684104994	0.0	0.0
0.0	64.1550016403	0.0	0.0	0.0151010999616	0.584905268624	0.0	0.0
0.0	65.7999992371	0.0	0.0	0.0154883073265	0.600162800401	0.0	0.0
0.0	67.4450016022	0.0	0.0	0.0158755156008	0.615459866822	0.0	0.0
0.0	69.0899991989	0.0	0.0	0.0162627238751	0.630799867213	0.0	0.0
0.0	70.735001564	0.0	0.0	0.0166499303305	0.646186200902	0.0	0.0
0.0	72.3799991608	0.0	0.0	0.0170371386048	0.661622500047	0.0	0.0
0.0	74.0250015259	0.0	0.0	0.0174243468791	0.677112583071	0.0	0.0
0.0	75.6699991226	0.0	0.0	0.0178115533345	0.692660361528	0.0	0.0
0.0	77.3150014877	0.0	0.0	0.0181987616088	0.708269840106	0.0	0.0
0.0	78.9599990845	0.0	0.0	0.0185859698831	0.723945209756	0.0	0.0
0.0	80.6050014496	0.0	0.0	0.0189731763385	0.739690801129	0.0	0.0
0.0	82.2500038147	0.0	0.0	0.0193603846128	0.755511131138	0.0	0.0
0.0	83.8949966431	0.0	0.0	0.0197475928871	0.771410763264	0.0	0.0
0.0	85.5399990082	0.0	0.0	0.0201347993425	0.787394493818	0.0	0.0
0.0	87.1850013733	0.0	0.0	0.0205220076168	0.803467258811	0.0	0.0
0.0	88.8300037384	0.0	0.0	0.0209092158912	0.819633994251	0.0	0.0
0.0	90.4749965668	0.0	0.0	0.0212964223465	0.835900101811	0.0	0.0
0.0	92.1199989319	0.0	0.0	0.0216836306208	0.852270703763	0.0	0.0
0.0	93.765001297	0.0	0.0	0.0220708388952	0.868751388043	0.0	0.0
0.0	95.4100036621	0.0	0.0	0.0224580453505	0.885347742587	0.0	0.0
0.0	97.0549964905	0.0	0.0	0.0228452536248	0.902065541595	0.0	0.0
0.0	98.6999988556	0.0	0.0	0.0232324618992	0.918910838664	0.0	0.0
0.0	100.345001221	0.0	0.0	0.0236196683545	0.935889501125	0.0	0.0
0.0	101.990003586	0.0	0.0	0.0240068766288	0.953007861972	0.0	0.0
0.0	103.634996414	0.0	0.0	0.0243940849032	0.970272254199	0.0	0.0
0.0	105.279998779	0.0	0.0	0.0247812931775	0.987689103931	0.0	0.0
0.0	106.925001144	0.0	0.0	0.0251684996329	1.00526520982	0.0	0.0
0.0	108.57000351	0.0	0.0	0.0255557079072	1.0230072774	0.0	0.0
0.0	110.214996338	0.0	0.0	0.0259429161815	1.04092229158	0.0	0.0
0.0	111.859998703	0.0	0.0	0.0263301226369	1.05901723728	0.0	0.0
0.0	113.505001068	0.0	0.0	0.0267173309112	1.07729956508	0.0	0.0
0.0	115.150003433	0.0	0.0	0.0271045391855	1.09577644616	0.0	0.0
0.0	116.794996262	0.0	0.0	0.0274917456409	1.11445551738	0.0	0.0
0.0	118.439998627	0.0	0.0	0.0278789539152	1.13334450871	0.0	0.0
0.0	120.085000992	0.0	0.0	0.0282661621895	1.15245115012	0.0	0.0
0.0	121.730003357	0.0	0.0	0.0286533686449	1.17178354412	0.0	0.0
0.0	123.374996185	0.0	0.0	0.0290405769192	1.19134970009	0.0	0.0
0.0	125.01999855	0.0	0.0	0.0294277851935	1.21115799993	0.0	0.0
0.0	126.665000916	0.0	0.0	0.0298149916489	1.23121673241	0.0	0.0
0.0	128.310003281	0.0	0.0	0.0302021999232	1.25153455883	0.0	0.0
0.0	129.954996109	0.0	0.0	0.0305894063786	1.27212032676	0.0	0.0
0.0	131.599998474	0.0	0.0	0.0309766146529	1.29298269749	0.0	0.0
0.0	133.245000839	0.0	0.0	0.0313638229272	1.31413079798	0.0	0.0
0.0	134.890003204	0.0	0.0	0.0317510312016	1.33557384834	0.0	0.0
0.0	136.534996033	0.0	0.0	0.0321382394759	1.35732116178	0.0	0.0
0.0	138.179998398	0.0	0.0	0.0325254477502	1.37938214466	0.0	0.0
0.0	139.825000763	0.0	0.0	0.0329126523866	1.40176638961	0.0	0.0
0.0	141.470003128	0.0	0.0	0.0332998606609	1.42448386177	0.0	0.0
0.0	143.114995956	0.0	0.0	0.0336870689353	1.44754434004	0.0	0.0
0.0	144.759998322	0.0	0.0	0.0340742772096	1.4709578827	0.0	0.0
0.0	146.405000687	0.0	0.0	0.0344614854839	1.49473482743	0.0	0.0
0.0	148.050003052	0.0	0.0	0.0348486937582	1.51888560504	0.0	0.0
0.0	149.69499588	0.0	0.0	0.0352358983946	1.54342055321	0.0	0.0
0.0	151.339998245	0.0	0.0	0.0356231066689	1.56835038215	0.0	0.0
0.0	152.98500061	0.0	0.0	0.0360103149433	1.59368608147	0.0	0.0
0.0	154.630002975	0.0	0.0	0.0363975232176	1.61943864077	0.0	0.0
0.0	156.274995804	0.0	0.0	0.0367847314919	1.64561904967	0.0	0.0
0.0	157.919998169	0.0	0.0	0.0371719397663	1.67223867029	0.0	0.0
0.0	159.565000534	0.0	0.0	0.0375591444026	1.69930886477	0.0	0.0
0.0	161.210002899	0.0	0.0	0.037946352677	1.72684155405	0.0	0.0
0.0	162.854995728	0.0	0.0	0.0383335609513	1.75484810024	0.0	0.0
0.0	164.500007629	0.0	0.0	0.0387207692256	1.7833404243	0.0	0.0
0.0	164.500007629	6.29182955363e-16	0.0	0.0387207692256	1.7833404243	-5.89522456371e-16	-1.26546587903e-16
0.0	164.500007629	2.3180308938	0.0	0.0387207692256	1.78391486406	0.0399999989895	0.0
0.0	164.500007629	4.6262973547	0.0	0.0387207692256	1.7856284976	0.079999997979	0.0
0.0	164.500007629	6.91723048687	0.0	0.0387207692256	1.78846605122	0.120000001334	0.0
0.0	164.500007629	9.18368279934	0.0	0.0387207692256	1.79239865392	0.159999995958	0.0
0.0	164.500007629	11.4190387726	0.0	0.0387207692256	1.79739147425	0.200000002224	0.0
0.0	164.500007629	13.6173284054	0.0	0.0387207692256	1.80340185761	0.240000002668	0.0
0.0	164.500007629	15.7733082771	0.0	0.0387207692256	1.81038100272	0.279999998747	0.0
0.0	164.500007629	17.8825223446	0.0	0.0387207692256	1.81827545166	0.319999991916	0.0
0.0	164.500007629	19.9413144588	0.0	0.0387207692256	1.82702802122	0.359999999637	0.0
0.0	164.500007629	21.9468307495	0.0	0.0387207692256	1.83657892048	0.400000004447	0.0
0.0	164.500007629	23.8969874382	0.0	0.0387207692256	1.84686686844	0.440000000526	0.0
0.0	164.500007629	25.7904195786	0.0	0.0387207692256	1.85783095658	0.480000005336	0.0
0.0	164.500007629	27.6264214516	0.0	0.0387207692256	1.86941064894	0.520000001416	0.0
0.0	164.500007629	29.404861927	0.0	0.0387207692256	1.88154745847	0.559999997495	0.0
0.0	164.500007629	31.1261153221	0.0	0.0387207692256	1.89418457448	0.600000016857	0.0
0.0	164.500007629	32.7909708023	0.0	0.0387207692256	1.9072689116	0.639999983832	0.0
0.0	164.500007629	34.4005632401	0.0	0.0387207692256	1.92074999213	0.680000003194	0.0
0.0	164.500007629	35.9562969208	0.0	0.0387207692256	1.93458087742	0.719999999274	0.0
0.0	164.500007629	37.4597764015	0.0	0.0387207692256	1.94871835411	0.760000018636	0.0
0.0	164.500007629	38.912756443	0.0	0.0387207692256	1.96312274784	0.800000008894	0.0
0.0	164.500007629	40.3170919418	0.0	0.0387207692256	1.97775736451	0.83999998169	0.0
0.0	164.500007629	41.6746902466	0.0	0.0387207692256	1.99258942157	0.880000001052	0.0
0.0	164.500007629	42.9874801636	0.0	0.0387207692256	2.00758911669	0.920000020415	0.0
0.0	164.500007629	44.2573881149	0.0	0.0387207692256	2.02272944152	0.960000010673	0.0
0.0	164.500007629	45.4863214493	0.0	0.0387207692256	2.03798655421	1.00000001257	0.0
0.0	164.500007629	46.6761350632	0.0	0.0387207692256	2.05333847553	1.04000000283	0.0
0.0	164.500007629	47.8286361694	0.0	0.0387207692256	2.06876602024	1.07999999309	0.0
0.0	164.500007629	48.9455652237	0.0	0.0387207692256	2.08425205201	1.11999999499	0.0
0.0	164.500007629	50.028591156	0.0	0.0387207692256	2.09978111088	1.15999998525	0.0
0.0	164.500007629	51.0793209076	0.0	0.0387207692256	2.11533997208	1.20000003371	0.0
0.0	164.500007629	52.0992803574	0.0	0.0387207692256	2.13091634214	1.24000002397	0.0
0.0	164.500007629	53.0899238586	0.0	0.0387207692256	2.14649941772	1.27999996766	0.0
0.0	164.500007629	54.0526294708	0.0	0.0387207692256	2.16208007187	1.32000001613	0.0
0.0	164.500007629	54.9887037277	0.0	0.0387207692256	2.17764992267	1.36000000639	0.0
0.0	164.500007629	55.8993911743	0.0	0.0387207692256	2.19320151955	1.39999999665	0.0
0.0	164.500007629	56.7858600616	0.0	0.0387207692256	2.20872852951	1.43999999855	0.0
0.0	164.500007629	57.6492166519	0.0	0.0387207692256	2.22422517836	1.47999998881	0.0
0.0	164.500007629	58.4905099869	0.0	0.0387207692256	2.23968680948	1.52000003727	0.0
0.0	164.500007629	59.3107271194	0.0	0.0387207692256	2.25510876626	1.55999998096	0.0
0.0	164.500007629	60.1108026505	0.0	0.0387207692256	2.2704873234	1.60000001779	0.0
0.0	164.500007629	60.8916187286	0.0	0.0387207692256	2.28581931442	1.64000001969	0.0
0.0	164.500007629	61.654009819	0.0	0.0387207692256	2.30110194534	1.67999996338	0.0
0.0	164.500007629	62.3987579346	0.0	0.0387207692256	2.3163324222	1.7200000002	0.0
0.0	164.500007629	63.1266069412	0.0	0.0387207692256	2.33150906861	1.7600000021	0.0
0.0	164.500007629	63.838262558	0.0	0.0387207692256	2.3466296494	1.7999999458	0.0
0.0	164.500007629	64.5343828201	0.0	0.0387207692256	2.36169286072	1.84000004083	0.0
0.0	164.500007629	65.2156019211	0.0	0.0387207692256	2.37669739872	1.87999998452	0.0
0.0	164.500007629	65.8825159073	0.0	0.0387207692256	2.39164233208	1.92000002135	0.0
0.0	164.500007629	66.5356779099	0.0	0.0387207692256	2.40652635694	1.96000002325	0.0
0.0	164.500007629	67.1756267548	0.0	0.0387207692256	2.42134928703	2.00000002515	0.0
0.0	164.500007629	67.802863121	0.0	0.0387207692256	2.43611019105	2.04000000376	0.0
0.0	164.500007629	68.4178733826	0.0	0.0387207692256	2.45080869645	2.08000000566	0.0
0.0	164.500007629	69.0211009979	0.0	0.0387207692256	2.46544461697	2.12000000756	0.0
0.0	164.500007629	69.6129894257	0.0	0.0387207692256	2.48001776636	2.15999998618	0.0
0.0	164.500007629	70.1939344406	0.0	0.0387207692256	2.49452795833	2.19999998808	0.0
0.0	164.500007629	70.764336586	0.0	0.0387207692256	2.5089751929	2.23999998998	0.0
0.0	164.500007629	71.3245630264	0.0	0.0387207692256	2.52335947007	2.2799999686	0.0
0.0	164.500007629	71.8749570847	0.0	0.0387207692256	2.53768097609	2.3199999705	0.0
0.0	164.500007629	72.4158668518	0.0	0.0387207692256	2.55193989724	2.36000006553	0.0
0.0	164.500007629	72.9475975037	0.0	0.0387207692256	2.56613641977	2.40000006743	0.0
0.0	164.500007629	73.4704637527	0.0	0.0387207692256	2.58027072996	2.43999995291	0.0
0.0	164.500007629	73.9847517014	0.0	0.0387207692256	2.59434338659	2.48000004794	0.0
0.0	164.500007629	74.490737915	0.0	0.0387207692256	2.60835457593	2.52000004984	0.0
0.0	164.500007629	74.9886894226	0.0	0.0387207692256	2.62230467051	2.55999993533	0.0
0.0	164.500007629	75.4788541794	0.0	0.0387207692256	2.63619422913	2.60000003036	0.0
0.0	164.500007629	75.9614706039	0.0	0.0387207692256	2.65002325177	2.64000003226	0.0
0.0	164.500007629	76.4367723465	0.0	0.0387207692256	2.66379266977	2.67999991775	0.0
0.0	164.500007629	76.9049835205	0.0	0.0387207692256	2.67750285566	2.72000001278	0.0
0.0	164.500007629	77.3663139343	0.0	0.0387207692256	2.69115399569	2.76000001468	0.0
0.0	164.500007629	77.8209590912	0.0	0.0387207692256	2.70474683493	2.79999999329	0.0
0.0	164.500007629	78.2691144943	0.0	0.0387207692256	2.71828174591	2.83999999519	0.0
0.0	164.500007629	78.7109708786	0.0	0.0387207692256	2.73175928742	2.87999999709	0.0
0.0	164.500007629	79.1467046738	0.0	0.0387207692256	2.74517983198	2.92000009213	0.0
0.0	164.500007629	79.5764827728	0.0	0.0387207692256	2.75854412466	2.95999997761	0.0
0.0	164.500007629	80.0004768372	0.0	0.0387207692256	2.77185272425	2.99999997951	0.0
0.0	164.500007629	80.4188346863	0.0	0.0387207692256	2.78510581702	3.04000007454	0.0
0.0	164.500007629	80.8317089081	0.0	0.0387207692256	2.79830433428	3.07999996003	0.0
0.0	164.500007629	81.2392520905	0.0	0.0387207692256	2.81144846231	3.11999996193	0.0
0.0	164.500007629	81.6415977478	0.0	0.0387207692256	2.82453875989	3.15999996383	0.0
0.0	164.500007629	82.0388793945	0.0	0.0387207692256	2.83757597208	3.20000003558	0.0
0.0	164.500007629	82.431230545	0.0	0.0387207692256	2.85056047142	3.24000003748	0.0
0.0	164.500007629	82.818775177	0.0	0.0387207692256	2.86349263042	3.28000003938	0.0
0.0	164.500007629	83.2016277313	0.0	0.0387207692256	2.87637338042	3.31999992486	0.0
0.0	164.500007629	83.5799217224	0.0	0.0387207692256	2.88920272142	3.35999992676	0.0
0.0	164.500007629	83.953742981	0.0	0.0387207692256	2.90198158473	3.40000011493	0.0
0.0	164.500007629	84.3232154846	0.0	0.0387207692256	2.91471034288	3.44000000041	0.0
0.0	164.500007629	84.6884441376	0.0	0.0387207692256	2.92738936841	3.48000000231	0.0
0.0	164.500007629	85.0495243073	0.0	0.0387207692256	2.94001922011	3.52000000421	0.0
0.0	164.500007629	85.4065513611	0.0	0.0387207692256	2.95260045677	3.56000000611	0.0
0.0	164.500007629	85.7596206665	0.0	0.0387207692256	2.96513363719	3.59999989159	0.0
0.0	164.500007629	86.1088180542	0.0	0.0387207692256	2.97761894763	3.64000007976	0.0
0.0	164.500007629	86.4542388916	0.0	0.0387207692256	2.99005713314	3.68000008166	0.0
0.0	164.500007629	86.7959690094	0.0	0.0387207692256	3.00244875252	3.71999996714	0.0
0.0	164.500007629	87.1340751648	0.0	0.0387207692256	3.01479399204	3.75999996904	0.0
0.0	164.500007629	87.4686527252	0.0	0.0387207692256	3.02709322423	3.79999997094	0.0
0.0	164.500007629	87.7997684479	0.0	0.0387207692256	3.0393473804	3.84000004269	0.0
0.0	164.500007629	88.1275081635	0.0	0.0387207692256	3.05155646056	3.88000004459	0.0
0.0	164.500007629	88.4519290924	0.0	0.0387207692256	3.06372120976	3.92000004649	0.0
0.0	164.500007629	88.7731075287	0.0	0.0387207692256	3.07584181428	3.95999993198	0.0
0.0	164.500007629	89.0911102295	0.0	0.0387207692256	3.08791901916	4.00000005029	0.0


==> examples/compression-preload-A/modelUSUB-Mod_DruckerPrager-model-b-Case-04_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.794999994338	0.0	0.0	-0.0	0.0137068967888	0.0
0.0	-0.0	1.58999998868	0.0	0.0	-0.0	0.0274137935776	0.0
0.0	-0.0	2.38499999046	0.0	0.0	-0.0	0.0411206889112	0.0
0.0	-0.0	3.17999997735	0.0	0.0	-0.0	0.0548275871552	0.0
0.0	-0.0	3.97499999404	0.0	0.0	-0.0	0.0685344828526	0.0
0.0	-0.0	4.76999998093	0.0	0.0	-0.0	0.0822413778224	0.0
0.0	-0.0	5.56500011683	0.0	0.0	-0.0	0.0959482764301	0.0
0.0	-0.0	6.3599999547	0.0	0.0	-0.0	0.10965517431	0.0
0.0	-0.0	7.1550000906	0.0	0.0	-0.0	0.123362070008	0.0
0.0	-0.0	7.94999998808	0.0	0.0	-0.0	0.137068965705	0.0
0.0	-0.0	8.74499982595	0.0	0.0	-0.0	0.150775859947	0.0
0.0	-0.0	9.53999996185	0.0	0.0	-3.02659702855e-09	0.164482768741	0.0
0.0	-0.0	10.3349997997	0.0	0.0	-1.78325532119e-07	0.178190220322	0.0
0.0	-0.0	11.1300002337	0.0	0.0	-8.78658124037e-07	0.191899326455	0.0
0.0	-0.0	11.9250000715	0.0	0.0	-2.74200857575e-06	0.205612114223	0.0
0.0	-0.0	12.7199999094	0.0	0.0	-6.65156250079e-06	0.219331355765	0.0
0.0	-0.0	13.5150003433	0.0	0.0	-1.37336684247e-05	0.233060627943	0.0
0.0	-0.0	14.3100001812	0.0	0.0	-2.53905454883e-05	0.246804350172	0.0
0.0	-0.0	15.1049995422	0.0	0.0	-4.32308411291e-05	0.26056758943	0.0
0.0	-0.0	15.8999999762	0.0	0.0	-6.92080220688e-05	0.274356544833	0.0
0.0	-0.0	16.694999814	0.0	0.0	-0.000105420213004	0.288177837501	0.0
0.0	-0.0	17.4899996519	0.0	0.0	-0.000154291819854	0.302039113012	0.0
0.0	-0.0	18.2850000858	0.0	0.0	-0.000218485843106	0.315948791103	0.0
0.0	-0.0	19.0799999237	0.0	0.0	-0.000300921897178	0.329916094779	0.0
0.0	-0.0	19.8749997616	0.0	0.0	-0.00040477652874	0.34395105904	0.0
0.0	-0.0	20.6699995995	0.0	0.0	-0.000533483625986	0.358064516331	0.0
0.0	-0.0	21.4650006294	0.0	0.0	-0.000690734668751	0.372268169303	0.0
0.0	-0.0	22.2600004673	0.0	0.0	-0.000880478910403	0.386574448203	0.0
0.0	-0.0	23.0550003052	0.0	0.0	-0.00110692399176	0.400996662211	0.0
0.0	-0.0	23.8500001431	0.0	0.0	-0.00137453580464	0.415548915043	0.0
0.0	-0.0	24.6449999809	0.0	0.0	-0.00168803890119	0.430246116593	0.0
0.0	-0.0	25.4399998188	0.0	0.0	-0.00205241649383	0.445104061509	0.0
0.0	-0.0	26.2350008488	0.0	0.0	-0.00247291136475	0.460139242932	0.0
0.0	-0.0	27.0300006866	0.0	0.0	-0.00295502522931	0.475369085325	0.0
0.0	-0.0	27.8250005245	0.0	0.0	-0.00350451919076	0.490811781492	0.0
0.0	-0.0	28.6200003624	0.0	0.0	-0.0041274146497	0.506486330414	0.0
0.0	-0.0	29.4150002003	0.0	0.0	-0.00482999203086	0.522412592545	0.0
0.0	-0.0	30.2099990845	0.0	0.0	-0.00561879205634	0.538611214142	0.0
0.0	-0.0	31.0050001144	0.0	0.0	-0.00650061629131	0.555103697116	0.0
0.0	-0.0	31.7999999523	0.0	0.0	-0.00748252568883	0.571912334999	0.0
0.0	-0.0	32.5950007439	0.0	0.0	-0.00857184131746	0.589060288621	0.0
0.0	-0.0	33.3899996281	0.0	0.0	-0.00977614763542	0.606571452226	0.0
0.0	-0.0	34.1850004196	0.0	0.0	-0.0111032859422	0.624470645562	0.0
0.0	-0.0	34.9799993038	0.0	0.0	-0.0125613616547	0.64278342179	0.0
0.0	-0.0	35.7750012875	0.0	0.0	-0.014158738486	0.661536277039	0.0
0.0	-0.0	36.5700001717	0.0	0.0	-0.015904045722	0.680756417569	0.0
0.0	-0.0	37.3650009632	0.0	0.0	-0.0178061673068	0.700471922755	0.0
0.0	-0.0	38.1599998474	0.0	0.0	-0.0198742549401	0.720711657777	0.0
0.0	-0.0	38.955000639	0.0	0.0	-0.0221177193453	0.741505424958	0.0
0.0	-0.0	39.7499995232	0.0	0.0	-0.0245462317253	0.762883730931	0.0
0.0	-0.0	40.5449995995	0.0	0.0	-0.0271697266726	0.78487797291	0.0
0.0	-0.0	41.3399991989	0.0	0.0	-0.0299984007142	0.807520363014	0.0
0.0	-0.0	42.1349992752	0.0	0.0	-0.0330427079462	0.830843864242	0.0
0.0	-0.0	42.9300012589	0.0	0.0	-0.0363133731298	0.854882440763	0.0
0.0	-0.0	43.724998951	0.0	0.0	-0.0398213800509	0.879670778522	0.0
0.0	-0.0	44.5200009346	0.0	0.0	-0.0435779656982	0.905244325986	0.0
0.0	-0.0	45.3149986267	0.0	0.0	-0.0475946435472	0.931639433838	0.0
0.0	-0.0	46.1100006104	0.0	0.0	-0.0518831773661	0.958893372444	0.0
0.0	-0.0	46.9049983025	0.0	0.0	-0.0564556044992	0.987044069916	0.0
0.0	-0.0	47.7000002861	0.0	0.0	-0.0613242213149	1.01613041479	0.0
0.0	-0.0	48.4950003624	0.0	0.0	-0.0665015773848	1.04619200574	0.0
0.0	-0.0	49.2899999619	0.0	0.0	-0.0720004958566	1.07726941351	0.0
0.0	-0.0	50.0850000381	0.0	0.0	-0.0778340618126	1.10940391896	0.0
0.0	-0.0	50.8799996376	0.0	0.0	-0.0840156164486	1.14263765281	0.0
0.0	-0.0	51.6749997139	0.0	0.0	-0.0905587745365	1.17701370036	0.0
0.0	-0.0	52.4700016975	0.0	0.0	-0.0974774069618	1.21257578721	0.0
0.0	-0.0	53.2649993896	0.0	0.0	-0.104785640724	1.24936866341	0.0
0.0	-0.0	54.0600013733	0.0	0.0	-0.11249788804	1.28743771929	0.0
0.0	-0.0	54.8549990654	0.0	0.0	-0.120628811419	1.3268292998	0.0
0.0	-0.0	55.650001049	0.0	0.0	-0.129193323664	1.36759054149	0.0
0.0	-0.0	56.4449987411	0.0	0.0	-0.138206628617	1.40976952389	0.0
0.0	-0.0	57.2400007248	0.0	0.0	-0.147684162948	1.45341492025	0.0
0.0	-0.0	58.0350008011	0.0	0.0	-0.157641654368	1.4985764632	0.0
0.0	-0.0	58.8300004005	0.0	0.0	-0.16809507506	1.54530458385	0.0
0.0	-0.0	59.6250004768	0.0	0.0	-0.179060688242	1.59365067957	0.0
0.0	-0.0	60.4199981689	0.0	0.0	-0.190554978326	1.643666788	0.0
0.0	-0.0	61.2150001526	0.0	0.0	-0.202594720758	1.69540590141	0.0
0.0	-0.0	62.0100002289	0.0	0.0	-0.215196958743	1.74892192008	0.0
0.0	-0.0	62.8049998283	0.0	0.0	-0.228379014879	1.80426948937	0.0
0.0	-0.0	63.5999999046	0.0	0.0	-0.242158421315	1.86150406953	0.0
0.0	-0.0	64.3949975967	0.0	0.0	-0.256552989595	1.92068186589	0.0
0.0	-0.0	65.1900014877	0.0	0.0	-0.271580857225	1.98186023626	0.0
0.0	-0.0	65.9849991798	0.0	0.0	-0.28726037126	2.04509703908	0.0
0.0	-0.0	66.7799992561	0.0	0.0	-0.30361013487	2.11045104079	0.0
0.0	-0.0	67.5749993324	0.0	0.0	-0.320649053901	2.17798207887	0.0
0.0	-0.0	68.3700008392	0.0	0.0	-0.338396243751	2.24775045644	0.0
0.0	-0.0	69.1650009155	0.0	0.0	-0.35687116906	2.31981764082	0.0
0.0	-0.0	69.9599986076	0.0	0.0	-0.376093480736	2.39424572792	0.0
0.0	-0.0	70.7549986839	0.0	0.0	-0.396083109081	2.471097745	0.0
0.0	-0.0	71.5500025749	0.0	0.0	-0.416860310361	2.55043753423	0.0
0.0	-0.0	72.345000267	0.0	0.0	-0.438445527107	2.63232975267	0.0
0.0	-0.0	73.1400003433	0.0	0.0	-0.460859481245	2.71683994215	0.0
0.0	-0.0	73.9349980354	0.0	0.0	-0.484123220667	2.80403438956	0.0
0.0	-0.0	74.7300019264	0.0	0.0	-0.508257932961	2.89398038294	0.0
0.0	-0.0	75.5249996185	0.0	0.0	-0.533285271376	2.98674590886	0.0
0.0	-0.0	76.3199996948	0.0	0.0	-0.559226935729	3.08239976875	0.0
0.0	-0.0	77.1149997711	0.0	0.0	-0.586105044931	3.18101162557	0.0
0.0	-0.0	77.9100012779	0.0	0.0	-0.613941904157	3.28265214339	0.0
0.0	-0.0	78.7050013542	0.0	0.0	-0.64276009798	3.3873927081	0.0
0.0	-0.0	79.4999990463	0.0	0.0	-0.672582536936	3.49530547392	0.0


==> examples/compression-preload-A/modelUSUB-Mod_DruckerPrager-model-b-Case-05_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	0.502000004053	0.0	0.0	0.000118163079321	0.00456363632111	0.0	0.0
0.0	1.00400000811	0.0	0.0	0.000236326158642	0.00912727264222	0.0	0.0
0.0	1.50600001216	0.0	0.0	0.000354489230858	0.0136909089633	0.0	0.0
0.0	2.00800001621	0.0	0.0	0.000472652317285	0.0182545452844	0.0	0.0
0.0	2.50999987125	0.0	0.0	0.00059081537529	0.0228181816055	0.0	0.0
0.0	3.01200002432	0.0	0.0	0.000708978461716	0.0273818179267	0.0	0.0
0.0	3.51399987936	0.0	0.0	0.000827141548143	0.0319454527926	0.0	0.0
0.0	4.01600003242	0.0	0.0	0.00094530463457	0.0365090905689	0.0	0.0
0.0	4.51799988747	0.0	0.0	0.001063467721	0.0410727254348	0.0	0.0
0.0	5.01999974251	0.0	0.0	0.00118163075058	0.0456363632111	0.0	0.0
0.0	5.5220001936	0.0	0.0	0.00129979389385	0.050199998077	0.0	0.0
0.0	6.02400004864	0.0	0.0	0.00141795692343	0.0547636358533	0.0	0.0
0.0	6.52599990368	0.0	0.0	0.00153611995302	0.0593272736296	0.0	0.0
0.0	7.02799975872	0.0	0.0	0.00165428309629	0.0638909055851	0.0	0.0
0.0	7.53000020981	0.0	0.0	0.00177244612587	0.0684545433614	0.0	0.0
0.0	8.03200006485	0.0	0.0	0.00189060926914	0.0730181811377	0.0	0.0
0.0	8.53399991989	0.0	0.0	0.00200877229872	0.077581818914	0.0	0.0
0.0	9.03599977493	0.0	0.0	0.00212693544199	0.0821454508696	0.0	0.0
0.0	9.53800022602	0.0	0.0	0.00224509835789	0.0867090886459	0.0	0.0
0.0	10.039999485	0.0	0.0	0.00236326150116	0.0912727264222	0.0	0.0
0.0	10.5420005322	0.0	0.0	0.00248142464443	0.0958363641985	0.0	0.0
0.0	11.0440003872	0.0	0.0	0.0025995877877	0.100399996154	0.0	0.0
0.0	11.5460002422	0.0	0.0	0.0027177507036	0.104963639751	0.0	0.0
0.0	12.0480000973	0.0	0.0	0.00283591384687	0.109527271707	0.0	0.0
0.0	12.5499999523	0.0	0.0	0.00295407699014	0.114090903662	0.0	0.0
0.0	13.0519998074	0.0	0.0	0.00307223990603	0.118654547259	0.0	0.0
0.0	13.5539996624	0.0	0.0	0.0031904030493	0.123218179215	0.0	0.0
0.0	14.0559995174	0.0	0.0	0.00330856619257	0.12778181117	0.0	0.0
0.0	14.5580005646	0.0	0.0	0.00342672933584	0.132345454767	0.0	0.0
0.0	15.0600004196	0.0	0.0	0.00354489225174	0.136909086723	0.0	0.0
0.0	15.5620002747	0.0	0.0	0.00366305539501	0.14147273032	0.0	0.0
0.0	16.0640001297	0.0	0.0	0.00378121853828	0.146036362275	0.0	0.0
0.0	16.5659999847	0.0	0.0	0.00389938168155	0.150599994231	0.0	0.0
0.0	17.0679998398	0.0	0.0	0.00401754459745	0.155163637828	0.0	0.0
0.0	17.5699996948	0.0	0.0	0.00413570751334	0.159727269784	0.0	0.0
0.0	18.0719995499	0.0	0.0	0.00425387088399	0.164290901739	0.0	0.0
0.0	18.5739994049	0.0	0.0	0.00437203379988	0.168854545336	0.0	0.0
0.0	19.076000452	0.0	0.0	0.00449019671578	0.173418177292	0.0	0.0
0.0	19.5780003071	0.0	0.0	0.00460836008642	0.177981820889	0.0	0.0
0.0	20.07999897	0.0	0.0	0.00472652300232	0.182545452844	0.0	0.0
0.0	20.5819988251	0.0	0.0	0.00484468637296	0.1871090848	0.0	0.0
0.0	21.0840010643	0.0	0.0	0.00496284928886	0.191672728397	0.0	0.0
0.0	21.5860009193	0.0	0.0	0.00508101220476	0.196236371994	0.0	0.0
0.0	22.0880007744	0.0	0.0	0.0051991755754	0.200799992308	0.0	0.0
0.0	22.5900006294	0.0	0.0	0.0053173384913	0.205363635905	0.0	0.0
0.0	23.0920004845	0.0	0.0	0.00543550140719	0.209927279502	0.0	0.0
0.0	23.5940003395	0.0	0.0	0.00555366477784	0.214490899816	0.0	0.0
0.0	24.0960001945	0.0	0.0	0.00567182769373	0.219054543413	0.0	0.0
0.0	24.5980000496	0.0	0.0	0.00578999060963	0.22361818701	0.0	0.0
0.0	25.0999999046	0.0	0.0	0.00590815398027	0.22818185389	0.0	0.0
0.0	25.6019997597	0.0	0.0	0.00602631689617	0.232745544054	0.0	0.0
0.0	26.1039996147	0.0	0.0	0.00614447981206	0.237309234217	0.0	0.0
0.0	26.6059994698	0.0	0.0	0.00626264318271	0.241872970946	0.0	0.0
0.0	27.1079993248	0.0	0.0	0.0063808060986	0.246436754242	0.0	0.0
0.0	27.6099991798	0.0	0.0	0.0064989690145	0.251000584103	0.0	0.0
0.0	28.1119990349	0.0	0.0	0.00661713238514	0.255564460531	0.0	0.0
0.0	28.6139988899	0.0	0.0	0.00673529530104	0.260128430091	0.0	0.0
0.0	29.1160011292	0.0	0.0	0.00685345867169	0.264692492783	0.0	0.0
0.0	29.6180009842	0.0	0.0	0.00697162158758	0.269256648608	0.0	0.0
0.0	30.1200008392	0.0	0.0	0.00708978450348	0.273820920847	0.0	0.0
0.0	30.6220006943	0.0	0.0	0.00720794787412	0.278385332786	0.0	0.0
0.0	31.1240005493	0.0	0.0	0.00732611079002	0.282949907705	0.0	0.0
0.0	31.6260004044	0.0	0.0	0.00744427370591	0.287514668889	0.0	0.0
0.0	32.1280002594	0.0	0.0	0.00756243707656	0.292079593055	0.0	0.0
0.0	32.6300001144	0.0	0.0	0.00768059999245	0.296644750051	0.0	0.0
0.0	33.1319999695	0.0	0.0	0.0077987633631	0.301210163161	0.0	0.0
0.0	33.6339998245	0.0	0.0	0.00791692582425	0.305775809102	0.0	0.0
0.0	34.1359996796	0.0	0.0	0.00803508919489	0.310341757722	0.0	0.0
0.0	34.6379995346	0.0	0.0	0.00815325256553	0.314908032306	0.0	0.0
0.0	35.1399993896	0.0	0.0	0.00827141502668	0.319474632852	0.0	0.0
0.0	35.6419992447	0.0	0.0	0.00838957839733	0.32404162921	0.0	0.0
0.0	36.1439990997	0.0	0.0	0.00850774176797	0.328608998097	0.0	0.0
0.0	36.6459989548	0.0	0.0	0.00862590422912	0.333176809363	0.0	0.0
0.0	37.1479988098	0.0	0.0	0.00874406759976	0.33774508629	0.0	0.0
0.0	37.650001049	0.0	0.0	0.00886223097041	0.342313875444	0.0	0.0
0.0	38.1520009041	0.0	0.0	0.00898039343156	0.346883176826	0.0	0.0
0.0	38.6540007591	0.0	0.0	0.0090985568022	0.351453037001	0.0	0.0
0.0	39.1560006142	0.0	0.0	0.00921672017284	0.356023525819	0.0	0.0
0.0	39.6580004692	0.0	0.0	0.00933488263399	0.36059464328	0.0	0.0
0.0	40.1599979401	0.0	0.0	0.00945304600464	0.365166459233	0.0	0.0
0.0	40.6619977951	0.0	0.0	0.00957120937528	0.369738973677	0.0	0.0
0.0	41.1639976501	0.0	0.0	0.00968937274592	0.374312256463	0.0	0.0
0.0	41.6660022736	0.0	0.0	0.00980753520707	0.378886354156	0.0	0.0
0.0	42.1680021286	0.0	0.0	0.00992569857772	0.383461313322	0.0	0.0
0.0	42.6700019836	0.0	0.0	0.0100438619484	0.388037157245	0.0	0.0
0.0	43.1720018387	0.0	0.0	0.0101620244095	0.39261393249	0.0	0.0
0.0	43.6740016937	0.0	0.0	0.0102801877802	0.397191708907	0.0	0.0
0.0	44.1760015488	0.0	0.0	0.0103983511508	0.401770509779	0.0	0.0
0.0	44.6780014038	0.0	0.0	0.0105165136119	0.406350381672	0.0	0.0
0.0	45.1800012589	0.0	0.0	0.0106346769826	0.410931417719	0.0	0.0
0.0	45.6820011139	0.0	0.0	0.0107528403532	0.415513664484	0.0	0.0
0.0	46.1840009689	0.0	0.0	0.0108710028144	0.420097121969	0.0	0.0
0.0	46.686000824	0.0	0.0	0.010989166185	0.424681836739	0.0	0.0
0.0	47.188000679	0.0	0.0	0.0111073295557	0.429267995059	0.0	0.0
0.0	47.6900005341	0.0	0.0	0.0112254920168	0.433855503798	0.0	0.0
0.0	48.1920003891	0.0	0.0	0.0113436553875	0.438444456086	0.0	0.0
0.0	48.6940002441	0.0	0.0	0.0114618187581	0.443034991622	0.0	0.0
0.0	49.1960000992	0.0	0.0	0.0115799812193	0.447627063841	0.0	0.0
0.0	49.6979999542	0.0	0.0	0.0116981445899	0.45222081244	0.0	0.0
0.0	50.1999998093	0.0	0.0	0.0118163079605	0.456816283986	0.0	0.0
0.0	50.1999998093	-6.08083894043e-16	0.0	0.0118163079605	0.456816283986	-1.67008059065e-16	-1.05807639662e-16
0.0	50.1999998093	2.31987640262	0.0	0.0118163079605	0.456828996539	0.0399999989895	0.0
0.0	50.1999998093	4.6391120553	0.0	0.0118163079605	0.456868112087	0.079999997979	0.0
0.0	50.1999998093	6.95708096027	0.0	0.0118163079605	0.456936797127	0.120000001334	0.0
0.0	50.1999998093	9.27294194698	0.0	0.0118163079605	0.457040593028	0.159999995958	0.0
0.0	50.1999998093	11.5855193138	0.0	0.0118163079605	0.457187276334	0.200000002224	0.0
0.0	50.1999998093	13.8931727409	0.0	0.0118163079605	0.457386951894	0.240000002668	0.0
0.0	50.1999998093	16.1936557293	0.0	0.0118163079605	0.457651820034	0.279999998747	0.0
0.0	50.1999998093	18.4839868546	0.0	0.0118163079605	0.457995804027	0.319999991916	0.0
0.0	50.1999998093	20.7603430748	0.0	0.0118163079605	0.458433665335	0.359999999637	0.0
0.0	50.1999998093	23.0180025101	0.0	0.0118163079605	0.458980211988	0.400000004447	0.0
0.0	50.1999998093	25.2513766289	0.0	0.0118163079605	0.459648901597	0.440000000526	0.0
0.0	50.1999998093	27.4541354179	0.0	0.0118163079605	0.460450770333	0.480000005336	0.0
0.0	50.1999998093	29.619436264	0.0	0.0118163079605	0.461392709985	0.520000001416	0.0
0.0	50.1999998093	31.7402601242	0.0	0.0118163079605	0.462476955727	0.559999997495	0.0
0.0	50.1999998093	33.8098025322	0.0	0.0118163079605	0.463700154796	0.600000016857	0.0
0.0	50.1999998093	35.8218646049	0.0	0.0118163079605	0.465053552762	0.639999983832	0.0
0.0	50.1999998093	37.7711939812	0.0	0.0118163079605	0.466523505747	0.680000003194	0.0
0.0	50.1999998093	39.6537399292	0.0	0.0118163079605	0.468092551455	0.719999999274	0.0
0.0	50.1999998093	41.4667654037	0.0	0.0118163079605	0.469740526751	0.760000018636	0.0
0.0	50.1999998093	43.2088470459	0.0	0.0118163079605	0.471446057782	0.800000008894	0.0
0.0	50.1999998093	44.8797941208	0.0	0.0118163079605	0.473187677562	0.83999998169	0.0
0.0	50.1999998093	46.4804458618	0.0	0.0118163079605	0.474944803864	0.880000001052	0.0
0.0	50.1999998093	48.0125045776	0.0	0.0118163079605	0.476698530838	0.920000020415	0.0
0.0	50.1999998093	49.4782924652	0.0	0.0118163079605	0.478431815282	0.960000010673	0.0
0.0	50.1999998093	50.8805894852	0.0	0.0118163079605	0.480129988864	1.00000001257	0.0
0.0	50.1999998093	52.2224521637	0.0	0.0118163079605	0.481780571863	1.04000000283	0.0
0.0	50.1999998093	53.5070705414	0.0	0.0118163079605	0.483373226598	1.07999999309	0.0
0.0	50.1999998093	54.7376823425	0.0	0.0118163079605	0.484899478033	1.11999999499	0.0
0.0	50.1999998093	55.917468071	0.0	0.0118163079605	0.486352713779	1.15999998525	0.0
0.0	50.1999998093	57.0495319366	0.0	0.0118163079605	0.48772781156	1.20000003371	0.0
0.0	50.1999998093	58.1368255615	0.0	0.0118163079605	0.489020906389	1.24000002397	0.0
0.0	50.1999998093	59.1821670532	0.0	0.0118163079605	0.490229250863	1.27999996766	0.0
0.0	50.1999998093	60.1881885529	0.0	0.0118163079605	0.491351028904	1.32000001613	0.0
0.0	50.1999998093	61.1573648453	0.0	0.0118163079605	0.492385076359	1.36000000639	0.0
0.0	50.1999998093	62.0919942856	0.0	0.0118163079605	0.493330974132	1.39999999665	0.0
0.0	50.1999998093	62.9942274094	0.0	0.0118163079605	0.494188768789	1.43999999855	0.0
0.0	50.1999998093	63.8660430908	0.0	0.0118163079605	0.494958786294	1.47999998881	0.0
0.0	50.1999998093	64.709277153	0.0	0.0118163079605	0.49564181827	1.52000003727	0.0
0.0	50.1999998093	65.5256414413	0.0	0.0118163079605	0.496238842607	1.55999998096	0.0
0.0	50.1999998093	66.3166999817	0.0	0.0118163079605	0.49675097689	1.60000001779	0.0
0.0	50.1999998093	67.0839166641	0.0	0.0118163079605	0.497179571539	1.64000001969	0.0
0.0	50.1999998093	67.8286361694	0.0	0.0118163079605	0.497526070103	1.67999996338	0.0
0.0	50.1999998093	68.5521125793	0.0	0.0118163079605	0.497791962698	1.7200000002	0.0
0.0	50.1999998093	69.2554950714	0.0	0.0118163079605	0.497978786007	1.7600000021	0.0
0.0	50.1999998093	69.939866066	0.0	0.0118163079605	0.498088123277	1.7999999458	0.0
0.0	50.1999998093	70.606212616	0.0	0.0118163079605	0.498121604323	1.84000004083	0.0
0.0	50.1999998093	71.2554597855	0.0	0.0118163079605	0.498080812395	1.87999998452	0.0
0.0	50.1999998093	71.8884754181	0.0	0.0118163079605	0.497967330739	1.92000002135	0.0
0.0	50.1999998093	72.5060510635	0.0	0.0118163079605	0.497782742605	1.96000002325	0.0
0.0	50.1999998093	73.1089401245	0.0	0.0118163079605	0.497528677806	2.00000002515	0.0
0.0	50.1999998093	73.6978340149	0.0	0.0118163079605	0.497206579894	2.04000000376	0.0
0.0	50.1999998093	74.2733812332	0.0	0.0118163079605	0.49681798555	2.08000000566	0.0
0.0	50.1999998093	74.8361968994	0.0	0.0118163079605	0.49636438489	2.12000000756	0.0
0.0	50.1999998093	75.3868436813	0.0	0.0118163079605	0.495847174898	2.15999998618	0.0
0.0	50.1999998093	75.9258508682	0.0	0.0118163079605	0.495267799124	2.19999998808	0.0
0.0	50.1999998093	76.4537286758	0.0	0.0118163079605	0.494627607986	2.23999998998	0.0
0.0	50.1999998093	76.9709396362	0.0	0.0118163079605	0.493927905336	2.2799999686	0.0
0.0	50.1999998093	77.4779224396	0.0	0.0118163079605	0.493170041591	2.3199999705	0.0
0.0	50.1999998093	77.9750967026	0.0	0.0118163079605	0.492355180904	2.36000006553	0.0
0.0	50.1999998093	78.4628534317	0.0	0.0118163079605	0.491484627128	2.40000006743	0.0
0.0	50.1999998093	78.9415597916	0.0	0.0118163079605	0.490559497848	2.43999995291	0.0
0.0	50.1999998093	79.4115591049	0.0	0.0118163079605	0.489581003785	2.48000004794	0.0
0.0	50.1999998093	79.8731851578	0.0	0.0118163079605	0.488550169393	2.52000004984	0.0
0.0	50.1999998093	80.3267478943	0.0	0.0118163079605	0.487468158826	2.55999993533	0.0
0.0	50.1999998093	80.7725429535	0.0	0.0118163079605	0.486335949972	2.60000003036	0.0
0.0	50.1999998093	81.2108421326	0.0	0.0118163079605	0.485154567286	2.64000003226	0.0
0.0	50.1999998093	81.6419124603	0.0	0.0118163079605	0.483925035223	2.67999991775	0.0
0.0	50.1999998093	82.0660018921	0.0	0.0118163079605	0.482648285106	2.72000001278	0.0
0.0	50.1999998093	82.4833583832	0.0	0.0118163079605	0.48132520169	2.76000001468	0.0
0.0	50.1999998093	82.8941917419	0.0	0.0118163079605	0.479956716299	2.79999999329	0.0
0.0	50.1999998093	83.2987308502	0.0	0.0118163079605	0.478543713689	2.83999999519	0.0
0.0	50.1999998093	83.6971664429	0.0	0.0118163079605	0.477086985484	2.87999999709	0.0
0.0	50.1999998093	84.0897083282	0.0	0.0118163079605	0.475587369874	2.92000009213	0.0
0.0	50.1999998093	84.4765281677	0.0	0.0118163079605	0.47404570505	2.95999997761	0.0
0.0	50.1999998093	84.8578071594	0.0	0.0118163079605	0.472462689504	2.99999997951	0.0
0.0	50.1999998093	85.2337169647	0.0	0.0118163079605	0.47083911486	3.04000007454	0.0
0.0	50.1999998093	85.6044197083	0.0	0.0118163079605	0.469175726175	3.07999996003	0.0
0.0	50.1999998093	85.9700679779	0.0	0.0118163079605	0.467473128811	3.11999996193	0.0
0.0	50.1999998093	86.3308048248	0.0	0.0118163079605	0.46573211439	3.15999996383	0.0
0.0	50.1999998093	86.6867733002	0.0	0.0118163079605	0.463953288272	3.20000003558	0.0
0.0	50.1999998093	87.0381164551	0.0	0.0118163079605	0.46213734895	3.24000003748	0.0
0.0	50.1999998093	87.3849487305	0.0	0.0118163079605	0.460284855217	3.28000003938	0.0
0.0	50.1999998093	87.7274036407	0.0	0.0118163079605	0.458396458998	3.31999992486	0.0
0.0	50.1999998093	88.0656051636	0.0	0.0118163079605	0.456472719088	3.35999992676	0.0
0.0	50.1999998093	88.3996582031	0.0	0.0118163079605	0.454514240846	3.40000011493	0.0
0.0	50.1999998093	88.7296676636	0.0	0.0118163079605	0.452521629632	3.44000000041	0.0
0.0	50.1999998093	89.0557479858	0.0	0.0118163079605	0.450495351106	3.48000000231	0.0
0.0	50.1999998093	89.3780040741	0.0	0.0118163079605	0.448435964063	3.52000000421	0.0
0.0	50.1999998093	89.696521759	0.0	0.0118163079605	0.446344027296	3.56000000611	0.0
0.0	50.1999998093	90.0113964081	0.0	0.0118163079605	0.444220006466	3.59999989159	0.0
0.0	50.1999998093	90.3227233887	0.0	0.0118163079605	0.442064367235	3.64000007976	0.0
0.0	50.1999998093	90.6305980682	0.0	0.0118163079605	0.43987762183	3.68000008166	0.0
0.0	50.1999998093	90.9350776672	0.0	0.0118163079605	0.437660235912	3.71999996714	0.0
0.0	50.1999998093	91.2362670898	0.0	0.0118163079605	0.435412675142	3.75999996904	0.0
0.0	50.1999998093	91.5342330933	0.0	0.0118163079605	0.433135358617	3.79999997094	0.0
0.0	50.1999998093	91.8290615082	0.0	0.0118163079605	0.430828751996	3.84000004269	0.0
0.0	50.1999998093	92.1208095551	0.0	0.0118163079605	0.42849322781	3.88000004459	0.0
0.0	50.1999998093	92.4095535278	0.0	0.0118163079605	0.426129205152	3.92000004649	0.0
0.0	50.1999998093	92.6953601837	0.0	0.0118163079605	0.423737103119	3.95999993198	0.0
0.0	50.1999998093	92.9782867432	0.0	0.0118163079605	0.421317340806	4.00000005029	0.0


==> examples/compression-preload-A/modelUSUB-Mod_DruckerPrager-model-b-Case-06_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	0.848300009966	0.0	0.0	0.000199676762236	0.00771181803429	0.0	0.0
0.0	1.69660001993	0.0	0.0	0.000399353524472	0.0154236360686	0.0	0.0
0.0	2.54489988089	0.0	0.0	0.00059903032934	0.0231354541029	0.0	0.0
0.0	3.39320003986	0.0	0.0	0.000798707048943	0.0308472721372	0.0	0.0
0.0	4.24149990082	0.0	0.0	0.00099838382539	0.0385590916267	0.0	0.0
0.0	5.08979976177	0.0	0.0	0.00119806065868	0.0462709082058	0.0	0.0
0.0	5.93810021877	0.0	0.0	0.00139773737828	0.0539827276953	0.0	0.0
0.0	6.78640007973	0.0	0.0	0.00159741409789	0.0616945442744	0.0	0.0
0.0	7.63469994068	0.0	0.0	0.00179709093118	0.0694063608535	0.0	0.0
0.0	8.48299980164	0.0	0.0	0.00199676765078	0.0771181832533	0.0	0.0
0.0	9.33130025864	0.0	0.0	0.00219644448407	0.0848299998324	0.0	0.0
0.0	10.1795995235	0.0	0.0	0.00239612131736	0.0925418164115	0.0	0.0
0.0	11.0278999805	0.0	0.0	0.00259579792328	0.100253638811	0.0	0.0
0.0	11.8762004375	0.0	0.0	0.00279547475657	0.107965455391	0.0	0.0
0.0	12.7244997025	0.0	0.0	0.00299515158986	0.11567727197	0.0	0.0
0.0	13.5728001595	0.0	0.0	0.00319482819577	0.123389088549	0.0	0.0
0.0	14.4210994244	0.0	0.0	0.00339450502906	0.131100905128	0.0	0.0
0.0	15.2693998814	0.0	0.0	0.00359418186235	0.138812721707	0.0	0.0
0.0	16.1177003384	0.0	0.0	0.00379385869564	0.146524538286	0.0	0.0
0.0	16.9659996033	0.0	0.0	0.00399353530156	0.154236366507	0.0	0.0
0.0	17.8143000603	0.0	0.0	0.00419321213485	0.161948183086	0.0	0.0
0.0	18.6626005173	0.0	0.0	0.00439288896814	0.169659999665	0.0	0.0
0.0	19.5108997822	0.0	0.0	0.00459256580143	0.177371816244	0.0	0.0
0.0	20.3591990471	0.0	0.0	0.00479224263472	0.185083632823	0.0	0.0
0.0	21.2074995041	0.0	0.0	0.00499191901326	0.192795449402	0.0	0.0
0.0	22.0557999611	0.0	0.0	0.00519159584655	0.200507277623	0.0	0.0
0.0	22.9041004181	0.0	0.0	0.00539127267984	0.208219094202	0.0	0.0
0.0	23.7524008751	0.0	0.0	0.00559094951313	0.215930910781	0.0	0.0
0.0	24.6006989479	0.0	0.0	0.00579062634642	0.223642750643	0.0	0.0
0.0	25.4489994049	0.0	0.0	0.00599030317971	0.231354613788	0.0	0.0
0.0	26.2972998619	0.0	0.0	0.006189980013	0.239066546783	0.0	0.0
0.0	27.1456003189	0.0	0.0	0.00638965639155	0.24677857291	0.0	0.0
0.0	27.9939007759	0.0	0.0	0.00658933322484	0.254490762018	0.0	0.0
0.0	28.8421988487	0.0	0.0	0.00678901005813	0.262203160673	0.0	0.0
0.0	29.6904993057	0.0	0.0	0.00698868689142	0.269915815443	0.0	0.0
0.0	30.5387997627	0.0	0.0	0.00718836372471	0.277628842741	0.0	0.0
0.0	31.3871002197	0.0	0.0	0.007388040558	0.285342289135	0.0	0.0
0.0	32.2354006767	0.0	0.0	0.00758771739129	0.293056271039	0.0	0.0
0.0	33.0837011337	0.0	0.0	0.00778739376983	0.300770881586	0.0	0.0
0.0	33.9319992065	0.0	0.0	0.00798707060312	0.308486237191	0.0	0.0
0.0	34.7802996635	0.0	0.0	0.00818674743641	0.316202477552	0.0	0.0
0.0	35.6286001205	0.0	0.0	0.0083864242697	0.323919695802	0.0	0.0
0.0	36.4769005775	0.0	0.0	0.00858610110299	0.331638078205	0.0	0.0
0.0	37.3252010345	0.0	0.0	0.00878577793628	0.339357741177	0.0	0.0
0.0	38.1734991074	0.0	0.0	0.00898545476957	0.347078870982	0.0	0.0
0.0	39.0217995644	0.0	0.0	0.00918513160286	0.354801630601	0.0	0.0
0.0	39.8701000214	0.0	0.0	0.00938480843615	0.3625262063	0.0	0.0
0.0	40.7183980942	0.0	0.0	0.00958448526944	0.370252737775	0.0	0.0
0.0	41.5667009354	0.0	0.0	0.00978416210273	0.377981504425	0.0	0.0
0.0	42.4149990082	0.0	0.0	0.00998383802653	0.385712645948	0.0	0.0
0.0	43.2633018494	0.0	0.0	0.0101835148598	0.39344644174	0.0	0.0
0.0	44.1115999222	0.0	0.0	0.0103831916931	0.401183031499	0.0	0.0
0.0	44.959897995	0.0	0.0	0.0105828685264	0.40892274119	0.0	0.0
0.0	45.8082008362	0.0	0.0	0.0107825453597	0.416665757075	0.0	0.0
0.0	46.656498909	0.0	0.0	0.010982222193	0.424412405118	0.0	0.0
0.0	47.5048017502	0.0	0.0	0.0111818990263	0.432162871584	0.0	0.0
0.0	48.353099823	0.0	0.0	0.0113815758596	0.439917482436	0.0	0.0
0.0	49.2013978958	0.0	0.0	0.0115812526928	0.447676470503	0.0	0.0
0.0	50.049700737	0.0	0.0	0.0117809295261	0.455440208316	0.0	0.0
0.0	50.8979988098	0.0	0.0	0.0119806063594	0.463208928704	0.0	0.0
0.0	51.746301651	0.0	0.0	0.0121802831927	0.470983004197	0.0	0.0
0.0	52.5945997238	0.0	0.0	0.012379960026	0.478762667626	0.0	0.0
0.0	53.4428977966	0.0	0.0	0.0125796368593	0.486548338085	0.0	0.0
0.0	54.2912006378	0.0	0.0	0.0127793127831	0.494340341538	0.0	0.0
0.0	55.1394987106	0.0	0.0	0.0129789896164	0.502139003947	0.0	0.0
0.0	55.9878015518	0.0	0.0	0.0131786664497	0.509944744408	0.0	0.0
0.0	56.8360996246	0.0	0.0	0.013378343283	0.517757842317	0.0	0.0
0.0	57.6843976974	0.0	0.0	0.0135780201163	0.52557871677	0.0	0.0
0.0	58.5327005386	0.0	0.0	0.0137776969495	0.533407786861	0.0	0.0
0.0	59.3809986115	0.0	0.0	0.0139773737828	0.54124542512	0.0	0.0
0.0	60.2293014526	0.0	0.0	0.0141770506161	0.549092050642	0.0	0.0
0.0	61.0775995255	0.0	0.0	0.0143767274494	0.556948082522	0.0	0.0
0.0	61.9259023666	0.0	0.0	0.0145764042827	0.564813986421	0.0	0.0
0.0	62.7742004395	0.0	0.0	0.014776081116	0.572690088302	0.0	0.0
0.0	63.6224985123	0.0	0.0	0.0149757579493	0.580576946959	0.0	0.0
0.0	64.4708013535	0.0	0.0	0.0151754347826	0.588474981487	0.0	0.0
0.0	65.3190994263	0.0	0.0	0.0153751116159	0.596384657547	0.0	0.0
0.0	66.1674022675	0.0	0.0	0.0155747875397	0.6043064408	0.0	0.0
0.0	67.0157003403	0.0	0.0	0.0157744652824	0.612240843475	0.0	0.0
0.0	67.8639984131	0.0	0.0	0.0159741412062	0.620188331231	0.0	0.0
0.0	68.7123012543	0.0	0.0	0.016173818949	0.628149462864	0.0	0.0
0.0	69.5605993271	0.0	0.0	0.0163734948728	0.636124657467	0.0	0.0
0.0	70.4089021683	0.0	0.0	0.0165731726156	0.644114566967	0.0	0.0
0.0	71.2572002411	0.0	0.0	0.0167728485394	0.652119610459	0.0	0.0
0.0	72.1054983139	0.0	0.0	0.0169725262822	0.660140393302	0.0	0.0
0.0	72.9538011551	0.0	0.0	0.017172202206	0.66817747429	0.0	0.0
0.0	73.8020992279	0.0	0.0	0.0173718781298	0.676231412217	0.0	0.0
0.0	74.6504020691	0.0	0.0	0.0175715558726	0.684302765876	0.0	0.0
0.0	75.4987001419	0.0	0.0	0.0177712317964	0.692392094061	0.0	0.0
0.0	76.3469982147	0.0	0.0	0.0179709095391	0.700500002131	0.0	0.0
0.0	77.1953010559	0.0	0.0	0.0181705854629	0.708627142012	0.0	0.0
0.0	78.0435991287	0.0	0.0	0.0183702632057	0.716774119064	0.0	0.0
0.0	78.8919019699	0.0	0.0	0.0185699391295	0.724941492081	0.0	0.0
0.0	79.7402000427	0.0	0.0	0.0187696168723	0.733129912987	0.0	0.0
0.0	80.5885028839	0.0	0.0	0.0189692927961	0.74134003371	0.0	0.0
0.0	81.4367961884	0.0	0.0	0.0191689705389	0.749572552741	0.0	0.0
0.0	82.2850990295	0.0	0.0	0.0193686464627	0.757828075439	0.0	0.0
0.0	83.1334018707	0.0	0.0	0.0195683242055	0.76610725373	0.0	0.0
0.0	83.9817047119	0.0	0.0	0.0197680001293	0.774410832673	0.0	0.0
0.0	84.8299980164	0.0	0.0	0.0199676760531	0.782739464194	0.0	0.0
0.0	84.8299980164	3.01736594654e-16	0.0	0.0199676760531	0.782739464194	-2.34552186039e-16	-1.03786744368e-16
0.0	84.8299980164	2.31950983405	0.0	0.0199676760531	0.782824773341	0.0399999989895	0.0
0.0	84.8299980164	4.6365532279	0.0	0.0199676760531	0.783081632107	0.079999997979	0.0
0.0	84.8299980164	6.94907307625	0.0	0.0199676760531	0.783513952047	0.120000001334	0.0
0.0	84.8299980164	9.25486147404	0.0	0.0199676760531	0.784128252417	0.159999995958	0.0
0.0	84.8299980164	11.5514886379	0.0	0.0199676760531	0.78493328765	0.200000002224	0.0
0.0	84.8299980164	13.836247921	0.0	0.0199676760531	0.785940047354	0.240000002668	0.0
0.0	84.8299980164	16.1061143875	0.0	0.0199676760531	0.787161104381	0.279999998747	0.0
0.0	84.8299980164	18.3577263355	0.0	0.0199676760531	0.788609869778	0.319999991916	0.0
0.0	84.8299980164	20.5873847008	0.0	0.0199676760531	0.790299940854	0.359999999637	0.0
0.0	84.8299980164	22.7910900116	0.0	0.0199676760531	0.792244169861	0.400000004447	0.0
0.0	84.8299980164	24.9646162987	0.0	0.0199676760531	0.794454012066	0.440000000526	0.0
0.0	84.8299980164	27.1036028862	0.0	0.0199676760531	0.796938501298	0.480000005336	0.0
0.0	84.8299980164	29.2036795616	0.0	0.0199676760531	0.799703132361	0.520000001416	0.0
0.0	84.8299980164	31.2606191635	0.0	0.0199676760531	0.802750047296	0.559999997495	0.0
0.0	84.8299980164	33.2704758644	0.0	0.0199676760531	0.806076731533	0.600000016857	0.0
0.0	84.8299980164	35.2297377586	0.0	0.0199676760531	0.809676758945	0.639999983832	0.0
0.0	84.8299980164	37.1354269981	0.0	0.0199676760531	0.813539233059	0.680000003194	0.0
0.0	84.8299980164	38.9852023125	0.0	0.0199676760531	0.817649904639	0.719999999274	0.0
0.0	84.8299980164	40.777387619	0.0	0.0199676760531	0.821991078556	0.760000018636	0.0
0.0	84.8299980164	42.5109863281	0.0	0.0199676760531	0.826543103904	0.800000008894	0.0
0.0	84.8299980164	44.1856622696	0.0	0.0199676760531	0.831284560263	0.83999998169	0.0
0.0	84.8299980164	45.8016681671	0.0	0.0199676760531	0.836193282157	0.880000001052	0.0
0.0	84.8299980164	47.3597669601	0.0	0.0199676760531	0.841247104108	0.920000020415	0.0
0.0	84.8299980164	48.8611793518	0.0	0.0199676760531	0.846424326301	0.960000010673	0.0
0.0	84.8299980164	50.3074502945	0.0	0.0199676760531	0.851704087108	1.00000001257	0.0
0.0	84.8299980164	51.7004013062	0.0	0.0199676760531	0.857066828758	1.04000000283	0.0
0.0	84.8299980164	53.0420351028	0.0	0.0199676760531	0.86249448359	1.07999999309	0.0
0.0	84.8299980164	54.3344783783	0.0	0.0199676760531	0.867970567197	1.11999999499	0.0
0.0	84.8299980164	55.5799245834	0.0	0.0199676760531	0.873479899019	1.15999998525	0.0
0.0	84.8299980164	56.7805767059	0.0	0.0199676760531	0.879009347409	1.20000003371	0.0
0.0	84.8299980164	57.9386234283	0.0	0.0199676760531	0.884546898305	1.24000002397	0.0
0.0	84.8299980164	59.0562152863	0.0	0.0199676760531	0.890082120895	1.27999996766	0.0
0.0	84.8299980164	60.1354312897	0.0	0.0199676760531	0.895605795085	1.32000001613	0.0
0.0	84.8299980164	61.1782741547	0.0	0.0199676760531	0.901110004634	1.36000000639	0.0
0.0	84.8299980164	62.1866512299	0.0	0.0199676760531	0.906587857753	1.39999999665	0.0
0.0	84.8299980164	63.1623935699	0.0	0.0199676760531	0.912033393979	1.43999999855	0.0
0.0	84.8299980164	64.1072177887	0.0	0.0199676760531	0.91744158417	1.47999998881	0.0
0.0	84.8299980164	65.0227546692	0.0	0.0199676760531	0.922808051109	1.52000003727	0.0
0.0	84.8299980164	65.9105443954	0.0	0.0199676760531	0.928129255772	1.55999998096	0.0
0.0	84.8299980164	66.7720317841	0.0	0.0199676760531	0.93340203166	1.60000001779	0.0
0.0	84.8299980164	67.6085710526	0.0	0.0199676760531	0.938623864204	1.64000001969	0.0
0.0	84.8299980164	68.4214353561	0.0	0.0199676760531	0.943792797625	1.67999996338	0.0
0.0	84.8299980164	69.2118263245	0.0	0.0199676760531	0.948906969279	1.7200000002	0.0
0.0	84.8299980164	69.9808597565	0.0	0.0199676760531	0.953965075314	1.7600000021	0.0
0.0	84.8299980164	70.7295846939	0.0	0.0199676760531	0.958966091275	1.7999999458	0.0
0.0	84.8299980164	71.4589881897	0.0	0.0199676760531	0.963909178972	1.84000004083	0.0
0.0	84.8299980164	72.1699953079	0.0	0.0199676760531	0.968793872744	1.87999998452	0.0
0.0	84.8299980164	72.8634691238	0.0	0.0199676760531	0.973619520664	1.92000002135	0.0
0.0	84.8299980164	73.5402202606	0.0	0.0199676760531	0.978386215866	1.96000002325	0.0
0.0	84.8299980164	74.2010164261	0.0	0.0199676760531	0.983093678951	2.00000002515	0.0
0.0	84.8299980164	74.846572876	0.0	0.0199676760531	0.987741909921	2.04000000376	0.0
0.0	84.8299980164	75.4775619507	0.0	0.0199676760531	0.992331374437	2.08000000566	0.0
0.0	84.8299980164	76.0946083069	0.0	0.0199676760531	0.996861793101	2.12000000756	0.0
0.0	84.8299980164	76.6983222961	0.0	0.0199676760531	1.00133391097	2.15999998618	0.0
0.0	84.8299980164	77.2892522812	0.0	0.0199676760531	1.00574791431	2.19999998808	0.0
0.0	84.8299980164	77.8679323196	0.0	0.0199676760531	1.01010426879	2.23999998998	0.0
0.0	84.8299980164	78.4348630905	0.0	0.0199676760531	1.01440353319	2.2799999686	0.0
0.0	84.8299980164	78.9905118942	0.0	0.0199676760531	1.01864608005	2.3199999705	0.0
0.0	84.8299980164	79.535317421	0.0	0.0199676760531	1.02283256128	2.36000006553	0.0
0.0	84.8299980164	80.0697135925	0.0	0.0199676760531	1.0269635357	2.40000006743	0.0
0.0	84.8299980164	80.5940818787	0.0	0.0199676760531	1.03103946894	2.43999995291	0.0
0.0	84.8299980164	81.1087989807	0.0	0.0199676760531	1.03506119922	2.48000004794	0.0
0.0	84.8299980164	81.6142368317	0.0	0.0199676760531	1.03902919218	2.52000004984	0.0
0.0	84.8299980164	82.110710144	0.0	0.0199676760531	1.04294400662	2.55999993533	0.0
0.0	84.8299980164	82.5985622406	0.0	0.0199676760531	1.04680648074	2.60000003036	0.0
0.0	84.8299980164	83.0780792236	0.0	0.0199676760531	1.05061708018	2.64000003226	0.0
0.0	84.8299980164	83.5495567322	0.0	0.0199676760531	1.05437664315	2.67999991775	0.0
0.0	84.8299980164	84.013261795	0.0	0.0199676760531	1.0580856353	2.72000001278	0.0
0.0	84.8299980164	84.4694709778	0.0	0.0199676760531	1.06174470857	2.76000001468	0.0
0.0	84.8299980164	84.9184131622	0.0	0.0199676760531	1.065354608	2.79999999329	0.0
0.0	84.8299980164	85.3603363037	0.0	0.0199676760531	1.06891589239	2.83999999519	0.0
0.0	84.8299980164	85.7954692841	0.0	0.0199676760531	1.07242921367	2.87999999709	0.0
0.0	84.8299980164	86.2240219116	0.0	0.0199676760531	1.07589513063	2.92000009213	0.0
0.0	84.8299980164	86.646194458	0.0	0.0199676760531	1.07931438833	2.95999997761	0.0
0.0	84.8299980164	87.0621871948	0.0	0.0199676760531	1.08268754557	2.99999997951	0.0
0.0	84.8299980164	87.4721908569	0.0	0.0199676760531	1.08601516113	3.04000007454	0.0
0.0	84.8299980164	87.8763771057	0.0	0.0199676760531	1.08929779381	3.07999996003	0.0
0.0	84.8299980164	88.2749176025	0.0	0.0199676760531	1.09253618866	3.11999996193	0.0
0.0	84.8299980164	88.6679840088	0.0	0.0199676760531	1.09573081136	3.15999996383	0.0
0.0	84.8299980164	89.0557289124	0.0	0.0199676760531	1.09888222069	3.20000003558	0.0
0.0	84.8299980164	89.4383049011	0.0	0.0199676760531	1.10199106857	3.24000003748	0.0
0.0	84.8299980164	89.8158454895	0.0	0.0199676760531	1.10505772755	3.28000003938	0.0
0.0	84.8299980164	90.1885032654	0.0	0.0199676760531	1.10808294266	3.31999992486	0.0
0.0	84.8299980164	90.5564022064	0.0	0.0199676760531	1.11106717959	3.35999992676	0.0
0.0	84.8299980164	90.919675827	0.0	0.0199676760531	1.11401090398	3.40000011493	0.0
0.0	84.8299980164	91.2784385681	0.0	0.0199676760531	1.11691467464	3.44000000041	0.0
0.0	84.8299980164	91.6328144073	0.0	0.0199676760531	1.11977905035	3.48000000231	0.0
0.0	84.8299980164	91.9829177856	0.0	0.0199676760531	1.12260440364	3.52000000421	0.0
0.0	84.8299980164	92.3288440704	0.0	0.0199676760531	1.12539129332	3.56000000611	0.0
0.0	84.8299980164	92.6707172394	0.0	0.0199676760531	1.12814018503	3.59999989159	0.0
0.0	84.8299980164	93.0086231232	0.0	0.0199676760531	1.13085163757	3.64000007976	0.0
0.0	84.8299980164	93.3426761627	0.0	0.0199676760531	1.13352593035	3.68000008166	0.0
0.0	84.8299980164	93.672952652	0.0	0.0199676760531	1.13616371527	3.71999996714	0.0
0.0	84.8299980164	93.9995479584	0.0	0.0199676760531	1.13876527175	3.75999996904	0.0
0.0	84.8299980164	94.3225479126	0.0	0.0199676760531	1.14133115858	3.79999997094	0.0
0.0	84.8299980164	94.6420383453	0.0	0.0199676760531	1.14386174828	3.84000004269	0.0
0.0	84.8299980164	94.9581050873	0.0	0.0199676760531	1.14635750651	3.88000004459	0.0
0.0	84.8299980164	95.2708244324	0.0	0.0199676760531	1.14881880581	3.92000004649	0.0
0.0	84.8299980164	95.5802631378	0.0	0.0199676760531	1.15124601871	3.95999993198	0.0
0.0	84.8299980164	95.8865070343	0.0	0.0199676760531	1.15363961086	4.00000005029	0.0


==> examples/compression-preload-A/modelUSUB-Mod_DruckerPrager-model-b-Case-07_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	1.24099999666	0.0	0.0	0.000292112304123	0.011281818297	0.0	0.0
0.0	2.48199999332	0.0	0.0	0.000584224608247	0.022563636594	0.0	0.0
0.0	3.72299998999	0.0	0.0	0.00087633691237	0.0338454527082	0.0	0.0
0.0	4.96399998665	0.0	0.0	0.00116844921649	0.045127273188	0.0	0.0
0.0	6.20500028133	0.0	0.0	0.00146056152062	0.0564090907574	0.0	0.0
0.0	7.44599997997	0.0	0.0	0.00175267382474	0.0676909054164	0.0	0.0
0.0	8.68700027466	0.0	0.0	0.00204478624255	0.0789727258962	0.0	0.0
0.0	9.9279999733	0.0	0.0	0.00233689843299	0.0902545463759	0.0	0.0
0.0	11.1689996719	0.0	0.0	0.0026290108508	0.101536361035	0.0	0.0
0.0	12.4100005627	0.0	0.0	0.00292112304123	0.112818181515	0.0	0.0
0.0	13.6510002613	0.0	0.0	0.00321323545904	0.124100001995	0.0	0.0
0.0	14.8919999599	0.0	0.0	0.00350534764948	0.135381810833	0.0	0.0
0.0	16.1329996586	0.0	0.0	0.00379746006729	0.146663631313	0.0	0.0
0.0	17.3740005493	0.0	0.0	0.0040895724851	0.157945451792	0.0	0.0
0.0	18.615000248	0.0	0.0	0.00438168444816	0.169227272272	0.0	0.0
0.0	19.8559999466	0.0	0.0	0.00467379686597	0.180509092752	0.0	0.0
0.0	21.0969996452	0.0	0.0	0.00496590928378	0.19179090159	0.0	0.0
0.0	22.3379993439	0.0	0.0	0.00525802170159	0.20307272207	0.0	0.0
0.0	23.5789990425	0.0	0.0	0.00555013366466	0.214354554191	0.0	0.0
0.0	24.8200011253	0.0	0.0	0.00584224608247	0.225636386313	0.0	0.0
0.0	26.061000824	0.0	0.0	0.00613435850028	0.236918334849	0.0	0.0
0.0	27.3020005226	0.0	0.0	0.00642647091809	0.248200446367	0.0	0.0
0.0	28.5430002213	0.0	0.0	0.00671858288115	0.259482930414	0.0	0.0
0.0	29.7839999199	0.0	0.0	0.00701069529896	0.270765949972	0.0	0.0
0.0	31.0249996185	0.0	0.0	0.00730280771677	0.282049714588	0.0	0.0
0.0	32.2659993172	0.0	0.0	0.00759492013458	0.293334550224	0.0	0.0
0.0	33.5069990158	0.0	0.0	0.00788703255239	0.304620736279	0.0	0.0
0.0	34.7480010986	0.0	0.0	0.0081791449702	0.31590864528	0.0	0.0
0.0	35.9890007973	0.0	0.0	0.00847125647851	0.327198696323	0.0	0.0
0.0	37.2300004959	0.0	0.0	0.00876336889633	0.338491355069	0.0	0.0
0.0	38.4710001945	0.0	0.0	0.00905548131414	0.349787063897	0.0	0.0
0.0	39.7119998932	0.0	0.0	0.00934759373195	0.361086404882	0.0	0.0
0.0	40.953001976	0.0	0.0	0.00963970614976	0.372389913537	0.0	0.0
0.0	42.1939992905	0.0	0.0	0.00993181856757	0.383698288351	0.0	0.0
0.0	43.4350013733	0.0	0.0	0.0102239309854	0.395012134686	0.0	0.0
0.0	44.6759986877	0.0	0.0	0.0105160434032	0.40633212775	0.0	0.0
0.0	45.9170007706	0.0	0.0	0.010808155821	0.417659152299	0.0	0.0
0.0	47.157998085	0.0	0.0	0.0111002673293	0.42899386026	0.0	0.0
0.0	48.3990001678	0.0	0.0	0.0113923797471	0.440337182954	0.0	0.0
0.0	49.6400022507	0.0	0.0	0.0116844921649	0.451690005139	0.0	0.0
0.0	50.8809995651	0.0	0.0	0.0119766045827	0.46305321157	0.0	0.0
0.0	52.1220016479	0.0	0.0	0.0122687170006	0.474427780136	0.0	0.0
0.0	53.3629989624	0.0	0.0	0.0125608294184	0.48581478186	0.0	0.0
0.0	54.6040010452	0.0	0.0	0.0128529418362	0.497215241194	0.0	0.0
0.0	55.8449983597	0.0	0.0	0.013145054254	0.50863022916	0.0	0.0
0.0	57.0860004425	0.0	0.0	0.0134371657623	0.520060956478	0.0	0.0
0.0	58.326997757	0.0	0.0	0.0137292781801	0.531508587301	0.0	0.0
0.0	59.5679998398	0.0	0.0	0.0140213905979	0.542974378914	0.0	0.0
0.0	60.8090019226	0.0	0.0	0.0143135030157	0.554459588602	0.0	0.0
0.0	62.0499992371	0.0	0.0	0.0146056154335	0.565965520218	0.0	0.0
0.0	63.2910013199	0.0	0.0	0.0148977278513	0.577493617311	0.0	0.0
0.0	64.5319986343	0.0	0.0	0.0151898402692	0.589045230299	0.0	0.0
0.0	65.7730007172	0.0	0.0	0.0154819517775	0.600621802732	0.0	0.0
0.0	67.0139980316	0.0	0.0	0.0157740651048	0.612224917859	0.0	0.0
0.0	68.2550001144	0.0	0.0	0.0160661766131	0.623856065795	0.0	0.0
0.0	69.4960021973	0.0	0.0	0.0163582899404	0.635516829789	0.0	0.0
0.0	70.7369995117	0.0	0.0	0.0166504014487	0.647208886221	0.0	0.0
0.0	71.9780015945	0.0	0.0	0.016942512957	0.658933864906	0.0	0.0
0.0	73.218998909	0.0	0.0	0.0172346262843	0.670693488792	0.0	0.0
0.0	74.4600009918	0.0	0.0	0.0175267377927	0.682489573956	0.0	0.0
0.0	75.7009983063	0.0	0.0	0.01781885112	0.694323936477	0.0	0.0
0.0	76.9420003891	0.0	0.0	0.0181109626283	0.70619834587	0.0	0.0
0.0	78.1829977036	0.0	0.0	0.0184030759556	0.718114804476	0.0	0.0
0.0	79.4239997864	0.0	0.0	0.0186951874639	0.730075174943	0.0	0.0
0.0	80.6649971008	0.0	0.0	0.0189873007912	0.742081506178	0.0	0.0
0.0	81.906003952	0.0	0.0	0.0192794122995	0.754135847092	0.0	0.0
0.0	83.1470012665	0.0	0.0	0.0195715238078	0.766240200028	0.0	0.0
0.0	84.3879985809	0.0	0.0	0.0198636371351	0.778396707028	0.0	0.0
0.0	85.6289958954	0.0	0.0	0.0201557486434	0.790607556701	0.0	0.0
0.0	86.8700027466	0.0	0.0	0.0204478619708	0.802874937654	0.0	0.0
0.0	88.111000061	0.0	0.0	0.0207399734791	0.815201178193	0.0	0.0
0.0	89.3519973755	0.0	0.0	0.0210320868064	0.827588513494	0.0	0.0
0.0	90.5930042267	0.0	0.0	0.0213241983147	0.840039271861	0.0	0.0
0.0	91.8340015411	0.0	0.0	0.021616311642	0.852555874735	0.0	0.0
0.0	93.0749988556	0.0	0.0	0.0219084231503	0.865140836686	0.0	0.0
0.0	94.31599617	0.0	0.0	0.0222005346586	0.87779648602	0.0	0.0
0.0	95.5570030212	0.0	0.0	0.0224926479859	0.890525337309	0.0	0.0
0.0	96.7980003357	0.0	0.0	0.0227847594942	0.903330091387	0.0	0.0
0.0	98.0389976501	0.0	0.0	0.0230768728215	0.916213355958	0.0	0.0
0.0	99.2800045013	0.0	0.0	0.0233689843299	0.929177645594	0.0	0.0
0.0	100.521001816	0.0	0.0	0.0236610976572	0.942225847393	0.0	0.0
0.0	101.76199913	0.0	0.0	0.0239532091655	0.955360475928	0.0	0.0
0.0	103.002996445	0.0	0.0	0.0242453206738	0.968584511429	0.0	0.0
0.0	104.244003296	0.0	0.0	0.0245374340011	0.981900747865	0.0	0.0
0.0	105.48500061	0.0	0.0	0.0248295455094	0.995312072337	0.0	0.0
0.0	106.725997925	0.0	0.0	0.0251216588367	1.00882137194	0.0	0.0
0.0	107.966995239	0.0	0.0	0.025413770345	1.02243153378	0.0	0.0
0.0	109.20800209	0.0	0.0	0.0257058836723	1.03614572436	0.0	0.0
0.0	110.448999405	0.0	0.0	0.0259979951807	1.04996701702	0.0	0.0
0.0	111.689996719	0.0	0.0	0.026290108508	1.06389839202	0.0	0.0
0.0	112.931003571	0.0	0.0	0.0265822200163	1.07794301584	0.0	0.0
0.0	114.172000885	0.0	0.0	0.0268743315246	1.09210405499	0.0	0.0
0.0	115.412998199	0.0	0.0	0.0271664448519	1.10638486221	0.0	0.0
0.0	116.653995514	0.0	0.0	0.0274585563602	1.12078869715	0.0	0.0
0.0	117.895002365	0.0	0.0	0.0277506696875	1.13531881943	0.0	0.0
0.0	119.13599968	0.0	0.0	0.0280427811958	1.14997858182	0.0	0.0
0.0	120.376996994	0.0	0.0	0.0283348945231	1.16477152333	0.0	0.0
0.0	121.618003845	0.0	0.0	0.0286270060315	1.17970099673	0.0	0.0
0.0	122.85900116	0.0	0.0	0.0289191193588	1.19477054104	0.0	0.0
0.0	124.099998474	0.0	0.0	0.0292112308671	1.2099836953	0.0	0.0
0.0	124.099998474	-5.11838319573e-16	0.0	0.0292112308671	1.2099836953	-3.77825417998e-16	-2.48720099382e-16
0.0	124.099998474	2.31900557876	0.0	0.0292112308671	1.21023701504	0.0399999989895	0.0
0.0	124.099998474	4.63304966688	0.0	0.0292112308671	1.21099557728	0.079999997979	0.0
0.0	124.099998474	6.93816304207	0.0	0.0292112308671	1.21226012707	0.120000001334	0.0
0.0	124.099998474	9.23038959503	0.0	0.0292112308671	1.21403010562	0.159999995958	0.0
0.0	124.099998474	11.5057778358	0.0	0.0292112308671	1.21630514041	0.200000002224	0.0
0.0	124.099998474	13.7603914738	0.0	0.0292112308671	1.21908504516	0.240000002668	0.0
0.0	124.099998474	15.9903359413	0.0	0.0292112308671	1.22236823663	0.279999998747	0.0
0.0	124.099998474	18.1917929649	0.0	0.0292112308671	1.22615210712	0.319999991916	0.0
0.0	124.099998474	20.3610610962	0.0	0.0292112308671	1.23043200001	0.359999999637	0.0
0.0	124.099998474	22.4946117401	0.0	0.0292112308671	1.23520111665	0.400000004447	0.0
0.0	124.099998474	24.5891404152	0.0	0.0292112308671	1.24044977129	0.440000000526	0.0
0.0	124.099998474	26.6416358948	0.0	0.0292112308671	1.24616576359	0.480000005336	0.0
0.0	124.099998474	28.6494159698	0.0	0.0292112308671	1.25233372673	0.520000001416	0.0
0.0	124.099998474	30.6101870537	0.0	0.0292112308671	1.2589356862	0.559999997495	0.0
0.0	124.099998474	32.5220656395	0.0	0.0292112308671	1.26595087349	0.600000016857	0.0
0.0	124.099998474	34.3836092949	0.0	0.0292112308671	1.27335647121	0.639999983832	0.0
0.0	124.099998474	36.1938071251	0.0	0.0292112308671	1.28112761304	0.680000003194	0.0
0.0	124.099998474	37.9520773888	0.0	0.0292112308671	1.28923840821	0.719999999274	0.0
0.0	124.099998474	39.658241272	0.0	0.0292112308671	1.29766203463	0.760000018636	0.0
0.0	124.099998474	41.3124990463	0.0	0.0292112308671	1.30637120456	0.800000008894	0.0
0.0	124.099998474	42.9153680801	0.0	0.0292112308671	1.31533890963	0.83999998169	0.0
0.0	124.099998474	44.4676685333	0.0	0.0292112308671	1.32453879341	0.880000001052	0.0
0.0	124.099998474	45.970454216	0.0	0.0292112308671	1.33394505829	0.920000020415	0.0
0.0	124.099998474	47.4249696732	0.0	0.0292112308671	1.34353339672	0.960000010673	0.0
0.0	124.099998474	48.832616806	0.0	0.0292112308671	1.35328061879	1.00000001257	0.0
0.0	124.099998474	50.1949167252	0.0	0.0292112308671	1.36316493154	1.04000000283	0.0
0.0	124.099998474	51.5134525299	0.0	0.0292112308671	1.3731662184	1.07999999309	0.0
0.0	124.099998474	52.7898740768	0.0	0.0292112308671	1.3832657598	1.11999999499	0.0
0.0	124.099998474	54.0258312225	0.0	0.0292112308671	1.39344651252	1.15999998525	0.0
0.0	124.099998474	55.2229881287	0.0	0.0292112308671	1.40369283035	1.20000003371	0.0
0.0	124.099998474	56.3829898834	0.0	0.0292112308671	1.41399055719	1.24000002397	0.0
0.0	124.099998474	57.5074529648	0.0	0.0292112308671	1.42432684079	1.27999996766	0.0
0.0	124.099998474	58.5979413986	0.0	0.0292112308671	1.43469013274	1.32000001613	0.0
0.0	124.099998474	59.6559762955	0.0	0.0292112308671	1.44507000223	1.36000000639	0.0
0.0	124.099998474	60.6830310822	0.0	0.0292112308671	1.45545713603	1.39999999665	0.0
0.0	124.099998474	61.6805076599	0.0	0.0292112308671	1.46584333852	1.43999999855	0.0
0.0	124.099998474	62.6497602463	0.0	0.0292112308671	1.4762211591	1.47999998881	0.0
0.0	124.099998474	63.5920667648	0.0	0.0292112308671	1.48658407852	1.52000003727	0.0
0.0	124.099998474	64.5086622238	0.0	0.0292112308671	1.49692622945	1.55999998096	0.0
0.0	124.099998474	65.4007101059	0.0	0.0292112308671	1.50724248961	1.60000001779	0.0
0.0	124.099998474	66.2693166733	0.0	0.0292112308671	1.51752838865	1.64000001969	0.0
0.0	124.099998474	67.1155261993	0.0	0.0292112308671	1.52777992189	1.67999996338	0.0
0.0	124.099998474	67.9403448105	0.0	0.0292112308671	1.5379935503	1.7200000002	0.0
0.0	124.099998474	68.7447071075	0.0	0.0292112308671	1.54816629365	1.7600000021	0.0
0.0	124.099998474	69.529504776	0.0	0.0292112308671	1.55829554424	1.7999999458	0.0
0.0	124.099998474	70.295586586	0.0	0.0292112308671	1.56837888062	1.84000004083	0.0
0.0	124.099998474	71.0437488556	0.0	0.0292112308671	1.57841462642	1.87999998452	0.0
0.0	124.099998474	71.7747449875	0.0	0.0292112308671	1.58840063959	1.92000002135	0.0
0.0	124.099998474	72.4892950058	0.0	0.0292112308671	1.59833580256	1.96000002325	0.0
0.0	124.099998474	73.1880760193	0.0	0.0292112308671	1.60821881145	2.00000002515	0.0
0.0	124.099998474	73.8717269897	0.0	0.0292112308671	1.6180485487	2.04000000376	0.0
0.0	124.099998474	74.5408535004	0.0	0.0292112308671	1.6278244555	2.08000000566	0.0
0.0	124.099998474	75.1960372925	0.0	0.0292112308671	1.63754560053	2.12000000756	0.0
0.0	124.099998474	75.8378124237	0.0	0.0292112308671	1.64721142501	2.15999998618	0.0
0.0	124.099998474	76.4667034149	0.0	0.0292112308671	1.65682174265	2.19999998808	0.0
0.0	124.099998474	77.0831918716	0.0	0.0292112308671	1.66637599468	2.23999998998	0.0
0.0	124.099998474	77.687754631	0.0	0.0292112308671	1.67587418109	2.2799999686	0.0
0.0	124.099998474	78.2808208466	0.0	0.0292112308671	1.68531611562	2.3199999705	0.0
0.0	124.099998474	78.8628196716	0.0	0.0292112308671	1.694701612	2.36000006553	0.0
0.0	124.099998474	79.4341421127	0.0	0.0292112308671	1.70403104275	2.40000006743	0.0
0.0	124.099998474	79.9951648712	0.0	0.0292112308671	1.71330422163	2.43999995291	0.0
0.0	124.099998474	80.5462551117	0.0	0.0292112308671	1.72252152115	2.48000004794	0.0
0.0	124.099998474	81.0877513885	0.0	0.0292112308671	1.73168294132	2.52000004984	0.0
0.0	124.099998474	81.619977951	0.0	0.0292112308671	1.74078866839	2.55999993533	0.0
0.0	124.099998474	82.1432495117	0.0	0.0292112308671	1.74983926117	2.60000003036	0.0
0.0	124.099998474	82.6578617096	0.0	0.0292112308671	1.75883471966	2.64000003226	0.0
0.0	124.099998474	83.1640911102	0.0	0.0292112308671	1.76777560264	2.67999991775	0.0
0.0	124.099998474	83.6622142792	0.0	0.0292112308671	1.77666228265	2.72000001278	0.0
0.0	124.099998474	84.1524887085	0.0	0.0292112308671	1.78549494594	2.76000001468	0.0
0.0	124.099998474	84.6351528168	0.0	0.0292112308671	1.79427415133	2.79999999329	0.0
0.0	124.099998474	85.1104450226	0.0	0.0292112308671	1.80300027132	2.83999999519	0.0
0.0	124.099998474	85.5786037445	0.0	0.0292112308671	1.81167367846	2.87999999709	0.0
0.0	124.099998474	86.0398197174	0.0	0.0292112308671	1.82029474527	2.92000009213	0.0
0.0	124.099998474	86.4943122864	0.0	0.0292112308671	1.8288642168	2.95999997761	0.0
0.0	124.099998474	86.942281723	0.0	0.0292112308671	1.83738227934	2.99999997951	0.0
0.0	124.099998474	87.3839092255	0.0	0.0292112308671	1.84584949166	3.04000007454	0.0
0.0	124.099998474	87.8193855286	0.0	0.0292112308671	1.85426622629	3.07999996003	0.0
0.0	124.099998474	88.248872757	0.0	0.0292112308671	1.8626332283	3.11999996193	0.0
0.0	124.099998474	88.672542572	0.0	0.0292112308671	1.87095049769	3.15999996383	0.0
0.0	124.099998474	89.0905570984	0.0	0.0292112308671	1.87921896577	3.20000003558	0.0
0.0	124.099998474	89.5030593872	0.0	0.0292112308671	1.88743881881	3.24000003748	0.0
0.0	124.099998474	89.9102115631	0.0	0.0292112308671	1.89561080188	3.28000003938	0.0
0.0	124.099998474	90.3121471405	0.0	0.0292112308671	1.90373491496	3.31999992486	0.0
0.0	124.099998474	90.7090091705	0.0	0.0292112308671	1.91181208938	3.35999992676	0.0
0.0	124.099998474	91.1009216309	0.0	0.0292112308671	1.91984269768	3.40000011493	0.0
0.0	124.099998474	91.4880180359	0.0	0.0292112308671	1.92782711238	3.44000000041	0.0
0.0	124.099998474	91.8704128265	0.0	0.0292112308671	1.935765706	3.48000000231	0.0
0.0	124.099998474	92.2482299805	0.0	0.0292112308671	1.94365922362	3.52000000421	0.0
0.0	124.099998474	92.6215744019	0.0	0.0292112308671	1.95150785148	3.56000000611	0.0
0.0	124.099998474	92.9905605316	0.0	0.0292112308671	1.95931214839	3.59999989159	0.0
0.0	124.099998474	93.3552932739	0.0	0.0292112308671	1.96707248688	3.64000007976	0.0
0.0	124.099998474	93.715877533	0.0	0.0292112308671	1.97478942573	3.68000008166	0.0
0.0	124.099998474	94.0723991394	0.0	0.0292112308671	1.98246333748	3.71999996714	0.0
0.0	124.099998474	94.4249629974	0.0	0.0292112308671	1.99009478092	3.75999996904	0.0
0.0	124.099998474	94.7736549377	0.0	0.0292112308671	1.99768394232	3.79999997094	0.0
0.0	124.099998474	95.1185703278	0.0	0.0292112308671	2.00523138046	3.84000004269	0.0
0.0	124.099998474	95.4597949982	0.0	0.0292112308671	2.01273765415	3.88000004459	0.0
0.0	124.099998474	95.7973957062	0.0	0.0292112308671	2.02020294964	3.92000004649	0.0
0.0	124.099998474	96.1314678192	0.0	0.0292112308671	2.02762763947	3.95999993198	0.0
0.0	124.099998474	96.4620876312	0.0	0.0292112308671	2.0350124687	4.00000005029	0.0


==> examples/compression-preload-A/modelUSUB-Mod_DruckerPrager-model-b-Case-08_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	1.64499998093	0.0	0.0	0.000387207705899	0.0149545448949	0.0	0.0
0.0	3.28999996185	0.0	0.0	0.000774415411797	0.0299090897897	0.0	0.0
0.0	4.93499994278	0.0	0.0	0.0011616231177	0.0448636361398	0.0	0.0
0.0	6.57999992371	0.0	0.0	0.00154883082359	0.0598181795795	0.0	0.0
0.0	8.22499990463	0.0	0.0	0.00193603841581	0.0747727288399	0.0	0.0
0.0	9.86999988556	0.0	0.0	0.00232324623539	0.0897272722796	0.0	0.0
0.0	11.5149998665	0.0	0.0	0.0027104538276	0.10468182154	0.0	0.0
0.0	13.1599998474	0.0	0.0	0.00309766164719	0.119636359159	0.0	0.0
0.0	14.8049998283	0.0	0.0	0.0034848692394	0.134590908419	0.0	0.0
0.0	16.4499998093	0.0	0.0	0.00387207683161	0.14954545768	0.0	0.0
0.0	18.0949997902	0.0	0.0	0.0042592846512	0.164499995299	0.0	0.0
0.0	19.7399997711	0.0	0.0	0.00464649247078	0.179454544559	0.0	0.0
0.0	21.384999752	0.0	0.0	0.00503369983562	0.19440909382	0.0	0.0
0.0	23.029999733	0.0	0.0	0.00542090765521	0.20936364308	0.0	0.0
0.0	24.6749997139	0.0	0.0	0.00580811547479	0.22431819234	0.0	0.0
0.0	26.3199996948	0.0	0.0	0.00619532329438	0.239272904582	0.0	0.0
0.0	27.9649996758	0.0	0.0	0.00658253065922	0.254228035919	0.0	0.0
0.0	29.6099996567	0.0	0.0	0.0069697384788	0.269183912314	0.0	0.0
0.0	31.2549996376	0.0	0.0	0.00735694629839	0.284141092561	0.0	0.0
0.0	32.8999996185	0.0	0.0	0.00774415366323	0.299100228585	0.0	0.0
0.0	34.5449995995	0.0	0.0	0.00813136193756	0.314062065445	0.0	0.0
0.0	36.1899995804	0.0	0.0	0.0085185693024	0.329027534463	0.0	0.0
0.0	37.8349995613	0.0	0.0	0.00890577666723	0.343997706659	0.0	0.0
0.0	39.4799995422	0.0	0.0	0.00929298494157	0.358973746188	0.0	0.0
0.0	41.1250019073	0.0	0.0	0.0096801923064	0.373956933618	0.0	0.0
0.0	42.7699995041	0.0	0.0	0.0100673996712	0.388948782347	0.0	0.0
0.0	44.4150018692	0.0	0.0	0.0104546079456	0.403950829059	0.0	0.0
0.0	46.0599994659	0.0	0.0	0.0108418153104	0.418964819983	0.0	0.0
0.0	47.7050018311	0.0	0.0	0.0112290226753	0.433992594481	0.0	0.0
0.0	49.3499994278	0.0	0.0	0.0116162309496	0.449036154896	0.0	0.0
0.0	50.9950017929	0.0	0.0	0.0120034383144	0.464097596705	0.0	0.0
0.0	52.6399993896	0.0	0.0	0.0123906465888	0.479179201648	0.0	0.0
0.0	54.2850017548	0.0	0.0	0.0127778539536	0.494283391163	0.0	0.0
0.0	55.9299993515	0.0	0.0	0.0131650613184	0.509412633255	0.0	0.0
0.0	57.5750017166	0.0	0.0	0.0135522695928	0.524569675326	0.0	0.0
0.0	59.2199993134	0.0	0.0	0.0139394769576	0.539757264778	0.0	0.0
0.0	60.8650016785	0.0	0.0	0.0143266843224	0.554978335276	0.0	0.0
0.0	62.5099992752	0.0	0.0	0.0147138925968	0.570235960186	0.0	0.0
0.0	64.1550016403	0.0	0.0	0.0151010999616	0.585533399135	0.0	0.0
0.0	65.7999992371	0.0	0.0	0.0154883073265	0.600873958319	0.0	0.0
0.0	67.4450016022	0.0	0.0	0.0158755156008	0.616261176765	0.0	0.0
0.0	69.0899991989	0.0	0.0	0.0162627238751	0.631698593497	0.0	0.0
0.0	70.735001564	0.0	0.0	0.0166499303305	0.647189980373	0.0	0.0
0.0	72.3799991608	0.0	0.0	0.0170371386048	0.662739295512	0.0	0.0
0.0	74.0250015259	0.0	0.0	0.0174243468791	0.678350497037	0.0	0.0
0.0	75.6699991226	0.0	0.0	0.0178115533345	0.694027822465	0.0	0.0
0.0	77.3150014877	0.0	0.0	0.0181987616088	0.709775509313	0.0	0.0
0.0	78.9599990845	0.0	0.0	0.0185859698831	0.72559802793	0.0	0.0
0.0	80.6050014496	0.0	0.0	0.0189731763385	0.741499941796	0.0	0.0
0.0	82.2500038147	0.0	0.0	0.0193603846128	0.757486000657	0.0	0.0
0.0	83.8949966431	0.0	0.0	0.0197475928871	0.773561000824	0.0	0.0
0.0	85.5399990082	0.0	0.0	0.0201347993425	0.789729971439	0.0	0.0
0.0	87.1850013733	0.0	0.0	0.0205220076168	0.805998034775	0.0	0.0
0.0	88.8300037384	0.0	0.0	0.0209092158912	0.82237040624	0.0	0.0
0.0	90.4749965668	0.0	0.0	0.0212964223465	0.838852580637	0.0	0.0
0.0	92.1199989319	0.0	0.0	0.0216836306208	0.855450052768	0.0	0.0
0.0	93.765001297	0.0	0.0	0.0220708388952	0.872168410569	0.0	0.0
0.0	95.4100036621	0.0	0.0	0.0224580453505	0.889013614506	0.0	0.0
0.0	97.0549964905	0.0	0.0	0.0228452536248	0.905991531909	0.0	0.0
0.0	98.6999988556	0.0	0.0	0.0232324618992	0.923108309507	0.0	0.0
0.0	100.345001221	0.0	0.0	0.0236196683545	0.940370094031	0.0	0.0
0.0	101.990003586	0.0	0.0	0.0240068766288	0.957783218473	0.0	0.0
0.0	103.634996414	0.0	0.0	0.0243940849032	0.975354295224	0.0	0.0
0.0	105.279998779	0.0	0.0	0.0247812931775	0.993089936674	0.0	0.0
0.0	106.925001144	0.0	0.0	0.0251684996329	1.01099684834	0.0	0.0
0.0	108.57000351	0.0	0.0	0.0255557079072	1.02908201516	0.0	0.0
0.0	110.214996338	0.0	0.0	0.0259429161815	1.04735251516	0.0	0.0
0.0	111.859998703	0.0	0.0	0.0263301226369	1.06581542641	0.0	0.0
0.0	113.505001068	0.0	0.0	0.0267173309112	1.08447819948	0.0	0.0
0.0	115.150003433	0.0	0.0	0.0271045391855	1.10334819183	0.0	0.0
0.0	116.794996262	0.0	0.0	0.0274917456409	1.12243304029	0.0	0.0
0.0	118.439998627	0.0	0.0	0.0278789539152	1.14174056798	0.0	0.0
0.0	120.085000992	0.0	0.0	0.0282661621895	1.16127859801	0.0	0.0
0.0	121.730003357	0.0	0.0	0.0286533686449	1.18105513975	0.0	0.0
0.0	123.374996185	0.0	0.0	0.0290405769192	1.20107829571	0.0	0.0
0.0	125.01999855	0.0	0.0	0.0294277851935	1.22135654092	0.0	0.0
0.0	126.665000916	0.0	0.0	0.0298149916489	1.24189807102	0.0	0.0
0.0	128.310003281	0.0	0.0	0.0302021999232	1.26271164045	0.0	0.0
0.0	129.954996109	0.0	0.0	0.0305894063786	1.2838059105	0.0	0.0
0.0	131.599998474	0.0	0.0	0.0309766146529	1.3051896356	0.0	0.0
0.0	133.245000839	0.0	0.0	0.0313638229272	1.32687194273	0.0	0.0
0.0	134.890003204	0.0	0.0	0.0317510312016	1.34886195883	0.0	0.0
0.0	136.534996033	0.0	0.0	0.0321382394759	1.37116881087	0.0	0.0
0.0	138.179998398	0.0	0.0	0.0325254477502	1.39380199835	0.0	0.0
0.0	139.825000763	0.0	0.0	0.0329126523866	1.41677102074	0.0	0.0
0.0	141.470003128	0.0	0.0	0.0332998606609	1.44008556381	0.0	0.0
0.0	143.114995956	0.0	0.0	0.0336870689353	1.46375549957	0.0	0.0
0.0	144.759998322	0.0	0.0	0.0340742772096	1.48779070005	0.0	0.0
0.0	146.405000687	0.0	0.0	0.0344614854839	1.51220140979	0.0	0.0
0.0	148.050003052	0.0	0.0	0.0348486937582	1.53699768707	0.0	0.0
0.0	149.69499588	0.0	0.0	0.0352358983946	1.56218996271	0.0	0.0
0.0	151.339998245	0.0	0.0	0.0356231066689	1.58778876066	0.0	0.0
0.0	152.98500061	0.0	0.0	0.0360103149433	1.61380488425	0.0	0.0
0.0	154.630002975	0.0	0.0	0.0363975232176	1.64024885744	0.0	0.0
0.0	156.274995804	0.0	0.0	0.0367847314919	1.66713166982	0.0	0.0
0.0	157.919998169	0.0	0.0	0.0371719397663	1.69446449727	0.0	0.0
0.0	159.565000534	0.0	0.0	0.0375591444026	1.72225851566	0.0	0.0
0.0	161.210002899	0.0	0.0	0.037946352677	1.75052508712	0.0	0.0
0.0	162.854995728	0.0	0.0	0.0383335609513	1.77927557379	0.0	0.0
0.0	164.500007629	0.0	0.0	0.0387207692256	1.8085218966	0.0	0.0
0.0	164.500007629	-1.8430981652e-15	0.0	0.0387207692256	1.8085218966	-7.50760864748e-16	2.62236778598e-17
0.0	164.500007629	2.31845065951	0.0	0.0387207692256	1.80904511362	0.0399999989895	0.0
0.0	164.500007629	4.62920546532	0.0	0.0387207692256	1.81060824543	0.079999997979	0.0
0.0	164.500007629	6.92624926567	0.0	0.0387207692256	1.81320048869	0.120000001334	0.0
0.0	164.500007629	9.2038244009	0.0	0.0387207692256	1.81680154055	0.159999995958	0.0
0.0	164.500007629	11.4564955235	0.0	0.0387207692256	1.82138644159	0.200000002224	0.0
0.0	164.500007629	13.679227829	0.0	0.0387207692256	1.82692445815	0.240000002668	0.0
0.0	164.500007629	15.8674514294	0.0	0.0387207692256	1.83338019997	0.279999998747	0.0
0.0	164.500007629	18.0171060562	0.0	0.0387207692256	1.84071362019	0.319999991916	0.0
0.0	164.500007629	20.1246762276	0.0	0.0387207692256	1.84888150543	0.359999999637	0.0
0.0	164.500007629	22.1872067451	0.0	0.0387207692256	1.85783747584	0.400000004447	0.0
0.0	164.500007629	24.2023015022	0.0	0.0387207692256	1.8675332889	0.440000000526	0.0
0.0	164.500007629	26.1681199074	0.0	0.0387207692256	1.87791921198	0.480000005336	0.0
0.0	164.500007629	28.0833411217	0.0	0.0387207692256	1.88894532621	0.520000001416	0.0
0.0	164.500007629	29.9471354485	0.0	0.0387207692256	1.90056134015	0.559999997495	0.0
0.0	164.500007629	31.7591166496	0.0	0.0387207692256	1.91271789372	0.600000016857	0.0
0.0	164.500007629	33.5192990303	0.0	0.0387207692256	1.92536730319	0.639999983832	0.0
0.0	164.500007629	35.2280473709	0.0	0.0387207692256	1.93846318871	0.680000003194	0.0
0.0	164.500007629	36.8860197067	0.0	0.0387207692256	1.95196121931	0.719999999274	0.0
0.0	164.500007629	38.4941220284	0.0	0.0387207692256	1.96581967175	0.760000018636	0.0
0.0	164.500007629	40.0534629822	0.0	0.0387207692256	1.97999924421	0.800000008894	0.0
0.0	164.500007629	41.5653133392	0.0	0.0387207692256	1.99446305633	0.83999998169	0.0
0.0	164.500007629	43.0310535431	0.0	0.0387207692256	2.00917720795	0.880000001052	0.0
0.0	164.500007629	44.4521570206	0.0	0.0387207692256	2.02410984784	0.920000020415	0.0
0.0	164.500007629	45.8301544189	0.0	0.0387207692256	2.03923210502	0.960000010673	0.0
0.0	164.500007629	47.1666002274	0.0	0.0387207692256	2.05451771617	1.00000001257	0.0
0.0	164.500007629	48.4630680084	0.0	0.0387207692256	2.06994209439	1.04000000283	0.0
0.0	164.500007629	49.7211170197	0.0	0.0387207692256	2.08548363298	1.07999999309	0.0
0.0	164.500007629	50.9422969818	0.0	0.0387207692256	2.10112202913	1.11999999499	0.0
0.0	164.500007629	52.1281242371	0.0	0.0387207692256	2.11683958769	1.15999998525	0.0
0.0	164.500007629	53.2800626755	0.0	0.0387207692256	2.13261973113	1.20000003371	0.0
0.0	164.500007629	54.3995475769	0.0	0.0387207692256	2.14844793081	1.24000002397	0.0
0.0	164.500007629	55.4879617691	0.0	0.0387207692256	2.16431096196	1.27999996766	0.0
0.0	164.500007629	56.546626091	0.0	0.0387207692256	2.18019708991	1.32000001613	0.0
0.0	164.500007629	57.5768280029	0.0	0.0387207692256	2.19609569758	1.36000000639	0.0
0.0	164.500007629	58.5797739029	0.0	0.0387207692256	2.21199709922	1.39999999665	0.0
0.0	164.500007629	59.5566415787	0.0	0.0387207692256	2.22789309919	1.43999999855	0.0
0.0	164.500007629	60.5085372925	0.0	0.0387207692256	2.24377587438	1.47999998881	0.0
0.0	164.500007629	61.4365243912	0.0	0.0387207692256	2.25963909179	1.52000003727	0.0
0.0	164.500007629	62.3416090012	0.0	0.0387207692256	2.27547623217	1.55999998096	0.0
0.0	164.500007629	63.2247543335	0.0	0.0387207692256	2.29128245264	1.60000001779	0.0
0.0	164.500007629	64.0868711472	0.0	0.0387207692256	2.30705291033	1.64000001969	0.0
0.0	164.500007629	64.9288320541	0.0	0.0387207692256	2.32278332114	1.67999996338	0.0
0.0	164.500007629	65.7514476776	0.0	0.0387207692256	2.3384699598	1.7200000002	0.0
0.0	164.500007629	66.5555143356	0.0	0.0387207692256	2.35410984606	1.7600000021	0.0
0.0	164.500007629	67.3417615891	0.0	0.0387207692256	2.36969999969	1.7999999458	0.0
0.0	164.500007629	68.1109046936	0.0	0.0387207692256	2.38523799926	1.84000004083	0.0
0.0	164.500007629	68.8636112213	0.0	0.0387207692256	2.40072142333	1.87999998452	0.0
0.0	164.500007629	69.6005105972	0.0	0.0387207692256	2.41614878178	1.92000002135	0.0
0.0	164.500007629	70.3222131729	0.0	0.0387207692256	2.4315180257	1.96000002325	0.0
0.0	164.500007629	71.029291153	0.0	0.0387207692256	2.44682822376	2.00000002515	0.0
0.0	164.500007629	71.7222929001	0.0	0.0387207692256	2.46207788587	2.04000000376	0.0
0.0	164.500007629	72.4017333984	0.0	0.0387207692256	2.47726608068	2.08000000566	0.0
0.0	164.500007629	73.0681037903	0.0	0.0387207692256	2.49239187688	2.12000000756	0.0
0.0	164.500007629	73.7218809128	0.0	0.0387207692256	2.50745490193	2.15999998618	0.0
0.0	164.500007629	74.3635034561	0.0	0.0387207692256	2.52245422453	2.19999998808	0.0
0.0	164.500007629	74.9934005737	0.0	0.0387207692256	2.53738984466	2.23999998998	0.0
0.0	164.500007629	75.6119775772	0.0	0.0387207692256	2.55226101726	2.2799999686	0.0
0.0	164.500007629	76.2196207047	0.0	0.0387207692256	2.56706774235	2.3199999705	0.0
0.0	164.500007629	76.8166971207	0.0	0.0387207692256	2.58181001991	2.36000006553	0.0
0.0	164.500007629	77.4035549164	0.0	0.0387207692256	2.59648747742	2.40000006743	0.0
0.0	164.500007629	77.9805374146	0.0	0.0387207692256	2.61110030115	2.43999995291	0.0
0.0	164.500007629	78.5479593277	0.0	0.0387207692256	2.62564867735	2.48000004794	0.0
0.0	164.500007629	79.1061258316	0.0	0.0387207692256	2.64013260603	2.52000004984	0.0
0.0	164.500007629	79.6553277969	0.0	0.0387207692256	2.65455208719	2.55999993533	0.0
0.0	164.500007629	80.1958465576	0.0	0.0387207692256	2.66890767962	2.60000003036	0.0
0.0	164.500007629	80.7279586792	0.0	0.0387207692256	2.68319956958	2.64000003226	0.0
0.0	164.500007629	81.2519073486	0.0	0.0387207692256	2.69742775708	2.67999991775	0.0
0.0	164.500007629	81.7679309845	0.0	0.0387207692256	2.71159298718	2.72000001278	0.0
0.0	164.500007629	82.2762870789	0.0	0.0387207692256	2.72569544613	2.76000001468	0.0
0.0	164.500007629	82.7771759033	0.0	0.0387207692256	2.73973532021	2.79999999329	0.0
0.0	164.500007629	83.2708358765	0.0	0.0387207692256	2.75371335447	2.83999999519	0.0
0.0	164.500007629	83.7574481964	0.0	0.0387207692256	2.76762973517	2.87999999709	0.0
0.0	164.500007629	84.2372322083	0.0	0.0387207692256	2.78148483485	2.92000009213	0.0
0.0	164.500007629	84.7103691101	0.0	0.0387207692256	2.79527939856	2.95999997761	0.0
0.0	164.500007629	85.1770496368	0.0	0.0387207692256	2.80901361257	2.99999997951	0.0
0.0	164.500007629	85.6374359131	0.0	0.0387207692256	2.82268803567	3.04000007454	0.0
0.0	164.500007629	86.091709137	0.0	0.0387207692256	2.83630322665	3.07999996003	0.0
0.0	164.500007629	86.5400218964	0.0	0.0387207692256	2.84985937178	3.11999996193	0.0
0.0	164.500007629	86.9825458527	0.0	0.0387207692256	2.86335740238	3.15999996383	0.0
0.0	164.500007629	87.4194145203	0.0	0.0387207692256	2.87679750472	3.20000003558	0.0
0.0	164.500007629	87.8507709503	0.0	0.0387207692256	2.89018023759	3.24000003748	0.0
0.0	164.500007629	88.2767772675	0.0	0.0387207692256	2.90350597352	3.28000003938	0.0
0.0	164.500007629	88.6975383759	0.0	0.0387207692256	2.91677564383	3.31999992486	0.0
0.0	164.500007629	89.1132068634	0.0	0.0387207692256	2.92998924851	3.35999992676	0.0
0.0	164.500007629	89.5239067078	0.0	0.0387207692256	2.94314734638	3.40000011493	0.0
0.0	164.500007629	89.9297428131	0.0	0.0387207692256	2.95625086874	3.44000000041	0.0
0.0	164.500007629	90.3308391571	0.0	0.0387207692256	2.9692998156	3.48000000231	0.0
0.0	164.500007629	90.7273101807	0.0	0.0387207692256	2.98229493201	3.52000000421	0.0
0.0	164.500007629	91.119260788	0.0	0.0387207692256	2.99523677677	3.56000000611	0.0
0.0	164.500007629	91.5068054199	0.0	0.0387207692256	3.00812553614	3.59999989159	0.0
0.0	164.500007629	91.8900299072	0.0	0.0387207692256	3.02096214145	3.64000007976	0.0
0.0	164.500007629	92.2690486908	0.0	0.0387207692256	3.0337465927	3.68000008166	0.0
0.0	164.500007629	92.6439380646	0.0	0.0387207692256	3.04647963494	3.71999996714	0.0
0.0	164.500007629	93.0148029327	0.0	0.0387207692256	3.05916182697	3.75999996904	0.0
0.0	164.500007629	93.381729126	0.0	0.0387207692256	3.07179354131	3.79999997094	0.0
0.0	164.500007629	93.744802475	0.0	0.0387207692256	3.0843751505	3.84000004269	0.0
0.0	164.500007629	94.1041088104	0.0	0.0387207692256	3.09690721333	3.88000004459	0.0
0.0	164.500007629	94.4597148895	0.0	0.0387207692256	3.10939010233	3.92000004649	0.0
0.0	164.500007629	94.8117160797	0.0	0.0387207692256	3.12182456255	3.95999993198	0.0
0.0	164.500007629	95.1601696014	0.0	0.0387207692256	3.13421078026	4.00000005029	0.0


==> examples/compression-preload-A/modelUSUB-Mod_Onate-model-b-Case-04_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.794999994338	0.0	0.0	-0.0	0.0137068967888	0.0
0.0	-0.0	1.58999998868	0.0	0.0	-0.0	0.0274137935776	0.0
0.0	-0.0	2.38499999046	0.0	0.0	-0.0	0.0411206889112	0.0
0.0	-0.0	3.17999997735	0.0	0.0	-0.0	0.0548275871552	0.0
0.0	-0.0	3.97499999404	0.0	0.0	-0.0	0.0685344828526	0.0
0.0	-0.0	4.76999998093	0.0	0.0	-0.0	0.0822413778224	0.0
0.0	-0.0	5.56500011683	0.0	1.2362101631e-10	3.39694974081e-12	0.0959482764301	0.0
0.0	-0.0	6.3599999547	0.0	1.13675707736e-07	3.12369297095e-09	0.109655209963	0.0
0.0	-0.0	7.1550000906	0.0	1.27837418429e-06	3.51284251687e-08	0.123362490558	0.0
0.0	-0.0	7.94999998808	0.0	5.83037751412e-06	1.60212854095e-07	0.137070892379	0.0
0.0	-0.0	8.74499982595	0.0	1.76928303119e-05	4.86181006565e-07	0.15078169381	0.0
0.0	-0.0	9.53999996185	0.0	4.24153938638e-05	1.16553193763e-06	0.164496744401	0.0
0.0	-0.0	10.3349997997	0.0	8.72957173215e-05	2.398797605e-06	0.178218443762	0.0
0.0	-0.0	11.1300002337	0.0	0.000161409104749	4.43535839167e-06	0.19194977358	0.0
0.0	-0.0	11.9250000715	0.0	0.000275661108162	7.57488720637e-06	0.205694348551	0.0
0.0	-0.0	12.7199999094	0.0	0.000442828564928	1.2168479202e-05	0.219456366904	0.0
0.0	-0.0	13.5150003433	0.0	0.000677596290188	1.86196572827e-05	0.233240684611	0.0
0.0	-0.0	14.3100001812	0.0	0.000996589960778	2.73852805321e-05	0.247052765917	0.0
0.0	-0.0	15.1049995422	0.0	0.00141840621382	3.89763613384e-05	0.260898753186	0.0
0.0	-0.0	15.8999999762	0.0	0.00196364067051	5.39588484116e-05	0.274785445072	0.0
0.0	-0.0	16.694999814	0.0	0.00265491303253	7.29543160105e-05	0.288720295066	0.0
0.0	-0.0	17.4899996519	0.0	0.00351689232048	9.6640621905e-05	0.302711437689	0.0
0.0	-0.0	18.2850000858	0.0	0.00457631813333	0.000125752569602	0.316767682671	0.0
0.0	-0.0	19.0799999237	0.0	0.00586202259001	0.00016108242562	0.330898535321	0.0
0.0	-0.0	19.8749997616	0.0	0.00740495079299	0.000203480522032	0.345114216907	0.0
0.0	-0.0	20.6699995995	0.0	0.00923817879084	0.000253855773735	0.359425632632	0.0
0.0	-0.0	21.4650006294	0.0	0.0113969317681	0.000313176110467	0.373844380374	0.0
0.0	-0.0	22.2600004673	0.0	0.0139186013257	0.000382469033866	0.388382817619	0.0
0.0	-0.0	23.0550003052	0.0	0.0168427632161	0.000462822026748	0.40305396833	0.0
0.0	-0.0	23.8500001431	0.0	0.0202111896215	0.000555382939638	0.41787159571	0.0
0.0	-0.0	24.6449999809	0.0	0.0240678655246	0.000661360536469	0.432850274956	0.0
0.0	-0.0	25.4399998188	0.0	0.0284590078081	0.000782024653745	0.448005145881	0.0
0.0	-0.0	26.2350008488	0.0	0.0334330725309	0.000918706882658	0.46335226798	0.0
0.0	-0.0	27.0300006866	0.0	0.0390407694795	0.00107280066004	0.478908314835	0.0
0.0	-0.0	27.8250005245	0.0	0.0453350767202	0.00124576190501	0.494690792402	0.0
0.0	-0.0	28.6200003624	0.0	0.0523712587892	0.00143910901897	0.510717899306	0.0
0.0	-0.0	29.4150002003	0.0	0.0602068721491	0.00165442361322	0.527008617064	0.0
0.0	-0.0	30.2099990845	0.0	0.0689017688273	0.00189335059986	0.543582666432	0.0
0.0	-0.0	31.0050001144	0.0	0.0785181327956	0.00215759864659	0.560460612178	0.0
0.0	-0.0	31.7999999523	0.0	0.0891204690561	0.00244893999479	0.577663665172	0.0
0.0	-0.0	32.5950007439	0.0	0.100775614555	0.00276921164186	0.595213897759	0.0
0.0	-0.0	33.3899996281	0.0	0.113552778203	0.00312031515932	0.613134098239	0.0
0.0	-0.0	34.1850004196	0.0	0.127523497213	0.00350421651092	0.63144788146	0.0
0.0	-0.0	34.9799993038	0.0	0.142761724419	0.00392294714402	0.65017962479	0.0
0.0	-0.0	35.7750012875	0.0	0.159343733685	0.00437860398961	0.669354520505	0.0
0.0	-0.0	36.5700001717	0.0	0.177348250872	0.00487334982608	0.688998471014	0.0
0.0	-0.0	37.3650009632	0.0	0.196856359253	0.00540941255167	0.7091382402	0.0
0.0	-0.0	38.1599998474	0.0	0.217951557715	0.0059890873672	0.729801366106	0.0
0.0	-0.0	38.955000639	0.0	0.240719789872	0.00661473532091	0.751016143477	0.0
0.0	-0.0	39.7499995232	0.0	0.265249371296	0.00728878367227	0.772811757633	0.0
0.0	-0.0	40.5449995995	0.0	0.291631149594	0.00801372807473	0.795218162239	0.0
0.0	-0.0	41.3399991989	0.0	0.319958315231	0.00879212966538	0.81826603855	0.0
0.0	-0.0	42.1349992752	0.0	0.350326561602	0.0096266179753	0.841986958403	0.0
0.0	-0.0	42.9300012589	0.0	0.382834026823	0.010519890202	0.866413296899	0.0
0.0	-0.0	43.724998951	0.0	0.417581322836	0.0114747104817	0.89157827897	0.0
0.0	-0.0	44.5200009346	0.0	0.454671564512	0.0124939120724	0.917515793117	0.0
0.0	-0.0	45.3149986267	0.0	0.494210282341	0.0135803973535	0.94426071737	0.0
0.0	-0.0	46.1100006104	0.0	0.536305597052	0.0147371334606	0.971848715562	0.0
0.0	-0.0	46.9049983025	0.0	0.581068044994	0.0159671602887	1.00031619659	0.0
0.0	-0.0	47.7000002861	0.0	0.628610723652	0.0172735846718	1.02970045991	0.0
0.0	-0.0	48.4950003624	0.0	0.67904923344	0.0186595832929	1.06003963156	0.0
0.0	-0.0	49.2899999619	0.0	0.732501619495	0.0201284012292	1.09137268737	0.0
0.0	-0.0	50.0850000381	0.0	0.789088546298	0.0216833534068	1.12373930169	0.0
0.0	-0.0	50.8799996376	0.0	0.848933239467	0.0233278246014	1.15718019661	0.0
0.0	-0.0	51.6749997139	0.0	0.91216142755	0.0250652694376	1.1917367694	0.0
0.0	-0.0	52.4700016975	0.0	0.978901283816	0.0268992123893	1.2274513836	0.0
0.0	-0.0	53.2649993896	0.0	1.04928365909	0.0288332492346	1.26436714781	0.0
0.0	-0.0	54.0600013733	0.0	1.12344196532	0.0308710441459	1.30252798554	0.0
0.0	-0.0	54.8549990654	0.0	1.20151217561	0.033016334055	1.3419788098	0.0
0.0	-0.0	55.650001049	0.0	1.28363270778	0.0352729228325	1.3827652554	0.0
0.0	-0.0	56.4449987411	0.0	1.36994477361	0.0376446929295	1.42493388848	0.0
0.0	-0.0	57.2400007248	0.0	1.46059202962	0.0401355879148	1.46853204351	0.0
0.0	-0.0	58.0350008011	0.0	1.55572080985	0.042749629938	1.51360800955	0.0
0.0	-0.0	58.8300004005	0.0	1.6554800095	0.0454909080872	1.56021086732	0.0
0.0	-0.0	59.6250004768	0.0	1.7600209685	0.0483635900309	1.60839051241	0.0
0.0	-0.0	60.4199981689	0.0	1.86949805357	0.0513719045557	1.65819785325	0.0
0.0	-0.0	61.2150001526	0.0	1.98406772688	0.0545201648492	1.70968452003	0.0
0.0	-0.0	62.0100002289	0.0	2.10388936102	0.0578127452172	1.76290308591	0.0
0.0	-0.0	62.8049998283	0.0	2.22912500612	0.061254092725	1.81790684583	0.0
0.0	-0.0	63.5999999046	0.0	2.35993950628	0.0648487417493	1.87475027051	0.0
0.0	-0.0	64.3949975967	0.0	2.49649956822	0.0686012732331	1.9334884244	0.0
0.0	-0.0	65.1900014877	0.0	2.638975624	0.0725163670722	1.99417727999	0.0
0.0	-0.0	65.9849991798	0.0	2.78753973544	0.0765987613704	2.05687370617	0.0
0.0	-0.0	66.7799992561	0.0	2.94236745685	0.0808532699011	2.12163550314	0.0
0.0	-0.0	67.5749993324	0.0	3.10363643803	0.0852847762872	2.18852143735	0.0
0.0	-0.0	68.3700008392	0.0	3.27152712271	0.089898245642	2.25759102032	0.0
0.0	-0.0	69.1650009155	0.0	3.44622298144	0.0946987071075	2.32890455518	0.0
0.0	-0.0	69.9599986076	0.0	3.62790981308	0.0996912713163	2.40252322983	0.0
0.0	-0.0	70.7549986839	0.0	3.81677597761	0.104881124571	2.4785094196	0.0
0.0	-0.0	71.5500025749	0.0	4.013012629	0.110273517203	2.55692615174	0.0
0.0	-0.0	72.345000267	0.0	4.21681394801	0.115873769391	2.6378372917	0.0
0.0	-0.0	73.1400003433	0.0	4.42837690935	0.12168729445	2.72130779922	0.0
0.0	-0.0	73.9349980354	0.0	4.64789988473	0.127719575539	2.80740319286	0.0
0.0	-0.0	74.7300019264	0.0	4.87558590248	0.133976142388	2.89619031828	0.0
0.0	-0.0	75.5249996185	0.0	5.11163845658	0.140462641139	2.9877365334	0.0
0.0	-0.0	76.3199996948	0.0	5.35626662895	0.147184764501	3.08211033698	0.0
0.0	-0.0	77.1149997711	0.0	5.60967903584	0.154148286674	3.17938097287	0.0
0.0	-0.0	77.9100012779	0.0	5.87208941579	0.161359051708	3.27961861622	0.0
0.0	-0.0	78.7050013542	0.0	6.14371336997	0.168822996784	3.38289442006	0.0
0.0	-0.0	79.4999990463	0.0	6.42476882786	0.176546117291	3.48928042222	0.0


==> examples/compression-preload-A/modelUSUB-Mod_Onate-model-b-Case-05_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	0.502000004053	0.0	0.0	0.000118163079321	0.00456363632111	0.0	0.0
0.0	1.00400000811	0.0	0.0	0.000236326158642	0.00912727264222	0.0	0.0
0.0	1.50600001216	0.0	0.0	0.000354489230858	0.0136909089633	0.0	0.0
0.0	2.00800001621	0.0	0.0	0.000472652317285	0.0182545452844	0.0	0.0
0.0	2.50999987125	0.0	0.0	0.00059081537529	0.0228181816055	0.0	0.0
0.0	3.01200002432	0.0	0.0	0.000708978461716	0.0273818179267	0.0	0.0
0.0	3.51399987936	0.0	0.0	0.000827141548143	0.0319454527926	0.0	0.0
0.0	4.01600003242	0.0	0.0	0.00094530463457	0.0365090905689	0.0	0.0
0.0	4.51799988747	0.0	0.0	0.001063467721	0.0410727254348	0.0	0.0
0.0	5.01999974251	0.0	0.0	0.00118163075058	0.0456363632111	0.0	0.0
0.0	5.5220001936	0.0	0.0	0.00129979389385	0.050199998077	0.0	0.0
0.0	6.02400004864	0.0	0.0	0.00141795692343	0.0547636358533	0.0	0.0
0.0	6.52599990368	0.0	0.0	0.00153611995302	0.0593272736296	0.0	0.0
0.0	7.02799975872	0.0	0.0	0.00165428309629	0.0638909055851	0.0	0.0
0.0	7.53000020981	0.0	0.0	0.00177244612587	0.0684545433614	0.0	0.0
0.0	8.03200006485	0.0	0.0	0.00189060926914	0.0730181811377	0.0	0.0
0.0	8.53399991989	0.0	0.0	0.00200877229872	0.077581818914	0.0	0.0
0.0	9.03599977493	0.0	0.0	0.00212693544199	0.0821454508696	0.0	0.0
0.0	9.53800022602	0.0	0.0	0.00224509835789	0.0867090886459	0.0	0.0
0.0	10.039999485	0.0	0.0	0.00236326150116	0.0912727264222	0.0	0.0
0.0	10.5420005322	0.0	0.0	0.00248142464443	0.0958363641985	0.0	0.0
0.0	11.0440003872	0.0	0.0	0.0025995877877	0.100399996154	0.0	0.0
0.0	11.5460002422	0.0	0.0	0.0027177507036	0.104963639751	0.0	0.0
0.0	12.0480000973	0.0	0.0	0.00283591384687	0.109527271707	0.0	0.0
0.0	12.5499999523	0.0	0.0	0.00295407699014	0.114090903662	0.0	0.0
0.0	13.0519998074	0.0	0.0	0.00307223990603	0.118654547259	0.0	0.0
0.0	13.5539996624	0.0	0.0	0.0031904030493	0.123218179215	0.0	0.0
0.0	14.0559995174	0.0	0.0	0.00330856619257	0.12778181117	0.0	0.0
0.0	14.5580005646	0.0	0.0	0.00342672933584	0.132345454767	0.0	0.0
0.0	15.0600004196	0.0	0.0	0.00354489225174	0.136909086723	0.0	0.0
0.0	15.5620002747	0.0	0.0	0.00366305539501	0.14147273032	0.0	0.0
0.0	16.0640001297	0.0	0.0	0.00378121853828	0.146036362275	0.0	0.0
0.0	16.5659999847	0.0	0.0	0.00389938168155	0.150599994231	0.0	0.0
0.0	17.0679998398	0.0	0.0	0.00401754505219	0.155163637828	0.0	0.0
0.0	17.5699996948	0.0	0.0	0.00413571160607	0.159727269784	0.0	0.0
0.0	18.0719995499	0.0	0.0	0.00425388725489	0.164290913381	0.0	0.0
0.0	18.5739994049	0.0	0.0	0.00437208063886	0.168854556978	0.0	0.0
0.0	19.076000452	0.0	0.0	0.00449030085292	0.173418200575	0.0	0.0
0.0	19.5780003071	0.0	0.0	0.00460856244899	0.177981855813	0.0	0.0
0.0	20.07999897	0.0	0.0	0.00472688270747	0.182545534335	0.0	0.0
0.0	20.5819988251	0.0	0.0	0.00484528209199	0.187109224498	0.0	0.0
0.0	21.0840010643	0.0	0.0	0.00496378333992	0.191672937945	0.0	0.0
0.0	21.5860009193	0.0	0.0	0.00508241373609	0.196236674674	0.0	0.0
0.0	22.0880007744	0.0	0.0	0.00520120329384	0.200800457969	0.0	0.0
0.0	22.5900006294	0.0	0.0	0.00532018566446	0.205364264548	0.0	0.0
0.0	23.0920004845	0.0	0.0	0.00543939768249	0.209928140976	0.0	0.0
0.0	23.5940003395	0.0	0.0	0.00555887982046	0.214492063969	0.0	0.0
0.0	24.0960001945	0.0	0.0	0.00567867618884	0.219056056812	0.0	0.0
0.0	24.5980000496	0.0	0.0	0.00579883408136	0.223620142788	0.0	0.0
0.0	25.0999999046	0.0	0.0	0.00591940533923	0.228184321895	0.0	0.0
0.0	25.6019997597	0.0	0.0	0.00604044362262	0.232748594135	0.0	0.0
0.0	26.1039996147	0.0	0.0	0.0061620089582	0.23731298279	0.0	0.0
0.0	26.6059994698	0.0	0.0	0.00628416137261	0.241877511144	0.0	0.0
0.0	27.1079993248	0.0	0.0	0.00640696953269	0.246442179196	0.0	0.0
0.0	27.6099991798	0.0	0.0	0.00653050028632	0.251007010229	0.0	0.0
0.0	28.1119990349	0.0	0.0	0.00665483003104	0.255572027527	0.0	0.0
0.0	28.6139988899	0.0	0.0	0.00678003243593	0.260137231089	0.0	0.0
0.0	29.1160011292	0.0	0.0	0.00690619299348	0.264702644199	0.0	0.0
0.0	29.6180009842	0.0	0.0	0.00703339310348	0.26926829014	0.0	0.0
0.0	30.1200008392	0.0	0.0	0.0071617228059	0.273834192194	0.0	0.0
0.0	30.6220006943	0.0	0.0	0.0072912748692	0.278400350362	0.0	0.0
0.0	31.1240005493	0.0	0.0	0.00742214569982	0.28296681121	0.0	0.0
0.0	31.6260004044	0.0	0.0	0.00755443670641	0.287533598021	0.0	0.0
0.0	32.1280002594	0.0	0.0	0.00768825157138	0.292100710794	0.0	0.0
0.0	32.6300001144	0.0	0.0	0.00782369897934	0.296668196097	0.0	0.0
0.0	33.1319999695	0.0	0.0	0.00796089170763	0.301236077212	0.0	0.0
0.0	33.6339998245	0.0	0.0	0.00809994617157	0.305804354139	0.0	0.0
0.0	34.1359996796	0.0	0.0	0.00824098424346	0.310373073444	0.0	0.0
0.0	34.6379995346	0.0	0.0	0.00838412870507	0.314942281693	0.0	0.0
0.0	35.1399993896	0.0	0.0	0.00852950870467	0.319511978887	0.0	0.0
0.0	35.6419992447	0.0	0.0	0.00867725793796	0.324082188308	0.0	0.0
0.0	36.1439990997	0.0	0.0	0.00882751282916	0.328652979806	0.0	0.0
0.0	36.6459989548	0.0	0.0	0.00898041525943	0.333224330097	0.0	0.0
0.0	37.1479988098	0.0	0.0	0.00913610892894	0.337796332315	0.0	0.0
0.0	37.650001049	0.0	0.0	0.00929474390432	0.342368963175	0.0	0.0
0.0	38.1520009041	0.0	0.0	0.00945647479966	0.346942292526	0.0	0.0
0.0	38.6540007591	0.0	0.0	0.00962145804806	0.351516343653	0.0	0.0
0.0	39.1560006142	0.0	0.0	0.00978985553957	0.356091163121	0.0	0.0
0.0	39.6580004692	0.0	0.0	0.00996183462121	0.360666774213	0.0	0.0
0.0	40.1599979401	0.0	0.0	0.010137564459	0.365243223496	0.0	0.0
0.0	40.6619977951	0.0	0.0	0.0103172196759	0.369820534252	0.0	0.0
0.0	41.1639976501	0.0	0.0	0.0105009803519	0.37439877633	0.0	0.0
0.0	41.6660022736	0.0	0.0	0.0106890292955	0.378977973014	0.0	0.0
0.0	42.1680021286	0.0	0.0	0.0108815529529	0.383558147587	0.0	0.0
0.0	42.6700019836	0.0	0.0	0.0110787441372	0.388139369898	0.0	0.0
0.0	43.1720018387	0.0	0.0	0.0112807974801	0.392721686512	0.0	0.0
0.0	43.6740016937	0.0	0.0	0.0114879148896	0.397305097431	0.0	0.0
0.0	44.1760015488	0.0	0.0	0.0117003010018	0.401889719069	0.0	0.0
0.0	44.6780014038	0.0	0.0	0.0119181631817	0.40647550486	0.0	0.0
0.0	45.1800012589	0.0	0.0	0.0121417160699	0.411062594503	0.0	0.0
0.0	45.6820011139	0.0	0.0	0.0123711779452	0.415651034564	0.0	0.0
0.0	46.1840009689	0.0	0.0	0.0126067698147	0.420240778476	0.0	0.0
0.0	46.686000824	0.0	0.0	0.0128487190523	0.424831965938	0.0	0.0
0.0	47.188000679	0.0	0.0	0.0130972557599	0.42942459695	0.0	0.0
0.0	47.6900005341	0.0	0.0	0.0133526154968	0.434018764645	0.0	0.0
0.0	48.1920003891	0.0	0.0	0.0136150383696	0.438614515588	0.0	0.0
0.0	48.6940002441	0.0	0.0	0.0138847681228	0.443211896345	0.0	0.0
0.0	49.1960000992	0.0	0.0	0.014162053958	0.447810906917	0.0	0.0
0.0	49.6979999542	0.0	0.0	0.0144471487147	0.452411687002	0.0	0.0
0.0	50.1999998093	0.0	0.0	0.0147403097799	0.457014283165	0.0	0.0
0.0	50.1999998093	1.92553170942e-16	0.0	0.0147403097799	0.457014283165	-1.33007867566e-16	2.55214816529e-17
0.0	50.1999998093	2.31998160481	0.0	0.0147774990182	0.45702252537	0.0399999989895	0.0
0.0	50.1999998093	4.63986903429	0.0	0.014891097635	0.457047810778	0.079999997979	0.0
0.0	50.1999998093	6.95957779884	0.0	0.0150873556777	0.457091350108	0.120000001334	0.0
0.0	50.1999998093	9.27900671959	0.0	0.0153769888129	0.457155425102	0.159999995958	0.0
0.0	50.1999998093	11.5980267525	0.0	0.0157757986017	0.457243435085	0.200000002224	0.0
0.0	50.1999998093	13.9164721966	0.0	0.0163054482982	0.457359896973	0.240000002668	0.0
0.0	50.1999998093	16.2341237068	0.0	0.0169944705704	0.45751077123	0.279999998747	0.0
0.0	50.1999998093	18.550696373	0.0	0.0178795362444	0.457703648135	0.319999991916	0.0
0.0	50.1999998093	20.8658146858	0.0	0.0190069404198	0.457947980613	0.359999999637	0.0
0.0	50.1999998093	23.1789970398	0.0	0.0204343141377	0.458255549893	0.400000004447	0.0
0.0	50.1999998093	25.4896211624	0.0	0.0222325215873	0.458640558645	0.440000000526	0.0
0.0	50.1999998093	27.7969026566	0.0	0.0244876791839	0.459120050073	0.480000005336	0.0
0.0	50.1999998093	30.0998497009	0.0	0.027303232855	0.459714373574	0.520000001416	0.0
0.0	50.1999998093	32.397248745	0.0	0.0308019552904	0.460447184741	0.559999997495	0.0
0.0	50.1999998093	34.6876120567	0.0	0.0351277194568	0.461345957592	0.600000016857	0.0
0.0	50.1999998093	36.9691538811	0.0	0.0404468337365	0.4624417983	0.639999983832	0.0
0.0	50.1999998093	39.2397665977	0.0	0.046948727686	0.463769771159	0.680000003194	0.0
0.0	50.1999998093	41.4970016479	0.0	0.0548457246623	0.46536824666	0.719999999274	0.0
0.0	50.1999998093	43.7380695343	0.0	0.0643716120976	0.467278901488	0.760000018636	0.0
0.0	50.1999998093	45.9598398209	0.0	0.0757788948249	0.4695457872	0.800000008894	0.0
0.0	50.1999998093	48.1589031219	0.0	0.0893344695214	0.47221435234	0.83999998169	0.0
0.0	50.1999998093	50.3316020966	0.0	0.105313833046	0.475330417976	0.880000001052	0.0
0.0	50.1999998093	52.4741220474	0.0	0.123993915622	0.478938780725	0.920000020415	0.0
0.0	50.1999998093	54.5826053619	0.0	0.145644953591	0.483081676066	0.960000010673	0.0
0.0	50.1999998093	56.6532373428	0.0	0.170521918335	0.487797474489	1.00000001257	0.0
0.0	50.1999998093	58.6823749542	0.0	0.19885605434	0.49311905168	1.04000000283	0.0
0.0	50.1999998093	60.6666707993	0.0	0.230847363127	0.499072903767	1.07999999309	0.0
0.0	50.1999998093	62.6031780243	0.0	0.26665860787	0.505678262562	1.11999999499	0.0
0.0	50.1999998093	64.4894075394	0.0	0.306411093334	0.512946583331	1.15999998525	0.0
0.0	50.1999998093	66.3234138489	0.0	0.350182817783	0.520881731063	1.20000003371	0.0
0.0	50.1999998093	68.1038045883	0.0	0.398008764023	0.529480027035	1.24000002397	0.0
0.0	50.1999998093	69.8297357559	0.0	0.449882849352	0.538731086999	1.27999996766	0.0
0.0	50.1999998093	71.5009069443	0.0	0.505761941895	0.548618705943	1.32000001613	0.0
0.0	50.1999998093	73.1174898148	0.0	0.565570255276	0.559121649712	1.36000000639	0.0
0.0	50.1999998093	74.6800994873	0.0	0.629205198493	0.570215005428	1.39999999665	0.0
0.0	50.1999998093	76.189699173	0.0	0.696542381775	0.581870926544	1.43999999855	0.0
0.0	50.1999998093	77.647562027	0.0	0.767441408243	0.594059750438	1.47999998881	0.0
0.0	50.1999998093	79.0551900864	0.0	0.841750530526	0.606750743464	1.52000003727	0.0
0.0	50.1999998093	80.4142570496	0.0	0.91931107454	0.61991289258	1.55999998096	0.0
0.0	50.1999998093	81.7265701294	0.0	0.99996116478	0.633515464142	1.60000001779	0.0
0.0	50.1999998093	82.9939746857	0.0	1.08353875112	0.64752837643	1.64000001969	0.0
0.0	50.1999998093	84.2183971405	0.0	1.16988364607	0.661922525615	1.67999996338	0.0
0.0	50.1999998093	85.401725769	0.0	1.25884008594	0.676670204848	1.7200000002	0.0
0.0	50.1999998093	86.5458679199	0.0	1.35025731288	0.691745057702	1.7600000021	0.0
0.0	50.1999998093	87.6526546478	0.0	1.44399108831	0.707122217864	1.7999999458	0.0
0.0	50.1999998093	88.7238788605	0.0	1.53990380932	0.722778495401	1.84000004083	0.0
0.0	50.1999998093	89.7612857819	0.0	1.63786509074	0.738692097366	1.87999998452	0.0
0.0	50.1999998093	90.7665157318	0.0	1.73775211442	0.754842767492	1.92000002135	0.0
0.0	50.1999998093	91.7411613464	0.0	1.83944916353	0.771211786196	1.96000002325	0.0
0.0	50.1999998093	92.6867198944	0.0	1.94284750614	0.787781830877	2.00000002515	0.0
0.0	50.1999998093	93.6046409607	0.0	2.04784562811	0.804536696523	2.04000000376	0.0
0.0	50.1999998093	94.4962692261	0.0	2.15434818529	0.821461621672	2.08000000566	0.0
0.0	50.1999998093	95.3628730774	0.0	2.26226635277	0.838543009013	2.12000000756	0.0
0.0	50.1999998093	96.2056732178	0.0	2.37151724286	0.855768192559	2.15999998618	0.0
0.0	50.1999998093	97.0258140564	0.0	2.48202355579	0.873125437647	2.19999998808	0.0
0.0	50.1999998093	97.8243637085	0.0	2.59371311404	0.890604220331	2.23999998998	0.0
0.0	50.1999998093	98.6023330688	0.0	2.70651862957	0.908194575459	2.2799999686	0.0
0.0	50.1999998093	99.3606853485	0.0	2.82037723809	0.92588737607	2.3199999705	0.0
0.0	50.1999998093	100.100307465	0.0	2.93523049913	0.943674333394	2.36000006553	0.0
0.0	50.1999998093	100.822038651	0.0	3.05102369748	0.961547717452	2.40000006743	0.0
0.0	50.1999998093	101.526699066	0.0	3.16770607606	0.979500357062	2.43999995291	0.0
0.0	50.1999998093	102.215013504	0.0	3.28522967175	0.997525732964	2.48000004794	0.0
0.0	50.1999998093	102.887706757	0.0	3.40355024673	1.01561779156	2.52000004984	0.0
0.0	50.1999998093	103.545446396	0.0	3.52262589149	1.03377085179	2.55999993533	0.0
0.0	50.1999998093	104.188842773	0.0	3.64241818897	1.05197979137	2.60000003036	0.0
0.0	50.1999998093	104.818506241	0.0	3.76289058477	1.07023986056	2.64000003226	0.0
0.0	50.1999998093	105.434989929	0.0	3.88400861993	1.08854658902	2.67999991775	0.0
0.0	50.1999998093	106.038827896	0.0	4.00574039668	1.10689587891	2.72000001278	0.0
0.0	50.1999998093	106.630516052	0.0	4.12805657834	1.12528391182	2.76000001468	0.0
0.0	50.1999998093	107.210531235	0.0	4.25092782825	1.14370724186	2.79999999329	0.0
0.0	50.1999998093	107.779312134	0.0	4.37432900071	1.16216251627	2.83999999519	0.0
0.0	50.1999998093	108.33729744	0.0	4.49823401868	1.1806467548	2.87999999709	0.0
0.0	50.1999998093	108.884887695	0.0	4.62262006477	1.1991571635	2.92000009213	0.0
0.0	50.1999998093	109.422445297	0.0	4.74746525288	1.21769113466	2.95999997761	0.0
0.0	50.1999998093	109.950351715	0.0	4.8727481626	1.23624615371	2.99999997951	0.0
0.0	50.1999998093	110.468950272	0.0	4.99845016748	1.25482007861	3.04000007454	0.0
0.0	50.1999998093	110.978555679	0.0	5.1245521754	1.27341076732	3.07999996003	0.0
0.0	50.1999998093	111.479482651	0.0	5.25103649125	1.29201617092	3.11999996193	0.0
0.0	50.1999998093	111.972026825	0.0	5.37788728252	1.31063461304	3.15999996383	0.0
0.0	50.1999998093	112.456474304	0.0	5.50508871675	1.32926432416	3.20000003558	0.0
0.0	50.1999998093	112.933082581	0.0	5.63262589276	1.3479036279	3.24000003748	0.0
0.0	50.1999998093	113.402118683	0.0	5.76048484072	1.36655122042	3.28000003938	0.0
0.0	50.1999998093	113.863811493	0.0	5.88865252212	1.38520561159	3.31999992486	0.0
0.0	50.1999998093	114.318408966	0.0	6.01711636409	1.40386549756	3.35999992676	0.0
0.0	50.1999998093	114.766120911	0.0	6.14586472511	1.42252976075	3.40000011493	0.0
0.0	50.1999998093	115.207157135	0.0	6.27488549799	1.44119719043	3.44000000041	0.0
0.0	50.1999998093	115.641727448	0.0	6.40416843817	1.45986685529	3.48000000231	0.0
0.0	50.1999998093	116.07003212	0.0	6.53370376676	1.47853763774	3.52000000421	0.0
0.0	50.1999998093	116.492242813	0.0	6.66348077357	1.49720869958	3.56000000611	0.0
0.0	50.1999998093	116.908531189	0.0	6.79349154234	1.5158791095	3.59999989159	0.0
0.0	50.1999998093	117.319087982	0.0	6.92372629419	1.53454812244	3.64000007976	0.0
0.0	50.1999998093	117.724065781	0.0	7.05417664722	1.5532149002	3.68000008166	0.0
0.0	50.1999998093	118.123617172	0.0	7.18483515084	1.57187897712	3.71999996714	0.0
0.0	50.1999998093	118.517894745	0.0	7.31569388881	1.59053932875	3.75999996904	0.0
0.0	50.1999998093	118.90704155	0.0	7.44674541056	1.60919558257	3.79999997094	0.0
0.0	50.1999998093	119.291191101	0.0	7.57798319682	1.62784717977	3.84000004269	0.0
0.0	50.1999998093	119.67048645	0.0	7.70940072834	1.6464933753	3.88000004459	0.0
0.0	50.1999998093	120.045051575	0.0	7.8409910202	1.6651339829	3.92000004649	0.0
0.0	50.1999998093	120.415000916	0.0	7.9727480188	1.6837682575	3.95999993198	0.0
0.0	50.1999998093	120.780467987	0.0	8.10466706753	1.70239582658	4.00000005029	0.0


==> examples/compression-preload-A/modelUSUB-Mod_Onate-model-b-Case-06_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	0.848300009966	0.0	0.0	0.000199676762236	0.00771181803429	0.0	0.0
0.0	1.69660001993	0.0	0.0	0.000399353524472	0.0154236360686	0.0	0.0
0.0	2.54489988089	0.0	0.0	0.00059903032934	0.0231354541029	0.0	0.0
0.0	3.39320003986	0.0	0.0	0.000798707048943	0.0308472721372	0.0	0.0
0.0	4.24149990082	0.0	0.0	0.00099838382539	0.0385590916267	0.0	0.0
0.0	5.08979976177	0.0	0.0	0.00119806065868	0.0462709082058	0.0	0.0
0.0	5.93810021877	0.0	0.0	0.00139773737828	0.0539827276953	0.0	0.0
0.0	6.78640007973	0.0	0.0	0.00159741409789	0.0616945442744	0.0	0.0
0.0	7.63469994068	0.0	0.0	0.00179709093118	0.0694063608535	0.0	0.0
0.0	8.48299980164	0.0	0.0	0.00199676765078	0.0771181832533	0.0	0.0
0.0	9.33130025864	0.0	0.0	0.00219644448407	0.0848299998324	0.0	0.0
0.0	10.1795995235	0.0	0.0	0.00239612131736	0.0925418164115	0.0	0.0
0.0	11.0278999805	0.0	0.0	0.00259579792328	0.100253638811	0.0	0.0
0.0	11.8762004375	0.0	0.0	0.00279547475657	0.107965455391	0.0	0.0
0.0	12.7244997025	0.0	0.0	0.00299515158986	0.11567727197	0.0	0.0
0.0	13.5728001595	0.0	0.0	0.00319482819577	0.123389088549	0.0	0.0
0.0	14.4210994244	0.0	0.0	0.00339450502906	0.131100905128	0.0	0.0
0.0	15.2693998814	0.0	0.0	0.00359418186235	0.138812721707	0.0	0.0
0.0	16.1177003384	0.0	0.0	0.00379385869564	0.146524538286	0.0	0.0
0.0	16.9659996033	0.0	0.0	0.00399353575631	0.154236366507	0.0	0.0
0.0	17.8143000603	0.0	0.0	0.00419321804657	0.161948183086	0.0	0.0
0.0	18.6626005173	0.0	0.0	0.00439294308308	0.169660011306	0.0	0.0
0.0	19.5108997822	0.0	0.0	0.0045927517931	0.17737186281	0.0	0.0
0.0	20.3591990471	0.0	0.0	0.00479272239318	0.185083737597	0.0	0.0
0.0	21.2074995041	0.0	0.0	0.00499295538248	0.192795682233	0.0	0.0
0.0	22.0557999611	0.0	0.0	0.00519357809026	0.200507720001	0.0	0.0
0.0	22.9041004181	0.0	0.0	0.00539474694961	0.208219862543	0.0	0.0
0.0	23.7524008751	0.0	0.0	0.00559664385946	0.215932168067	0.0	0.0
0.0	24.6006989479	0.0	0.0	0.00579948164159	0.223644683138	0.0	0.0
0.0	25.4489994049	0.0	0.0	0.00600349949309	0.231357477605	0.0	0.0
0.0	26.2972998619	0.0	0.0	0.00620897208137	0.239070574753	0.0	0.0
0.0	27.1456003189	0.0	0.0	0.00641619590169	0.246784090996	0.0	0.0
0.0	27.9939007759	0.0	0.0	0.00662550473862	0.254498049617	0.0	0.0
0.0	28.8421988487	0.0	0.0	0.00683725966155	0.262212543748	0.0	0.0
0.0	29.6904993057	0.0	0.0	0.00705185493644	0.269927689806	0.0	0.0
0.0	30.5387997627	0.0	0.0	0.00726971484255	0.277643557638	0.0	0.0
0.0	31.3871002197	0.0	0.0	0.00749129640099	0.285360240377	0.0	0.0
0.0	32.2354006767	0.0	0.0	0.00771708891989	0.293077877723	0.0	0.0
0.0	33.0837011337	0.0	0.0	0.00794761308498	0.300796562806	0.0	0.0
0.0	33.9319992065	0.0	0.0	0.00818342323328	0.308516412042	0.0	0.0
0.0	34.7802996635	0.0	0.0	0.00842510598886	0.316237588413	0.0	0.0
0.0	35.6286001205	0.0	0.0	0.00867328162713	0.323960185051	0.0	0.0
0.0	36.4769005775	0.0	0.0	0.00892860498425	0.33168438822	0.0	0.0
0.0	37.3252010345	0.0	0.0	0.00919176090974	0.339410337619	0.0	0.0
0.0	38.1734991074	0.0	0.0	0.0094634724519	0.347138172947	0.0	0.0
0.0	39.0217995644	0.0	0.0	0.00974449358182	0.35486810375	0.0	0.0
0.0	39.8701000214	0.0	0.0	0.0100356137409	0.362600269727	0.0	0.0
0.0	40.7183980942	0.0	0.0	0.0103376569314	0.370334857143	0.0	0.0
0.0	41.5667009354	0.0	0.0	0.0106514817162	0.378072075546	0.0	0.0
0.0	42.4149990082	0.0	0.0	0.0109779812192	0.385812111199	0.0	0.0
0.0	43.2633018494	0.0	0.0	0.0113180831249	0.39355517365	0.0	0.0
0.0	44.1115999222	0.0	0.0	0.0116727514978	0.401301495731	0.0	0.0
0.0	44.959897995	0.0	0.0	0.012042984963	0.409051263705	0.0	0.0
0.0	45.8082008362	0.0	0.0	0.0124298176161	0.416804710403	0.0	0.0
0.0	46.656498909	0.0	0.0	0.0128343199322	0.424562115222	0.0	0.0
0.0	47.5048017502	0.0	0.0	0.0132575960379	0.432323710993	0.0	0.0
0.0	48.353099823	0.0	0.0	0.0137007891681	0.44008968398	0.0	0.0
0.0	49.2013978958	0.0	0.0	0.0141650771184	0.447860406712	0.0	0.0
0.0	50.049700737	0.0	0.0	0.0146516731547	0.455636065453	0.0	0.0
0.0	50.8979988098	0.0	0.0	0.0151618278323	0.463416986167	0.0	0.0
0.0	51.746301651	0.0	0.0	0.0156968289957	0.471203401685	0.0	0.0
0.0	52.5945997238	0.0	0.0	0.0162579981406	0.478995637968	0.0	0.0
0.0	53.4428977966	0.0	0.0	0.0168466995092	0.486794020981	0.0	0.0
0.0	54.2912006378	0.0	0.0	0.0174643264472	0.494598876685	0.0	0.0
0.0	55.1394987106	0.0	0.0	0.0181123177754	0.502410437912	0.0	0.0
0.0	55.9878015518	0.0	0.0	0.0187921414181	0.51022907719	0.0	0.0
0.0	56.8360996246	0.0	0.0	0.0195053071366	0.518055167049	0.0	0.0
0.0	57.6843976974	0.0	0.0	0.0202533628908	0.525889033452	0.0	0.0
0.0	58.5327005386	0.0	0.0	0.0210378912016	0.533730955794	0.0	0.0
0.0	59.3809986115	0.0	0.0	0.0218605146074	0.541581399739	0.0	0.0
0.0	60.2293014526	0.0	0.0	0.0227228920266	0.549440691248	0.0	0.0
0.0	61.0775995255	0.0	0.0	0.0236267205764	0.55730920285	0.0	0.0
0.0	61.9259023666	0.0	0.0	0.0245737355726	0.565187307075	0.0	0.0
0.0	62.7742004395	0.0	0.0	0.0255657123489	0.573075423017	0.0	0.0
0.0	63.6224985123	0.0	0.0	0.0266044607997	0.580973969772	0.0	0.0
0.0	64.4708013535	0.0	0.0	0.0276918290183	0.58888331987	0.0	0.0
0.0	65.3190994263	0.0	0.0	0.0288297105726	0.596803892404	0.0	0.0
0.0	66.1674022675	0.0	0.0	0.0300200281345	0.604736153036	0.0	0.0
0.0	67.0157003403	0.0	0.0	0.0312647462124	0.612680520862	0.0	0.0
0.0	67.8639984131	0.0	0.0	0.0325658729707	0.620637414977	0.0	0.0
0.0	68.7123012543	0.0	0.0	0.0339254511346	0.628607347608	0.0	0.0
0.0	69.5605993271	0.0	0.0	0.0353455616278	0.636590737849	0.0	0.0
0.0	70.4089021683	0.0	0.0	0.036828325392	0.644588051364	0.0	0.0
0.0	71.2572002411	0.0	0.0	0.0383759033866	0.652599800378	0.0	0.0
0.0	72.1054983139	0.0	0.0	0.0399904893129	0.660626450554	0.0	0.0
0.0	72.9538011551	0.0	0.0	0.0416743314418	0.668668560684	0.0	0.0
0.0	73.8020992279	0.0	0.0	0.0434297035099	0.676726549864	0.0	0.0
0.0	74.6504020691	0.0	0.0	0.0452589192719	0.684800930321	0.0	0.0
0.0	75.4987001419	0.0	0.0	0.0471643434139	0.692892353982	0.0	0.0
0.0	76.3469982147	0.0	0.0	0.049148366088	0.701001193374	0.0	0.0
0.0	77.1953010559	0.0	0.0	0.0512134247401	0.709128100425	0.0	0.0
0.0	78.0435991287	0.0	0.0	0.0533620004717	0.717273587361	0.0	0.0
0.0	78.8919019699	0.0	0.0	0.0555966034881	0.725438212976	0.0	0.0
0.0	79.7402000427	0.0	0.0	0.0579197949264	0.733622536063	0.0	0.0
0.0	80.5885028839	0.0	0.0	0.0603341650276	0.741827161983	0.0	0.0
0.0	81.4367961884	0.0	0.0	0.0628423586022	0.750052696094	0.0	0.0
0.0	82.2850990295	0.0	0.0	0.0654470422887	0.758299650624	0.0	0.0
0.0	83.1334018707	0.0	0.0	0.0681509409333	0.766568724066	0.0	0.0
0.0	83.9817047119	0.0	0.0	0.0709568048478	0.774860475212	0.0	0.0
0.0	84.8299980164	0.0	0.0	0.073867442552	0.783175509423	0.0	0.0
0.0	84.8299980164	1.52297367641e-16	0.0	0.073867442552	0.783175509423	-1.9956832945e-16	-1.38381823484e-17
0.0	84.8299980164	2.31994122267	0.0	0.0740677205613	0.783220119774	0.0399999989895	0.0
0.0	84.8299980164	4.6395868063	0.0	0.074671494076	0.78335441649	0.079999997979	0.0
0.0	84.8299980164	6.95869207382	0.0	0.0756887748139	0.783580541611	0.120000001334	0.0
0.0	84.8299980164	9.27699863911	0.0	0.0771348131821	0.783901661634	0.159999995958	0.0
0.0	84.8299980164	11.5942251682	0.0	0.0790318008512	0.784322526306	0.200000002224	0.0
0.0	84.8299980164	13.9100623131	0.0	0.0814087397885	0.784849282354	0.240000002668	0.0
0.0	84.8299980164	16.2241637707	0.0	0.0843017769512	0.785489287227	0.279999998747	0.0
0.0	84.8299980164	18.5361361504	0.0	0.0877545608091	0.786251947284	0.319999991916	0.0
0.0	84.8299980164	20.8455348015	0.0	0.0918187142815	0.787147879601	0.359999999637	0.0
0.0	84.8299980164	23.1518507004	0.0	0.0965542567428	0.788189470768	0.400000004447	0.0
0.0	84.8299980164	25.4545021057	0.0	0.102030142443	0.789391156286	0.440000000526	0.0
0.0	84.8299980164	27.7528238297	0.0	0.108324682515	0.790768954903	0.480000005336	0.0
0.0	84.8299980164	30.0460624695	0.0	0.115526054287	0.792340841144	0.520000001416	0.0
0.0	84.8299980164	32.3333573341	0.0	0.123732635984	0.794126931578	0.559999997495	0.0
0.0	84.8299980164	34.6137404442	0.0	0.133053297759	0.796149112284	0.600000016857	0.0
0.0	84.8299980164	36.8861222267	0.0	0.14360753994	0.798431318253	0.639999983832	0.0
0.0	84.8299980164	39.149286747	0.0	0.1555254712	0.800999626517	0.680000003194	0.0
0.0	84.8299980164	41.40188694	0.0	0.168947444763	0.803881511092	0.719999999274	0.0
0.0	84.8299980164	43.6424446106	0.0	0.18402353453	0.807106494904	0.760000018636	0.0
0.0	84.8299980164	45.869345665	0.0	0.200912574655	0.810705218464	0.800000008894	0.0
0.0	84.8299980164	48.0808401108	0.0	0.219780937186	0.814709626138	0.83999998169	0.0
0.0	84.8299980164	50.2750778198	0.0	0.24080077128	0.819152314216	0.880000001052	0.0
0.0	84.8299980164	52.4500894547	0.0	0.264148024144	0.824066251516	0.920000020415	0.0
0.0	84.8299980164	54.6038198471	0.0	0.289999996312	0.82948403433	0.960000010673	0.0
0.0	84.8299980164	56.734161377	0.0	0.318532576784	0.83543760702	1.00000001257	0.0
0.0	84.8299980164	58.838968277	0.0	0.349917187123	0.841957516968	1.04000000283	0.0
0.0	84.8299980164	60.9161043167	0.0	0.384317769203	0.849072169513	1.07999999309	0.0
0.0	84.8299980164	62.9634523392	0.0	0.421887642005	0.856807548553	1.11999999499	0.0
0.0	84.8299980164	64.9789857864	0.0	0.462766358396	0.865186471492	1.15999998525	0.0
0.0	84.8299980164	66.9607782364	0.0	0.507077085786	0.874228216708	1.20000003371	0.0
0.0	84.8299980164	68.9070463181	0.0	0.554924248718	0.883947778493	1.24000002397	0.0
0.0	84.8299980164	70.8161878586	0.0	0.606391520705	0.894356146455	1.27999996766	0.0
0.0	84.8299980164	72.6867866516	0.0	0.661541009322	0.905459839851	1.32000001613	0.0
0.0	84.8299980164	74.5176649094	0.0	0.720412121154	0.91726090759	1.36000000639	0.0
0.0	84.8299980164	76.3078594208	0.0	0.783021969255	0.929757021368	1.39999999665	0.0
0.0	84.8299980164	78.0566596985	0.0	0.849365897011	0.942941661924	1.43999999855	0.0
0.0	84.8299980164	79.763584137	0.0	0.91941858409	0.956804677844	1.47999998881	0.0
0.0	84.8299980164	81.4283847809	0.0	0.993135734461	0.971332192421	1.52000003727	0.0
0.0	84.8299980164	83.0510425568	0.0	1.07045576442	0.986507628113	1.55999998096	0.0
0.0	84.8299980164	84.6317386627	0.0	1.15130224731	1.00231161341	1.60000001779	0.0
0.0	84.8299980164	86.1708259583	0.0	1.23558600899	1.01872282103	1.64000001969	0.0
0.0	84.8299980164	87.668838501	0.0	1.32320739795	1.03571824729	1.67999996338	0.0
0.0	84.8299980164	89.1264533997	0.0	1.41405826434	1.05327358469	1.7200000002	0.0
0.0	84.8299980164	90.544462204	0.0	1.50802463759	1.07136396691	1.7600000021	0.0
0.0	84.8299980164	91.9237613678	0.0	1.60498777404	1.08996406198	1.7999999458	0.0
0.0	84.8299980164	93.2653236389	0.0	1.70482695103	1.10904816538	1.84000004083	0.0
0.0	84.8299980164	94.5701885223	0.0	1.80741981603	1.12859113142	1.87999998452	0.0
0.0	84.8299980164	95.83943367	0.0	1.9126443658	1.14856790751	1.92000002135	0.0
0.0	84.8299980164	97.074174881	0.0	2.0203802269	1.16895409301	1.96000002325	0.0
0.0	84.8299980164	98.2755279541	0.0	2.13050865568	1.18972603232	2.00000002515	0.0
0.0	84.8299980164	99.4446468353	0.0	2.24291416816	1.21086100116	2.04000000376	0.0
0.0	84.8299980164	100.582647324	0.0	2.35748453997	1.23233683407	2.08000000566	0.0
0.0	84.8299980164	101.690654755	0.0	2.47411127202	1.25413276255	2.12000000756	0.0
0.0	84.8299980164	102.769756317	0.0	2.59269052185	1.27622867003	2.15999998618	0.0
0.0	84.8299980164	103.821048737	0.0	2.71312193945	1.29860565066	2.19999998808	0.0
0.0	84.8299980164	104.845571518	0.0	2.83531029709	1.32124554366	2.23999998998	0.0
0.0	84.8299980164	105.844335556	0.0	2.95916455798	1.34413149208	2.2799999686	0.0
0.0	84.8299980164	106.818342209	0.0	3.08459764346	1.36724729091	2.3199999705	0.0
0.0	84.8299980164	107.768535614	0.0	3.21152759716	1.39057785273	2.36000006553	0.0
0.0	84.8299980164	108.695840836	0.0	3.33987618797	1.41410902143	2.40000006743	0.0
0.0	84.8299980164	109.601144791	0.0	3.46956960857	1.43782729283	2.43999995291	0.0
0.0	84.8299980164	110.485286713	0.0	3.60053754412	1.46172009408	2.48000004794	0.0
0.0	84.8299980164	111.349077225	0.0	3.73271410353	1.48577578366	2.52000004984	0.0
0.0	84.8299980164	112.19329834	0.0	3.86603665538	1.50998318568	2.55999993533	0.0
0.0	84.8299980164	113.018703461	0.0	4.0004462935	1.5343320556	2.60000003036	0.0
0.0	84.8299980164	113.826007843	0.0	4.13588667288	1.5588125214	2.64000003226	0.0
0.0	84.8299980164	114.615879059	0.0	4.27230587229	1.58341564238	2.67999991775	0.0
0.0	84.8299980164	115.388975143	0.0	4.40965360031	1.60813275725	2.72000001278	0.0
0.0	84.8299980164	116.145915985	0.0	4.5478832908	1.63295604289	2.76000001468	0.0
0.0	84.8299980164	116.887302399	0.0	4.68695070595	1.65787804872	2.79999999329	0.0
0.0	84.8299980164	117.613687515	0.0	4.82681440189	1.68289169669	2.83999999519	0.0
0.0	84.8299980164	118.325634003	0.0	4.96743433177	1.70799028128	2.87999999709	0.0
0.0	84.8299980164	119.023637772	0.0	5.10877324268	1.7331680283	2.92000009213	0.0
0.0	84.8299980164	119.708194733	0.0	5.25079667568	1.75841897726	2.95999997761	0.0
0.0	84.8299980164	120.37979126	0.0	5.39347110316	1.78373772651	2.99999997951	0.0
0.0	84.8299980164	121.038856506	0.0	5.53676486015	1.8091192469	3.04000007454	0.0
0.0	84.8299980164	121.685829163	0.0	5.68064861	1.83455906808	3.07999996003	0.0
0.0	84.8299980164	122.321119308	0.0	5.82509441301	1.86005234718	3.11999996193	0.0
0.0	84.8299980164	122.94511795	0.0	5.97007572651	1.88559517264	3.15999996383	0.0
0.0	84.8299980164	123.558197021	0.0	6.11556740478	1.91118344665	3.20000003558	0.0
0.0	84.8299980164	124.160718918	0.0	6.26154569909	1.93681381643	3.24000003748	0.0
0.0	84.8299980164	124.753017426	0.0	6.40798825771	1.96248274297	3.28000003938	0.0
0.0	84.8299980164	125.335426331	0.0	6.55487366021	1.98818668723	3.31999992486	0.0
0.0	84.8299980164	125.908250809	0.0	6.70218188316	2.01392304152	3.35999992676	0.0
0.0	84.8299980164	126.471796036	0.0	6.84989383444	2.03968882561	3.40000011493	0.0
0.0	84.8299980164	127.026357651	0.0	6.99799088761	2.06548124552	3.44000000041	0.0
0.0	84.8299980164	127.572193146	0.0	7.14645674452	2.09129769355	3.48000000231	0.0
0.0	84.8299980164	128.109579086	0.0	7.2952741757	2.1171361208	3.52000000421	0.0
0.0	84.8299980164	128.638753891	0.0	7.44442781433	2.14299410582	3.56000000611	0.0
0.0	84.8299980164	129.159975052	0.0	7.59390369058	2.1688695997	3.59999989159	0.0
0.0	84.8299980164	129.673461914	0.0	7.74368690327	2.19476055354	3.64000007976	0.0
0.0	84.8299980164	130.179443359	0.0	7.89376441389	2.22066529095	3.68000008166	0.0
0.0	84.8299980164	130.678138733	0.0	8.0441236496	2.24658176303	3.71999996714	0.0
0.0	84.8299980164	131.16973877	0.0	8.19475203753	2.27250866592	3.75999996904	0.0
0.0	84.8299980164	131.654453278	0.0	8.34563933313	2.29844413698	3.79999997094	0.0
0.0	84.8299980164	132.132463455	0.0	8.49677342921	2.32438687235	3.84000004269	0.0
0.0	84.8299980164	132.6039505	0.0	8.64814408123	2.35033556819	3.88000004459	0.0
0.0	84.8299980164	133.069095612	0.0	8.79974197596	2.37628873438	3.92000004649	0.0
0.0	84.8299980164	133.52807045	0.0	8.95155686885	2.40224525332	3.95999993198	0.0
0.0	84.8299980164	133.981027603	0.0	9.10357944667	2.42820400745	4.00000005029	0.0


==> examples/compression-preload-A/modelUSUB-Mod_Onate-model-b-Case-07_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	1.24099999666	0.0	0.0	0.000292112304123	0.011281818297	0.0	0.0
0.0	2.48199999332	0.0	0.0	0.000584224608247	0.022563636594	0.0	0.0
0.0	3.72299998999	0.0	0.0	0.00087633691237	0.0338454527082	0.0	0.0
0.0	4.96399998665	0.0	0.0	0.00116844921649	0.045127273188	0.0	0.0
0.0	6.20500028133	0.0	0.0	0.00146056152062	0.0564090907574	0.0	0.0
0.0	7.44599997997	0.0	0.0	0.00175267382474	0.0676909054164	0.0	0.0
0.0	8.68700027466	0.0	0.0	0.00204478624255	0.0789727258962	0.0	0.0
0.0	9.9279999733	0.0	0.0	0.00233689843299	0.0902545463759	0.0	0.0
0.0	11.1689996719	0.0	0.0	0.0026290108508	0.101536361035	0.0	0.0
0.0	12.4100005627	0.0	0.0	0.00292112304123	0.112818181515	0.0	0.0
0.0	13.6510002613	0.0	0.0	0.00321323545904	0.124100001995	0.0	0.0
0.0	14.8919999599	0.0	0.0	0.00350534764948	0.135381810833	0.0	0.0
0.0	16.1329996586	0.0	0.0	0.00379746006729	0.146663631313	0.0	0.0
0.0	17.3740005493	0.0	0.0	0.00408957339459	0.157945451792	0.0	0.0
0.0	18.615000248	0.0	0.0	0.00438173492512	0.169227283914	0.0	0.0
0.0	19.8559999466	0.0	0.0	0.00467407789984	0.18050915096	0.0	0.0
0.0	21.0969996452	0.0	0.0	0.00496685333928	0.191791111138	0.0	0.0
0.0	22.3379993439	0.0	0.0	0.00526043140781	0.20307325758	0.0	0.0
0.0	23.5789990425	0.0	0.0	0.00555530414204	0.214355695061	0.0	0.0
0.0	24.8200011253	0.0	0.0	0.00585210045756	0.225638551638	0.0	0.0
0.0	26.061000824	0.0	0.0	0.00615157387074	0.236922013573	0.0	0.0
0.0	27.3020005226	0.0	0.0	0.00645461886961	0.248206267133	0.0	0.0
0.0	28.5430002213	0.0	0.0	0.00676226909491	0.259491545148	0.0	0.0
0.0	29.7839999199	0.0	0.0	0.00707569915903	0.270778103732	0.0	0.0
0.0	31.0249996185	0.0	0.0	0.00739622737456	0.282066245563	0.0	0.0
0.0	32.2659993172	0.0	0.0	0.00772531802795	0.293356273323	0.0	0.0
0.0	33.5069990158	0.0	0.0	0.00806458501756	0.304648606107	0.0	0.0
0.0	34.7480010986	0.0	0.0	0.00841578821564	0.315943569876	0.0	0.0
0.0	35.9890007973	0.0	0.0	0.00878084301803	0.32724160701	0.0	0.0
0.0	37.2300004959	0.0	0.0	0.00916181579669	0.338543206453	0.0	0.0
0.0	38.4710001945	0.0	0.0	0.00956092662818	0.349848833866	0.0	0.0
0.0	39.7119998932	0.0	0.0	0.00998055293167	0.36115902476	0.0	0.0
0.0	40.953001976	0.0	0.0	0.0104232294689	0.372474337928	0.0	0.0
0.0	42.1939992905	0.0	0.0	0.0108916474346	0.383795402013	0.0	0.0
0.0	43.4350013733	0.0	0.0	0.0113886599138	0.395122822374	0.0	0.0
0.0	44.6759986877	0.0	0.0	0.0119172800623	0.406457250938	0.0	0.0
0.0	45.9170007706	0.0	0.0	0.0124806829263	0.417799456045	0.0	0.0
0.0	47.157998085	0.0	0.0	0.0130822072606	0.429150089622	0.0	0.0
0.0	48.3990001678	0.0	0.0	0.0137253537105	0.440510036424	0.0	0.0
0.0	49.6400022507	0.0	0.0	0.014413792087	0.45188004151	0.0	0.0
0.0	50.8809995651	0.0	0.0	0.0151513550009	0.463260989636	0.0	0.0
0.0	52.1220016479	0.0	0.0	0.0159420433192	0.474653718993	0.0	0.0
0.0	53.3629989624	0.0	0.0	0.0167900252563	0.486059254035	0.0	0.0
0.0	54.6040010452	0.0	0.0	0.0176996381924	0.497478479519	0.0	0.0
0.0	55.8449983597	0.0	0.0	0.0186753895832	0.5089124199	0.0	0.0
0.0	57.0860004425	0.0	0.0	0.0197219578695	0.520362099633	0.0	0.0
0.0	58.326997757	0.0	0.0	0.0208441924769	0.531828636304	0.0	0.0
0.0	59.5679998398	0.0	0.0	0.0220471138164	0.5433131475	0.0	0.0
0.0	60.8090019226	0.0	0.0	0.0233359169215	0.55481675081	0.0	0.0
0.0	62.0499992371	0.0	0.0	0.0247159678111	0.566340656951	0.0	0.0
0.0	63.2910013199	0.0	0.0	0.0261928107648	0.577886076644	0.0	0.0
0.0	64.5319986343	0.0	0.0	0.0277721628663	0.589454360306	0.0	0.0
0.0	65.7730007172	0.0	0.0	0.0294599176414	0.601046718657	0.0	0.0
0.0	67.0139980316	0.0	0.0	0.0312621414196	0.61266454868	0.0	0.0
0.0	68.2550001144	0.0	0.0	0.0331850860675	0.624309293926	0.0	0.0
0.0	69.4960021973	0.0	0.0	0.0352351744368	0.635982258245	0.0	0.0
0.0	70.7369995117	0.0	0.0	0.037419013097	0.647685024887	0.0	0.0
0.0	71.9780015945	0.0	0.0	0.0397433759645	0.659419083968	0.0	0.0
0.0	73.218998909	0.0	0.0	0.0422152334068	0.671185925603	0.0	0.0
0.0	74.4600009918	0.0	0.0	0.0448417195003	0.682987179607	0.0	0.0
0.0	75.7009983063	0.0	0.0	0.0476301684103	0.694824475795	0.0	0.0
0.0	76.9420003891	0.0	0.0	0.0505880780111	0.706699490547	0.0	0.0
0.0	78.1829977036	0.0	0.0	0.0537231317139	0.718613900244	0.0	0.0
0.0	79.4239997864	0.0	0.0	0.0570432093809	0.730569520965	0.0	0.0
0.0	80.6649971008	0.0	0.0	0.0605563545832	0.742568075657	0.0	0.0
0.0	81.906003952	0.0	0.0	0.0642708109808	0.754611426964	0.0	0.0
0.0	83.1470012665	0.0	0.0	0.0681949895807	0.766701437533	0.0	0.0
0.0	84.3879985809	0.0	0.0	0.0723375051166	0.77884006314	0.0	0.0
0.0	85.6289958954	0.0	0.0	0.0767071469454	0.79102916643	0.0	0.0
0.0	86.8700027466	0.0	0.0	0.0813128863228	0.80327084288	0.0	0.0
0.0	88.111000061	0.0	0.0	0.0861638909555	0.815567094833	0.0	0.0
0.0	89.3519973755	0.0	0.0	0.0912695104489	0.82792006433	0.0	0.0
0.0	90.5930042267	0.0	0.0	0.0966392763075	0.84033170715	0.0	0.0
0.0	91.8340015411	0.0	0.0	0.102282923763	0.852804351598	0.0	0.0
0.0	93.0749988556	0.0	0.0	0.108210355393	0.865340139717	0.0	0.0
0.0	94.31599617	0.0	0.0	0.114431677503	0.87794130668	0.0	0.0
0.0	95.5570030212	0.0	0.0	0.120957185572	0.890610180795	0.0	0.0
0.0	96.7980003357	0.0	0.0	0.127797349705	0.903349090368	0.0	0.0
0.0	98.0389976501	0.0	0.0	0.134962843731	0.916160363704	0.0	0.0
0.0	99.2800045013	0.0	0.0	0.142464545206	0.929046422243	0.0	0.0
0.0	100.521001816	0.0	0.0	0.150313484482	0.942009780556	0.0	0.0
0.0	101.76199913	0.0	0.0	0.15852091019	0.955052953213	0.0	0.0
0.0	103.002996445	0.0	0.0	0.167098260135	0.968178361654	0.0	0.0
0.0	104.244003296	0.0	0.0	0.17605717585	0.981388706714	0.0	0.0
0.0	105.48500061	0.0	0.0	0.185409444384	0.994686596096	0.0	0.0
0.0	106.725997925	0.0	0.0	0.195167114725	1.0080746375	0.0	0.0
0.0	107.966995239	0.0	0.0	0.205342366826	1.02155571803	0.0	0.0
0.0	109.20800209	0.0	0.0	0.215947613469	1.03513235226	0.0	0.0
0.0	110.448999405	0.0	0.0	0.226995456615	1.04880752042	0.0	0.0
0.0	111.689996719	0.0	0.0	0.238498672843	1.06258401647	0.0	0.0
0.0	112.931003571	0.0	0.0	0.250470242463	1.07646472752	0.0	0.0
0.0	114.172000885	0.0	0.0	0.262923364062	1.0904526338	0.0	0.0
0.0	115.412998199	0.0	0.0	0.275871396298	1.1045506224	0.0	0.0
0.0	116.653995514	0.0	0.0	0.289327930659	1.1187617667	0.0	0.0
0.0	117.895002365	0.0	0.0	0.303306704154	1.13308914006	0.0	0.0
0.0	119.13599968	0.0	0.0	0.317821715726	1.14753581583	0.0	0.0
0.0	120.376996994	0.0	0.0	0.332887109835	1.16210496053	0.0	0.0
0.0	121.618003845	0.0	0.0	0.34851723467	1.17679983377	0.0	0.0
0.0	122.85900116	0.0	0.0	0.364726671251	1.19162350893	0.0	0.0
0.0	124.099998474	0.0	0.0	0.381530175218	1.20657943189	0.0	0.0
0.0	124.099998474	-8.60771838202e-17	0.0	0.381530175218	1.20657943189	-3.10814379202e-16	6.03141587076e-17
0.0	124.099998474	2.31988579035	0.0	0.382099213311	1.20670599863	0.0399999989895	0.0
0.0	124.099998474	4.63919997215	0.0	0.383808714105	1.20708635077	0.079999997979	0.0
0.0	124.099998474	6.9574791193	0.0	0.386670610169	1.20772290975	0.120000001334	0.0
0.0	124.099998474	9.27424967289	0.0	0.390701170545	1.2086189352	0.159999995958	0.0
0.0	124.099998474	11.5890240669	0.0	0.395924405893	1.20977964252	0.200000002224	0.0
0.0	124.099998474	13.9012932777	0.0	0.402371340897	1.21121136472	0.240000002668	0.0
0.0	124.099998474	16.2105250359	0.0	0.410079868743	1.21292211115	0.279999998747	0.0
0.0	124.099998474	18.5161542892	0.0	0.419094838435	1.21492110193	0.319999991916	0.0
0.0	124.099998474	20.8175849915	0.0	0.429468083894	1.21721923351	0.359999999637	0.0
0.0	124.099998474	23.1141805649	0.0	0.441258249339	1.2198286131	0.400000004447	0.0
0.0	124.099998474	25.4052615166	0.0	0.454530789284	1.22276274487	0.440000000526	0.0
0.0	124.099998474	27.6901054382	0.0	0.469357764814	1.22603662312	0.480000005336	0.0
0.0	124.099998474	29.9679327011	0.0	0.485817843582	1.22966626659	0.520000001416	0.0
0.0	124.099998474	32.2379207611	0.0	0.503995805047	1.23366918415	0.559999997495	0.0
0.0	124.099998474	34.4991850853	0.0	0.52398245316	1.23806372285	0.600000016857	0.0
0.0	124.099998474	36.7507839203	0.0	0.545873946976	1.24286962673	0.639999983832	0.0
0.0	124.099998474	38.991727829	0.0	0.569771567825	1.24810719863	0.680000003194	0.0
0.0	124.099998474	41.2209606171	0.0	0.595780846197	1.25379757956	0.719999999274	0.0
0.0	124.099998474	43.4373855591	0.0	0.624010979664	1.25996274874	0.760000018636	0.0
0.0	124.099998474	45.6398391724	0.0	0.654573843349	1.26662468538	0.800000008894	0.0
0.0	124.099998474	47.8271245956	0.0	0.687583175022	1.27380583435	0.83999998169	0.0
0.0	124.099998474	49.9979972839	0.0	0.723153410945	1.28152845427	0.880000001052	0.0
0.0	124.099998474	52.1511888504	0.0	0.76139846351	1.28981452435	0.920000020415	0.0
0.0	124.099998474	54.2853927612	0.0	0.802430440672	1.29868555814	0.960000010673	0.0
0.0	124.099998474	56.399307251	0.0	0.846358540002	1.30816185847	1.00000001257	0.0
0.0	124.099998474	58.4916114807	0.0	0.893287360668	1.31826298311	1.04000000283	0.0
0.0	124.099998474	60.561003685	0.0	0.943315913901	1.3290069066	1.07999999309	0.0
0.0	124.099998474	62.6062011719	0.0	0.996535876766	1.34040983394	1.11999999499	0.0
0.0	124.099998474	64.6259593964	0.0	1.05303071905	1.35248629376	1.15999998525	0.0
0.0	124.099998474	66.6190862656	0.0	1.11287424807	1.36524839327	1.20000003371	0.0
0.0	124.099998474	68.584446907	0.0	1.17613014299	1.3787060976	1.24000002397	0.0
0.0	124.099998474	70.5209827423	0.0	1.24285020865	1.39286695048	1.27999996766	0.0
0.0	124.099998474	72.4277210236	0.0	1.31307472475	1.40773570165	1.32000001613	0.0
0.0	124.099998474	74.3037843704	0.0	1.38683139812	1.42331467941	1.36000000639	0.0
0.0	124.099998474	76.1483955383	0.0	1.46413501352	1.43960351124	1.39999999665	0.0
0.0	124.099998474	77.9608917236	0.0	1.54498836491	1.45659931004	1.43999999855	0.0
0.0	124.099998474	79.7407150269	0.0	1.62938144058	1.47429648787	1.47999998881	0.0
0.0	124.099998474	81.4874362946	0.0	1.71729223803	1.49268712848	1.52000003727	0.0
0.0	124.099998474	83.2007217407	0.0	1.8086876953	1.51176126674	1.55999998096	0.0
0.0	124.099998474	84.8803806305	0.0	1.90352380741	1.53150660917	1.60000001779	0.0
0.0	124.099998474	86.5262985229	0.0	2.00174725614	1.55190918595	1.64000001969	0.0
0.0	124.099998474	88.1384944916	0.0	2.10329541005	1.57295316458	1.67999996338	0.0
0.0	124.099998474	89.7170734406	0.0	2.2080980707	1.59462150186	1.7200000002	0.0
0.0	124.099998474	91.2622356415	0.0	2.3160786368	1.61689594388	1.7600000021	0.0
0.0	124.099998474	92.7742767334	0.0	2.42715422064	1.63975711912	1.7999999458	0.0
0.0	124.099998474	94.2535495758	0.0	2.54123774357	1.66318509728	1.84000004083	0.0
0.0	124.099998474	95.7004928589	0.0	2.65823816881	1.68715920299	1.87999998452	0.0
0.0	124.099998474	97.11561203	0.0	2.77806166559	1.71165838838	1.92000002135	0.0
0.0	124.099998474	98.4994316101	0.0	2.90061323904	1.73666160554	1.96000002325	0.0
0.0	124.099998474	99.8525619507	0.0	3.02579556592	1.76214762032	2.00000002515	0.0
0.0	124.099998474	101.175632477	0.0	3.1535117887	1.7880955711	2.04000000376	0.0
0.0	124.099998474	102.469291687	0.0	3.28366528265	1.81448422372	2.08000000566	0.0
0.0	124.099998474	103.734226227	0.0	3.41616012156	1.84129346162	2.12000000756	0.0
0.0	124.099998474	104.971141815	0.0	3.55090107769	1.86850316823	2.15999998618	0.0
0.0	124.099998474	106.180734634	0.0	3.68779571727	1.8960935995	2.19999998808	0.0
0.0	124.099998474	107.363739014	0.0	3.82675253786	1.92404575646	2.23999998998	0.0
0.0	124.099998474	108.520870209	0.0	3.96768283099	1.95234119892	2.2799999686	0.0
0.0	124.099998474	109.652853012	0.0	4.11050068215	1.98096223176	2.3199999705	0.0
0.0	124.099998474	110.760393143	0.0	4.25512203947	2.00989153236	2.36000006553	0.0
0.0	124.099998474	111.844205856	0.0	4.40146634355	2.03911270946	2.40000006743	0.0
0.0	124.099998474	112.904987335	0.0	4.54945582896	2.06860993057	2.43999995291	0.0
0.0	124.099998474	113.943433762	0.0	4.69901505858	2.09836810827	2.48000004794	0.0
0.0	124.099998474	114.960212708	0.0	4.85007232055	2.12837271392	2.52000004984	0.0
0.0	124.099998474	115.955982208	0.0	5.00255776569	2.15860996395	2.55999993533	0.0
0.0	124.099998474	116.931381226	0.0	5.15640573576	2.18906681985	2.60000003036	0.0
0.0	124.099998474	117.887048721	0.0	5.3115519695	2.21973042935	2.64000003226	0.0
0.0	124.099998474	118.823595047	0.0	5.4679363966	2.2505890578	2.67999991775	0.0
0.0	124.099998474	119.741601944	0.0	5.62550127506	2.28163134307	2.72000001278	0.0
0.0	124.099998474	120.641651154	0.0	5.78419025987	2.3128464818	2.76000001468	0.0
0.0	124.099998474	121.524295807	0.0	5.94395073131	2.34422441572	2.79999999329	0.0
0.0	124.099998474	122.390079498	0.0	6.10473286361	2.37575527281	2.83999999519	0.0
0.0	124.099998474	123.239526749	0.0	6.26648822799	2.4074299261	2.87999999709	0.0
0.0	124.099998474	124.073133469	0.0	6.42917118967	2.43923980743	2.92000009213	0.0
0.0	124.099998474	124.891395569	0.0	6.59273797646	2.47117634863	2.95999997761	0.0
0.0	124.099998474	125.69478035	0.0	6.75714761019	2.50323209912	2.99999997951	0.0
0.0	124.099998474	126.483745575	0.0	6.92235957831	2.53539942205	3.04000007454	0.0
0.0	124.099998474	127.258720398	0.0	7.08833755925	2.56767142564	3.07999996003	0.0
0.0	124.099998474	128.020133972	0.0	7.25504476577	2.6000412181	3.11999996193	0.0
0.0	124.099998474	128.768396378	0.0	7.42244767025	2.63250283897	3.15999996383	0.0
0.0	124.099998474	129.503889084	0.0	7.59051414207	2.66505032778	3.20000003558	0.0
0.0	124.099998474	130.227003098	0.0	7.75921251625	2.69767791033	3.24000003748	0.0
0.0	124.099998474	130.938091278	0.0	7.9285139218	2.73038037121	3.28000003938	0.0
0.0	124.099998474	131.637506485	0.0	8.09838995337	2.76315249503	3.31999992486	0.0
0.0	124.099998474	132.325601578	0.0	8.26881546527	2.79598962516	3.35999992676	0.0
0.0	124.099998474	133.002691269	0.0	8.43976344913	2.82888747752	3.40000011493	0.0
0.0	124.099998474	133.669080734	0.0	8.61121062189	2.8618413955	3.44000000041	0.0
0.0	124.099998474	134.325094223	0.0	8.78313370049	2.89484746754	3.48000000231	0.0
0.0	124.099998474	134.970998764	0.0	8.95551033318	2.92790196836	3.52000000421	0.0
0.0	124.099998474	135.607099533	0.0	9.12832189351	2.96100117266	3.56000000611	0.0
0.0	124.099998474	136.233654022	0.0	9.30154602975	2.99414172769	3.59999989159	0.0
0.0	124.099998474	136.85092926	0.0	9.47516504675	3.02732009441	3.64000007976	0.0
0.0	124.099998474	137.459163666	0.0	9.64916031808	3.06053366512	3.68000008166	0.0
0.0	124.099998474	138.058614731	0.0	9.82351601124	3.09377908707	3.71999996714	0.0
0.0	124.099998474	138.649520874	0.0	9.99821349978	3.12705375254	3.75999996904	0.0
0.0	124.099998474	139.232091904	0.0	10.1732397452	3.16035524011	3.79999997094	0.0
0.0	124.099998474	139.806556702	0.0	10.3485779837	3.19368094206	3.84000004269	0.0
0.0	124.099998474	140.37311554	0.0	10.5242142454	3.22702825069	3.88000004459	0.0
0.0	124.099998474	140.931978226	0.0	10.7001345605	3.26039530337	3.92000004649	0.0
0.0	124.099998474	141.483345032	0.0	10.8763277531	3.29377949238	3.95999993198	0.0
0.0	124.099998474	142.027397156	0.0	11.0527798533	3.32717932761	4.00000005029	0.0


==> examples/compression-preload-A/modelUSUB-Mod_Onate-model-b-Case-08_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	1.64499998093	0.0	0.0	0.000387207705899	0.0149545448949	0.0	0.0
0.0	3.28999996185	0.0	0.0	0.000774415411797	0.0299090897897	0.0	0.0
0.0	4.93499994278	0.0	0.0	0.0011616231177	0.0448636361398	0.0	0.0
0.0	6.57999992371	0.0	0.0	0.00154883082359	0.0598181795795	0.0	0.0
0.0	8.22499990463	0.0	0.0	0.00193603841581	0.0747727288399	0.0	0.0
0.0	9.86999988556	0.0	0.0	0.00232324623539	0.0897272722796	0.0	0.0
0.0	11.5149998665	0.0	0.0	0.0027104538276	0.10468182154	0.0	0.0
0.0	13.1599998474	0.0	0.0	0.00309766164719	0.119636359159	0.0	0.0
0.0	14.8049998283	0.0	0.0	0.0034848692394	0.134590908419	0.0	0.0
0.0	16.4499998093	0.0	0.0	0.00387207683161	0.14954545768	0.0	0.0
0.0	18.0949997902	0.0	0.0	0.00425928828918	0.164499995299	0.0	0.0
0.0	19.7399997711	0.0	0.0	0.00464673803435	0.179454602767	0.0	0.0
0.0	21.384999752	0.0	0.0	0.0050348971854	0.194409349933	0.0	0.0
0.0	23.029999733	0.0	0.0	0.00542465932085	0.209364457987	0.0	0.0
0.0	24.6749997139	0.0	0.0	0.00581730000704	0.224320217967	0.0	0.0
0.0	26.3199996948	0.0	0.0	0.00621449271421	0.239276979119	0.0	0.0
0.0	27.9649996758	0.0	0.0	0.00661833564664	0.254235230386	0.0	0.0
0.0	29.6099996567	0.0	0.0	0.00703135719959	0.269195530564	0.0	0.0
0.0	31.2549996376	0.0	0.0	0.00745652687328	0.284158508293	0.0	0.0
0.0	32.8999996185	0.0	0.0	0.00789726345829	0.299124978483	0.0	0.0
0.0	34.5449995995	0.0	0.0	0.00835744413052	0.314095756039	0.0	0.0
0.0	36.1899995804	0.0	0.0	0.0088414099082	0.329071842134	0.0	0.0
0.0	37.8349995613	0.0	0.0	0.00935397565627	0.344054284506	0.0	0.0
0.0	39.4799995422	0.0	0.0	0.00990043008642	0.359044247307	0.0	0.0
0.0	41.1250019073	0.0	0.0	0.0104865475805	0.374043057673	0.0	0.0
0.0	42.7699995041	0.0	0.0	0.0111185918286	0.389052089304	0.0	0.0
0.0	44.4150018692	0.0	0.0	0.0118033167382	0.404072832316	0.0	0.0
0.0	46.0599994659	0.0	0.0	0.0125479773487	0.419106939808	0.0	0.0
0.0	47.7050018311	0.0	0.0	0.0133603316499	0.434156088158	0.0	0.0
0.0	49.3499994278	0.0	0.0	0.0142486424011	0.449222140014	0.0	0.0
0.0	50.9950017929	0.0	0.0	0.0152216862261	0.464307004586	0.0	0.0
0.0	52.6399993896	0.0	0.0	0.0162887517945	0.479412870482	0.0	0.0
0.0	54.2850017548	0.0	0.0	0.0174596498255	0.494541786611	0.0	0.0
0.0	55.9299993515	0.0	0.0	0.0187447112694	0.509696127847	0.0	0.0
0.0	57.5750017166	0.0	0.0	0.020154793674	0.524878269061	0.0	0.0
0.0	59.2199993134	0.0	0.0	0.021701283913	0.540090771392	0.0	0.0
0.0	60.8650016785	0.0	0.0	0.0233961000049	0.555336289108	0.0	0.0
0.0	62.5099992752	0.0	0.0	0.0252517002082	0.57061756961	0.0	0.0
0.0	64.1550016403	0.0	0.0	0.0272810739261	0.585937546566	0.0	0.0
0.0	65.7999992371	0.0	0.0	0.0294977598969	0.601299200207	0.0	0.0
0.0	67.4450016022	0.0	0.0	0.0319158316415	0.616705650464	0.0	0.0
0.0	69.0899991989	0.0	0.0	0.0345499211107	0.632160156965	0.0	0.0
0.0	70.735001564	0.0	0.0	0.0374152004952	0.647666119039	0.0	0.0
0.0	72.3799991608	0.0	0.0	0.0405274004152	0.663227029145	0.0	0.0
0.0	74.0250015259	0.0	0.0	0.0439028044639	0.678846472874	0.0	0.0
0.0	75.6699991226	0.0	0.0	0.0475582492072	0.69452826865	0.0	0.0
0.0	77.3150014877	0.0	0.0	0.0515111350978	0.710276281461	0.0	0.0
0.0	78.9599990845	0.0	0.0	0.0557794264751	0.726094422862	0.0	0.0
0.0	80.6050014496	0.0	0.0	0.060381647927	0.741986883804	0.0	0.0
0.0	82.2500038147	0.0	0.0	0.0653368915664	0.757957901806	0.0	0.0
0.0	83.8949966431	0.0	0.0	0.0706648279447	0.774011854082	0.0	0.0
0.0	85.5399990082	0.0	0.0	0.0763856805861	0.790153257549	0.0	0.0
0.0	87.1850013733	0.0	0.0	0.0825202514534	0.806386675686	0.0	0.0
0.0	88.8300037384	0.0	0.0	0.089089931862	0.82271695137	0.0	0.0
0.0	90.4749965668	0.0	0.0	0.0961166733759	0.83914892748	0.0	0.0
0.0	92.1199989319	0.0	0.0	0.103623016912	0.855687633157	0.0	0.0
0.0	93.765001297	0.0	0.0	0.111632078188	0.872338190675	0.0	0.0
0.0	95.4100036621	0.0	0.0	0.120167554996	0.88910581544	0.0	0.0
0.0	97.0549964905	0.0	0.0	0.129253734485	0.905996095389	0.0	0.0
0.0	98.6999988556	0.0	0.0	0.138915507705	0.92301433906	0.0	0.0
0.0	100.345001221	0.0	0.0	0.149178304127	0.940166413784	0.0	0.0
0.0	101.990003586	0.0	0.0	0.160068186233	0.95745800063	0.0	0.0
0.0	103.634996414	0.0	0.0	0.17161181313	0.974895060062	0.0	0.0
0.0	105.279998779	0.0	0.0	0.1838363969	0.992483645678	0.0	0.0
0.0	106.925001144	0.0	0.0	0.196769789909	1.01022999734	0.0	0.0
0.0	108.57000351	0.0	0.0	0.210440412047	1.0281403549	0.0	0.0
0.0	110.214996338	0.0	0.0	0.224877294386	1.04622123763	0.0	0.0
0.0	111.859998703	0.0	0.0	0.240110064624	1.06447916478	0.0	0.0
0.0	113.505001068	0.0	0.0	0.256168947089	1.082920935	0.0	0.0
0.0	115.150003433	0.0	0.0	0.273084791843	1.10155344009	0.0	0.0
0.0	116.794996262	0.0	0.0	0.290889001917	1.12038357183	0.0	0.0
0.0	118.439998627	0.0	0.0	0.309613678837	1.13941859454	0.0	0.0
0.0	120.085000992	0.0	0.0	0.329291418893	1.15866558626	0.0	0.0
0.0	121.730003357	0.0	0.0	0.349955516867	1.17813218385	0.0	0.0
0.0	123.374996185	0.0	0.0	0.371639820514	1.19782574475	0.0	0.0
0.0	125.01999855	0.0	0.0	0.394378846977	1.2177539058	0.0	0.0
0.0	126.665000916	0.0	0.0	0.418207695475	1.23792467639	0.0	0.0
0.0	128.310003281	0.0	0.0	0.443162047304	1.25834587961	0.0	0.0
0.0	129.954996109	0.0	0.0	0.469278253149	1.27902561799	0.0	0.0
0.0	131.599998474	0.0	0.0	0.496593245771	1.29997208714	0.0	0.0
0.0	133.245000839	0.0	0.0	0.525144627318	1.32119376212	0.0	0.0
0.0	134.890003204	0.0	0.0	0.554970582016	1.34269893169	0.0	0.0
0.0	136.534996033	0.0	0.0	0.586109876167	1.36449644342	0.0	0.0
0.0	138.179998398	0.0	0.0	0.618601974566	1.38659486547	0.0	0.0
0.0	139.825000763	0.0	0.0	0.652486924082	1.40900332481	0.0	0.0
0.0	141.470003128	0.0	0.0	0.687805470079	1.43173076212	0.0	0.0
0.0	143.114995956	0.0	0.0	0.724598823581	1.45478639752	0.0	0.0
0.0	144.759998322	0.0	0.0	0.762909010518	1.47817945108	0.0	0.0
0.0	146.405000687	0.0	0.0	0.802778522484	1.50191960856	0.0	0.0
0.0	148.050003052	0.0	0.0	0.844250665978	1.52601627633	0.0	0.0
0.0	149.69499588	0.0	0.0	0.887369154952	1.5504793264	0.0	0.0
0.0	151.339998245	0.0	0.0	0.932178518269	1.57531872392	0.0	0.0
0.0	152.98500061	0.0	0.0	0.978723866865	1.60054434091	0.0	0.0
0.0	154.630002975	0.0	0.0	1.02705077734	1.62616632879	0.0	0.0
0.0	156.274995804	0.0	0.0	1.07720587403	1.65219511837	0.0	0.0
0.0	157.919998169	0.0	0.0	1.1292360723	1.67864132673	0.0	0.0
0.0	159.565000534	0.0	0.0	1.18318886962	1.70551519841	0.0	0.0
0.0	161.210002899	0.0	0.0	1.23911281116	1.73282772303	0.0	0.0
0.0	162.854995728	0.0	0.0	1.29705655854	1.76058970392	0.0	0.0
0.0	164.500007629	0.0	0.0	1.35706993751	1.78881213069	0.0	0.0
0.0	164.500007629	-4.07302727769e-15	0.0	1.35706993751	1.78881213069	-1.834444015e-16	1.1442751305e-17
0.0	164.500007629	2.31982305646	0.0	1.35823898017	1.78907234222	0.0399999989895	0.0
0.0	164.500007629	4.63876187801	0.0	1.36174552608	1.78985241801	0.079999997979	0.0
0.0	164.500007629	6.95610582829	0.0	1.36760075111	1.79115496576	0.120000001334	0.0
0.0	164.500007629	9.27114009857	0.0	1.37581781019	1.79298240691	0.159999995958	0.0
0.0	164.500007629	11.5831410885	0.0	1.3864163775	1.79533902556	0.200000002224	0.0
0.0	164.500007629	13.8913762569	0.0	1.39942229725	1.79822985083	0.240000002668	0.0
0.0	164.500007629	16.1950993538	0.0	1.41486630309	1.80166121572	0.279999998747	0.0
0.0	164.500007629	18.4935486317	0.0	1.4327847166	1.80564057082	0.319999991916	0.0
0.0	164.500007629	20.785946846	0.0	1.45321874879	1.81017611176	0.359999999637	0.0
0.0	164.500007629	23.0714988708	0.0	1.47621403448	1.81527733803	0.400000004447	0.0
0.0	164.500007629	25.3493881226	0.0	1.50182086509	1.82095412165	0.440000000526	0.0
0.0	164.500007629	27.6187801361	0.0	1.5300931409	1.82721763849	0.480000005336	0.0
0.0	164.500007629	29.8788189888	0.0	1.56108825468	1.83407943696	0.520000001416	0.0
0.0	164.500007629	32.1286296844	0.0	1.59486674238	1.84155125171	0.559999997495	0.0
0.0	164.500007629	34.3673181534	0.0	1.63149123546	1.84964574873	0.600000016857	0.0
0.0	164.500007629	36.5939688683	0.0	1.67102646083	1.85837578028	0.639999983832	0.0
0.0	164.500007629	38.8076543808	0.0	1.71353819314	1.86775438488	0.680000003194	0.0
0.0	164.500007629	41.0074329376	0.0	1.7590924399	1.87779404223	0.719999999274	0.0
0.0	164.500007629	43.1923484802	0.0	1.80775532499	1.88850779086	0.760000018636	0.0
0.0	164.500007629	45.3614473343	0.0	1.85959180817	1.8999081105	0.800000008894	0.0
0.0	164.500007629	47.5137615204	0.0	1.91466521937	1.9120067358	0.83999998169	0.0
0.0	164.500007629	49.6483373642	0.0	1.97303621098	1.92481502891	0.880000001052	0.0
0.0	164.500007629	51.764216423	0.0	2.03476264141	1.93834360689	0.920000020415	0.0
0.0	164.500007629	53.8604593277	0.0	2.09989747964	1.95260159671	0.960000010673	0.0
0.0	164.500007629	55.9361457825	0.0	2.16849008575	1.96759793907	1.00000001257	0.0
0.0	164.500007629	57.9903793335	0.0	2.24058353342	1.98333933949	1.04000000283	0.0
0.0	164.500007629	60.0222921371	0.0	2.31621530838	1.9998319447	1.07999999309	0.0
0.0	164.500007629	62.0310544968	0.0	2.39541684277	2.01707985252	1.11999999499	0.0
0.0	164.500007629	64.015879631	0.0	2.47821165249	2.03508604318	1.15999998525	0.0
0.0	164.500007629	65.976023674	0.0	2.56461650133	2.05385163426	1.20000003371	0.0
0.0	164.500007629	67.9107952118	0.0	2.65464023687	2.07337606698	1.24000002397	0.0
0.0	164.500007629	69.8195648193	0.0	2.74828425609	2.09365729243	1.27999996766	0.0
0.0	164.500007629	71.7017555237	0.0	2.84554157406	2.11469121277	1.32000001613	0.0
0.0	164.500007629	73.5568618774	0.0	2.9463977553	2.13647261262	1.36000000639	0.0
0.0	164.500007629	75.3844356537	0.0	3.05083021522	2.15899385512	1.39999999665	0.0
0.0	164.500007629	77.1841001511	0.0	3.15880891867	2.18224655837	1.43999999855	0.0
0.0	164.500007629	78.9555454254	0.0	3.27029684559	2.20622029155	1.47999998881	0.0
0.0	164.500007629	80.6985378265	0.0	3.38524952531	2.23090332001	1.52000003727	0.0
0.0	164.500007629	82.4128913879	0.0	3.50361666642	2.2562827915	1.55999998096	0.0
0.0	164.500007629	84.0985012054	0.0	3.62534145825	2.28234473616	1.60000001779	0.0
0.0	164.500007629	85.7553195953	0.0	3.75036196783	2.30907350779	1.64000001969	0.0
0.0	164.500007629	87.3833751678	0.0	3.87861090712	2.33645308763	1.67999996338	0.0
0.0	164.500007629	88.9827346802	0.0	4.0100174956	2.36446671188	1.7200000002	0.0
0.0	164.500007629	90.5535411835	0.0	4.14450606331	2.39309649915	1.7600000021	0.0
0.0	164.500007629	92.0959568024	0.0	4.28199861199	2.4223241955	1.7999999458	0.0
0.0	164.500007629	93.6102294922	0.0	4.42241458222	2.4521311745	1.84000004083	0.0
0.0	164.500007629	95.0966358185	0.0	4.56567062065	2.48249843717	1.87999998452	0.0
0.0	164.500007629	96.5554714203	0.0	4.71168290824	2.51340679824	1.92000002135	0.0
0.0	164.500007629	97.9871082306	0.0	4.86036529765	2.54483707249	1.96000002325	0.0
0.0	164.500007629	99.3919181824	0.0	5.0116321072	2.5767698884	2.00000002515	0.0
0.0	164.500007629	100.770311356	0.0	5.16539765522	2.60918587446	2.04000000376	0.0
0.0	164.500007629	102.12272644	0.0	5.32157486305	2.64206621796	2.08000000566	0.0
0.0	164.500007629	103.449621201	0.0	5.48007944599	2.67539210618	2.12000000756	0.0
0.0	164.500007629	104.7514534	0.0	5.64082665369	2.7091447264	2.15999998618	0.0
0.0	164.500007629	106.028718948	0.0	5.80373266712	2.74330619723	2.19999998808	0.0
0.0	164.500007629	107.281913757	0.0	5.96871646121	2.77785845101	2.23999998998	0.0
0.0	164.500007629	108.511543274	0.0	6.1356970109	2.81278435141	2.2799999686	0.0
0.0	164.500007629	109.718122482	0.0	6.3045960851	2.84806694835	2.3199999705	0.0
0.0	164.500007629	110.902147293	0.0	6.47533684969	2.88368947804	2.36000006553	0.0
0.0	164.500007629	112.064151764	0.0	6.64784526452	2.91963648051	2.40000006743	0.0
0.0	164.500007629	113.204641342	0.0	6.82204822078	2.95589212328	2.43999995291	0.0
0.0	164.500007629	114.324131012	0.0	6.99787586927	2.99244169146	2.48000004794	0.0
0.0	164.500007629	115.423126221	0.0	7.17525975779	3.02927084267	2.52000004984	0.0
0.0	164.500007629	116.502141953	0.0	7.35413422808	3.06636579335	2.55999993533	0.0
0.0	164.500007629	117.561655045	0.0	7.53443595022	3.10371294618	2.60000003036	0.0
0.0	164.500007629	118.602170944	0.0	7.71610299125	3.1413000077	2.64000003226	0.0
0.0	164.500007629	119.624156952	0.0	7.89907667786	3.1791139394	2.67999991775	0.0
0.0	164.500007629	120.628108978	0.0	8.0832997337	3.21714356542	2.72000001278	0.0
0.0	164.500007629	121.61447525	0.0	8.2687176764	3.25537733734	2.76000001468	0.0
0.0	164.500007629	122.583713531	0.0	8.45527742058	3.29380407929	2.79999999329	0.0
0.0	164.500007629	123.536272049	0.0	8.64292960614	3.33241447806	2.83999999519	0.0
0.0	164.500007629	124.472579956	0.0	8.83162394166	3.3711977303	2.87999999709	0.0
0.0	164.500007629	125.393066406	0.0	9.02131572366	3.41014452279	2.92000009213	0.0
0.0	164.500007629	126.298141479	0.0	9.21195931733	3.44924591482	2.95999997761	0.0
0.0	164.500007629	127.188215256	0.0	9.40351188183	3.48849333823	2.99999997951	0.0
0.0	164.500007629	128.063669205	0.0	9.59593337029	3.52787859738	3.04000007454	0.0
0.0	164.500007629	128.924894333	0.0	9.78918373585	3.56739386916	3.07999996003	0.0
0.0	164.500007629	129.772262573	0.0	9.98322572559	3.60703133047	3.11999996193	0.0
0.0	164.500007629	130.606126785	0.0	10.1780230179	3.64678427577	3.15999996383	0.0
0.0	164.500007629	131.426849365	0.0	10.3735420853	3.68664562702	3.20000003558	0.0
0.0	164.500007629	132.234764099	0.0	10.5697494	3.7266086787	3.24000003748	0.0
0.0	164.500007629	133.030195236	0.0	10.7666132972	3.76666784286	3.28000003938	0.0
0.0	164.500007629	133.813476562	0.0	10.9641039744	3.80681678653	3.31999992486	0.0
0.0	164.500007629	134.584913254	0.0	11.1621925607	3.84704992175	3.35999992676	0.0
0.0	164.500007629	135.344800949	0.0	11.3608511165	3.88736203313	3.40000011493	0.0
0.0	164.500007629	136.093444824	0.0	11.5600544959	3.92774790525	3.44000000041	0.0
0.0	164.500007629	136.831121445	0.0	11.7597756907	3.96820269525	3.48000000231	0.0
0.0	164.500007629	137.558116913	0.0	11.9599923491	4.0087223053	3.52000000421	0.0
0.0	164.500007629	138.274679184	0.0	12.1606811881	4.04930151999	3.56000000611	0.0
0.0	164.500007629	138.981084824	0.0	12.3618189245	4.08993661404	3.59999989159	0.0
0.0	164.500007629	139.67757225	0.0	12.5633860007	4.13062311709	3.64000007976	0.0
0.0	164.500007629	140.36438942	0.0	12.7653609961	4.17135804892	3.68000008166	0.0
0.0	164.500007629	141.04177475	0.0	12.9677252844	4.2121373117	3.71999996714	0.0
0.0	164.500007629	141.709957123	0.0	13.1704602391	4.25295718014	3.75999996904	0.0
0.0	164.500007629	142.369155884	0.0	13.373548165	4.29381504655	3.79999997094	0.0
0.0	164.500007629	143.019580841	0.0	13.5769722983	4.33470718563	3.84000004269	0.0
0.0	164.500007629	143.66145134	0.0	13.7807158753	4.37563098967	3.88000004459	0.0
0.0	164.500007629	144.294958115	0.0	13.9847649261	4.41658347845	3.92000004649	0.0
0.0	164.500007629	144.920301437	0.0	14.1891026869	4.45756204426	3.95999993198	0.0
0.0	164.500007629	145.537672043	0.0	14.3937170506	4.49856370687	4.00000005029	0.0


==> examples/compression-preload-NA/Vogler-08a-test-04.dat <==
6.66134e-16 6.66134e-16
0.1176 5.30776
0.235199 10.6155
0.31315 15.394
0.429979 22.8274
0.548156 26.5409
0.626107 31.3194
0.705212 32.9094
0.783548 36.625
0.862076 39.8093
0.940411 43.5249
1.05859 47.2384
1.17696 50.4205
1.29533 53.6027
1.41389 56.2534
1.53226 59.4355
1.73031 62.6134
1.92836 65.7912
2.12661 68.4377
2.48402 71.6071
2.64281 73.1929
2.92093 75.3037
3.35861 76.8747
3.75645 78.4477


==> examples/compression-preload-NA/Vogler-08a-test-05.dat <==
6.66134e-16 6.66134e-16
0.1176 5.30776
0.235199 10.6155
0.31315 15.394
0.430749 20.7017
0.548349 26.0095
0.666141 30.7859
0.823004 37.6857
0.940411 43.5249
1.05878 46.707
1.25626 51.4791
1.41389 56.2534
1.6514 60.492
1.88891 64.7305
2.16645 68.4356
2.44418 71.6092
2.80179 74.2472
3.15921 77.4167
3.51701 79.5233
3.87501 81.0984
4.19316 82.6757
4.59119 83.7174
4.98941 84.2276
5.38783 84.2064


==> examples/compression-preload-NA/Vogler-08a-test-06.dat <==
6.66134e-16 6.66134e-16
0.1176 5.30776
0.235199 10.6155
0.31315 15.394
0.430749 20.7017
0.548349 26.0095
0.666141 30.7859
0.823004 37.6857
0.940411 43.5249
1.05878 46.707
1.25626 51.4791
1.41389 56.2534
1.6514 60.492
1.88891 64.7305
2.16645 68.4356
2.44418 71.6092
2.80179 74.2472
3.15921 77.4167
3.51701 79.5233
3.87501 81.0984
4.19316 82.6757
4.591 84.2488
4.98884 85.8218
5.42671 86.8614
5.82474 87.903


==> examples/compression-preload-NA/Vogler-08a-test-07.dat <==
6.66134e-16 6.66134e-16
0.1176 5.30776
0.235199 10.6155
0.31315 15.394
0.430749 20.7017
0.548349 26.0095
0.665948 31.3173
0.744476 34.5015
0.862845 37.6836
0.941566 40.3364
1.05974 44.05
1.21795 47.23
1.33632 50.4121
1.53399 54.6528
1.77131 59.4228
2.04885 63.1278
2.32639 66.8329
2.60413 70.0065
2.9217 73.1781
3.35861 76.8747
3.71641 78.9813
4.19374 81.0815
4.63123 83.1838
4.98941 84.2276
5.42709 85.7986
6.06378 87.8903
6.46201 88.4006
6.82019 89.4443
7.21842 89.9546
7.61664 90.4648
8.01486 90.9751
8.29375 90.9602
8.69197 91.4705
9.09019 91.9807
9.44876 91.9617
9.84679 93.0033


==> examples/compression-preload-NA/Vogler-08a-test-08.dat <==
6.66134e-16 6.66134e-16
0.1176 5.30776
0.235199 10.6155
0.31315 15.394
0.430749 20.7017
0.548349 26.0095
0.666141 30.7859
0.823581 36.0915
0.941758 39.805
1.09978 43.5164
1.25818 46.165
1.37693 48.2843
1.61444 52.5229
1.85195 56.7615
2.12949 60.4665
2.40704 64.1716
2.72461 67.3431
3.04238 69.9833
3.39999 72.6213
3.7576 75.2593
4.1156 76.8344
4.35426 77.8846
4.71226 79.4597
4.99076 80.5077


==> examples/compression-preload-NA/Vogler-08b-test-05.dat <==
0.404762 0.404762
0.416667 -0.0734509
0.428571 31.1264
0.440476 44.8743
0.452381 50.1606
0.47619 64.4353
0.488095 69.7216
0.5 83.4696
0.511905 77.1213


==> examples/compression-preload-NA/Vogler-08b-test-06.dat <==
0.738095 0.738095
0.75 12.5601
0.761905 21.0195
0.77381 26.3059
0.785714 31.5923
0.797619 36.8786
0.809524 47.4534
0.833333 52.7377
0.857143 58.022
0.869048 62.2506
0.904762 65.9463
0.940476 70.6996
0.97619 75.9818
1.02381 80.733
1.07143 85.4842


==> examples/compression-preload-NA/Vogler-08b-test-07.dat <==
1.15476 1.15476
1.17857 15.1288
1.19048 20.4151
1.20238 25.7015
1.21429 30.9879
1.2381 36.2721
1.2619 41.5564
1.27381 46.3139
1.32143 53.1805
1.36905 57.9317
1.41667 63.2118
1.46429 67.4342
1.52381 72.1833
1.60714 75.8705
1.69048 80.0866
1.77381 83.7738
1.85714 86.9322
1.95238 90.6174


==> examples/compression-preload-NA/Vogler-08b-test-08.dat <==
1.69048 0.230846
1.71429 7.63049
1.7381 12.9148
1.7619 18.199
1.77381 23.4854
1.79762 28.2408
1.83333 33.523
1.86905 38.8051
1.91667 43.5564
1.97619 48.8343
2.03571 53.5834
2.10714 57.8016
2.17857 62.0198
2.2619 65.707
2.34524 68.8654
2.44048 72.5506
2.53571 75.178
2.64286 77.8033
2.75 79.8998


==> examples/compression-preload-NA/modelUSUB-Invariant-model-II-c-Case-04_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.794999994338	0.0	0.0	-0.0	0.0137068967888	0.0
0.0	-0.0	1.58999998868	0.0	0.0	-0.0	0.0274137935776	0.0
0.0	-0.0	2.38499999046	0.0	0.0	-0.0	0.0411206889112	0.0
0.0	-0.0	3.17999997735	0.0	0.0	-0.0	0.0548275871552	0.0
0.0	-0.0	3.97499999404	0.0	0.0	-0.0	0.0685344828526	0.0
0.0	-0.0	4.76999998093	0.0	0.0	-0.0	0.0822413778224	0.0
0.0	-0.0	5.56500011683	0.0	0.0	-0.0	0.0959482764301	0.0
0.0	-0.0	6.3599999547	0.0	0.0	-0.0	0.10965517431	0.0
0.0	-0.0	7.1550000906	0.0	0.0	-0.0	0.123362070008	0.0
0.0	-0.0	7.94999998808	0.0	0.0	-0.0	0.137068965705	0.0
0.0	-0.0	8.74499982595	0.0	0.0	-0.0	0.150775859947	0.0
0.0	-0.0	9.53999996185	0.0	0.0	-0.0	0.164482755645	0.0
0.0	-0.0	10.3349997997	0.0	0.0	-0.0	0.17818967026	0.0
0.0	-0.0	11.1300002337	0.0	0.0	-0.0	0.191897185869	0.0
0.0	-0.0	11.9250000715	0.0	0.0	-0.0	0.20560642879	0.0
0.0	-0.0	12.7199999094	0.0	0.0	-0.0	0.219319455209	0.0
0.0	-0.0	13.5150003433	0.0	0.0	-0.0	0.233039117302	0.0
0.0	-0.0	14.3100001812	0.0	0.0	-0.0	0.246769102523	0.0
0.0	-0.0	15.1049995422	0.0	0.0	-0.0	0.26051394816	0.0
0.0	-0.0	15.8999999762	0.0	0.0	-0.0	0.274279012228	0.0
0.0	-0.0	16.694999814	0.0	0.0	-0.0	0.288070671377	0.0
0.0	-0.0	17.4899996519	0.0	0.0	-0.0	0.301895895973	0.0
0.0	-0.0	18.2850000858	0.0	0.0	-0.0	0.315763030085	0.0
0.0	-0.0	19.0799999237	0.0	0.0	-0.0	0.329680508003	0.0
0.0	-0.0	19.8749997616	0.0	0.0	-0.0	0.343658908969	0.0
0.0	-0.0	20.6699995995	0.0	0.0	-0.0	0.357707962394	0.0
0.0	-0.0	21.4650006294	0.0	0.0	-0.0	0.371840666048	0.0
0.0	-0.0	22.2600004673	0.0	0.0	-0.0	0.386068454827	0.0
0.0	-0.0	23.0550003052	0.0	0.0	-0.0	0.400405182154	0.0
0.0	-0.0	23.8500001431	0.0	0.0	-0.0	0.414865286439	0.0
0.0	-0.0	24.6449999809	0.0	0.0	-0.0	0.429464090848	0.0
0.0	-0.0	25.4399998188	0.0	0.0	-0.0	0.444217870245	0.0
0.0	-0.0	26.2350008488	0.0	0.0	-0.0	0.459143839544	0.0
0.0	-0.0	27.0300006866	0.0	0.0	-0.0	0.474260174087	0.0
0.0	-0.0	27.8250005245	0.0	0.0	-0.0	0.489585928153	0.0
0.0	-0.0	28.6200003624	0.0	0.0	-0.0	0.505141163012	0.0
0.0	-0.0	29.4150002003	0.0	0.0	-0.0	0.520946871256	0.0
0.0	-0.0	30.2099990845	0.0	0.0	-0.0	0.537024968071	0.0
0.0	-0.0	31.0050001144	0.0	0.0	-0.0	0.553398393095	0.0
0.0	-0.0	31.7999999523	0.0	0.0	-0.0	0.570090953261	0.0
0.0	-0.0	32.5950007439	0.0	0.0	-0.0	0.587127456674	0.0
0.0	-0.0	33.3899996281	0.0	0.0	-0.0	0.604533718433	0.0
0.0	-0.0	34.1850004196	0.0	0.0	-0.0	0.622336444212	0.0
0.0	-0.0	34.9799993038	0.0	0.0	-0.0	0.64056335832	0.0
0.0	-0.0	35.7750012875	0.0	0.0	-0.0	0.65924312803	0.0
0.0	-0.0	36.5700001717	0.0	0.0	-0.0	0.678405398503	0.0
0.0	-0.0	37.3650009632	0.0	0.0	-0.0	0.698080804432	0.0
0.0	-0.0	38.1599998474	0.0	0.0	-0.0	0.718300929293	0.0
0.0	-0.0	38.955000639	0.0	0.0	-0.0	0.739098293707	0.0
0.0	-0.0	39.7499995232	0.0	0.0	-0.0	0.760506553343	0.0
0.0	-0.0	40.5449995995	0.0	0.0	-0.0	0.78256019624	0.0
0.0	-0.0	41.3399991989	0.0	0.0	-0.0	0.805294711608	0.0
0.0	-0.0	42.1349992752	0.0	0.0	-0.0	0.828746630577	0.0
0.0	-0.0	42.9300012589	0.0	0.0	-0.0	0.852953462163	0.0
0.0	-0.0	43.724998951	0.0	0.0	-0.0	0.877953629242	0.0
0.0	-0.0	44.5200009346	0.0	0.0	-0.0	0.903786654817	0.0
0.0	-0.0	45.3149986267	0.0	0.0	-0.0	0.930492975749	0.0
0.0	-0.0	46.1100006104	0.0	0.0	-0.0	0.958114035893	0.0
0.0	-0.0	46.9049983025	0.0	0.0	-0.0	0.986692344304	0.0
0.0	-0.0	47.7000002861	0.0	0.0	-0.0	1.01627130061	0.0
0.0	-0.0	48.4950003624	0.0	0.0	-0.0	1.04689536383	0.0
0.0	-0.0	49.2899999619	0.0	0.0	-0.0	1.07860994758	0.0
0.0	-0.0	50.0850000381	0.0	0.0	-0.0	1.11146152485	0.0
0.0	-0.0	50.8799996376	0.0	0.0	-0.0	1.14549758146	0.0
0.0	-0.0	51.6749997139	0.0	0.0	-0.0	1.18076651124	0.0
0.0	-0.0	52.4700016975	0.0	0.0	-0.0	1.21731787222	0.0
0.0	-0.0	53.2649993896	0.0	0.0	-0.0	1.25520200236	0.0
0.0	-0.0	54.0600013733	0.0	0.0	-0.0	1.29447039217	0.0
0.0	-0.0	54.8549990654	0.0	0.0	-0.0	1.33517566137	0.0
0.0	-0.0	55.650001049	0.0	0.0	-0.0	1.37737118639	0.0
0.0	-0.0	56.4449987411	0.0	0.0	-0.0	1.42111153109	0.0
0.0	-0.0	57.2400007248	0.0	0.0	-0.0	1.46645214409	0.0
0.0	-0.0	58.0350008011	0.0	0.0	-0.0	1.51344968472	0.0
0.0	-0.0	58.8300004005	0.0	0.0	-0.0	1.56216162723	0.0
0.0	-0.0	59.6250004768	0.0	0.0	-0.0	1.61264650524	0.0
0.0	-0.0	60.4199981689	0.0	0.0	-0.0	1.66496406309	0.0
0.0	-0.0	61.2150001526	0.0	0.0	-0.0	1.71917469706	0.0
0.0	-0.0	62.0100002289	0.0	0.0	-0.0	1.77534017712	0.0
0.0	-0.0	62.8049998283	0.0	0.0	-0.0	1.83352320455	0.0
0.0	-0.0	63.5999999046	0.0	0.0	-0.0	1.89378728392	0.0
0.0	-0.0	64.3949975967	0.0	0.0	-0.0	1.95619722363	0.0
0.0	-0.0	65.1900014877	0.0	0.0	-0.0	2.02081880998	0.0
0.0	-0.0	65.9849991798	0.0	0.0	-0.0	2.08771859761	0.0
0.0	-0.0	66.7799992561	0.0	0.0	-0.0	2.15696450323	0.0
0.0	-0.0	67.5749993324	0.0	0.0	-0.0	2.22862532828	0.0
0.0	-0.0	68.3700008392	0.0	0.0	-0.0	2.30277092196	0.0
0.0	-0.0	69.1650009155	0.0	0.0	-0.0	2.37947206479	0.0
0.0	-0.0	69.9599986076	0.0	0.0	-0.0	2.45880077127	0.0
0.0	-0.0	70.7549986839	0.0	0.0	-0.0	2.540829801	0.0
0.0	-0.0	71.5500025749	0.0	0.0	-0.0	2.62563324068	0.0
0.0	-0.0	72.345000267	0.0	0.0	-0.0	2.71328610834	0.0
0.0	-0.0	73.1400003433	0.0	0.0	-0.0	2.80386446975	0.0
0.0	-0.0	73.9349980354	0.0	0.0	-0.0	2.8974452056	0.0
0.0	-0.0	74.7300019264	0.0	0.0	-0.0	2.99410657026	0.0
0.0	-0.0	75.5249996185	0.0	0.0	-0.0	3.09392767958	0.0
0.0	-0.0	76.3199996948	0.0	0.0	-0.0	3.19698867388	0.0
0.0	-0.0	77.1149997711	0.0	0.0	-0.0	3.30337095074	0.0
0.0	-0.0	77.9100012779	0.0	0.0	-0.0	3.41315651312	0.0
0.0	-0.0	78.7050013542	0.0	0.0	-0.0	3.52642871439	0.0
0.0	-0.0	79.4999990463	0.0	0.0	-0.0	3.64327214193	0.0


==> examples/compression-preload-NA/modelUSUB-Invariant-model-II-c-Case-05_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	0.502000004053	0.0	0.0	0.000118163079321	0.00456363632111	0.0	0.0
0.0	1.00400000811	0.0	0.0	0.000236326158642	0.00912727264222	0.0	0.0
0.0	1.50600001216	0.0	0.0	0.000354489230858	0.0136909089633	0.0	0.0
0.0	2.00800001621	0.0	0.0	0.000472652317285	0.0182545452844	0.0	0.0
0.0	2.50999987125	0.0	0.0	0.00059081537529	0.0228181816055	0.0	0.0
0.0	3.01200002432	0.0	0.0	0.000708978461716	0.0273818179267	0.0	0.0
0.0	3.51399987936	0.0	0.0	0.000827141548143	0.0319454527926	0.0	0.0
0.0	4.01600003242	0.0	0.0	0.00094530463457	0.0365090905689	0.0	0.0
0.0	4.51799988747	0.0	0.0	0.001063467721	0.0410727254348	0.0	0.0
0.0	5.01999974251	0.0	0.0	0.00118163075058	0.0456363632111	0.0	0.0
0.0	5.5220001936	0.0	0.0	0.00129979389385	0.050199998077	0.0	0.0
0.0	6.02400004864	0.0	0.0	0.00141795692343	0.0547636358533	0.0	0.0
0.0	6.52599990368	0.0	0.0	0.00153611995302	0.0593272736296	0.0	0.0
0.0	7.02799975872	0.0	0.0	0.00165428309629	0.0638909055851	0.0	0.0
0.0	7.53000020981	0.0	0.0	0.00177244612587	0.0684545433614	0.0	0.0
0.0	8.03200006485	0.0	0.0	0.00189060926914	0.0730181811377	0.0	0.0
0.0	8.53399991989	0.0	0.0	0.00200877229872	0.077581818914	0.0	0.0
0.0	9.03599977493	0.0	0.0	0.00212693544199	0.0821454508696	0.0	0.0
0.0	9.53800022602	0.0	0.0	0.00224509835789	0.0867090886459	0.0	0.0
0.0	10.039999485	0.0	0.0	0.00236326150116	0.0912727264222	0.0	0.0
0.0	10.5420005322	0.0	0.0	0.00248142464443	0.0958363641985	0.0	0.0
0.0	11.0440003872	0.0	0.0	0.0025995877877	0.100399996154	0.0	0.0
0.0	11.5460002422	0.0	0.0	0.0027177507036	0.104963639751	0.0	0.0
0.0	12.0480000973	0.0	0.0	0.00283591384687	0.109527271707	0.0	0.0
0.0	12.5499999523	0.0	0.0	0.00295407699014	0.114090903662	0.0	0.0
0.0	13.0519998074	0.0	0.0	0.00307223990603	0.118654547259	0.0	0.0
0.0	13.5539996624	0.0	0.0	0.0031904030493	0.123218179215	0.0	0.0
0.0	14.0559995174	0.0	0.0	0.00330856619257	0.12778181117	0.0	0.0
0.0	14.5580005646	0.0	0.0	0.00342672933584	0.132345454767	0.0	0.0
0.0	15.0600004196	0.0	0.0	0.00354489225174	0.136909086723	0.0	0.0
0.0	15.5620002747	0.0	0.0	0.00366305539501	0.14147273032	0.0	0.0
0.0	16.0640001297	0.0	0.0	0.00378121853828	0.146036362275	0.0	0.0
0.0	16.5659999847	0.0	0.0	0.00389938168155	0.150599994231	0.0	0.0
0.0	17.0679998398	0.0	0.0	0.00401754459745	0.155163637828	0.0	0.0
0.0	17.5699996948	0.0	0.0	0.00413570751334	0.159727269784	0.0	0.0
0.0	18.0719995499	0.0	0.0	0.00425387088399	0.164290901739	0.0	0.0
0.0	18.5739994049	0.0	0.0	0.00437203379988	0.168854545336	0.0	0.0
0.0	19.076000452	0.0	0.0	0.00449019671578	0.173418177292	0.0	0.0
0.0	19.5780003071	0.0	0.0	0.00460836008642	0.177981820889	0.0	0.0
0.0	20.07999897	0.0	0.0	0.00472652300232	0.182545452844	0.0	0.0
0.0	20.5819988251	0.0	0.0	0.00484468637296	0.1871090848	0.0	0.0
0.0	21.0840010643	0.0	0.0	0.00496284928886	0.191672728397	0.0	0.0
0.0	21.5860009193	0.0	0.0	0.00508101220476	0.196236371994	0.0	0.0
0.0	22.0880007744	0.0	0.0	0.0051991755754	0.200799992308	0.0	0.0
0.0	22.5900006294	0.0	0.0	0.0053173384913	0.205363635905	0.0	0.0
0.0	23.0920004845	0.0	0.0	0.00543550140719	0.209927279502	0.0	0.0
0.0	23.5940003395	0.0	0.0	0.00555366477784	0.214490899816	0.0	0.0
0.0	24.0960001945	0.0	0.0	0.00567182769373	0.219054543413	0.0	0.0
0.0	24.5980000496	0.0	0.0	0.00578999060963	0.22361818701	0.0	0.0
0.0	25.0999999046	0.0	0.0	0.00590815398027	0.228181807324	0.0	0.0
0.0	25.6019997597	0.0	0.0	0.00602631689617	0.232745450921	0.0	0.0
0.0	26.1039996147	0.0	0.0	0.00614447981206	0.237309094518	0.0	0.0
0.0	26.6059994698	0.0	0.0	0.00626264318271	0.241872714832	0.0	0.0
0.0	27.1079993248	0.0	0.0	0.0063808060986	0.246436358429	0.0	0.0
0.0	27.6099991798	0.0	0.0	0.0064989690145	0.251000002027	0.0	0.0
0.0	28.1119990349	0.0	0.0	0.00661713238514	0.255563622341	0.0	0.0
0.0	28.6139988899	0.0	0.0	0.00673529530104	0.260127265938	0.0	0.0
0.0	29.1160011292	0.0	0.0	0.00685345867169	0.264690909535	0.0	0.0
0.0	29.6180009842	0.0	0.0	0.00697162158758	0.269254553132	0.0	0.0
0.0	30.1200008392	0.0	0.0	0.00708978450348	0.273818220012	0.0	0.0
0.0	30.6220006943	0.0	0.0	0.00720794787412	0.278381886892	0.0	0.0
0.0	31.1240005493	0.0	0.0	0.00732611079002	0.282945577055	0.0	0.0
0.0	31.6260004044	0.0	0.0	0.00744427370591	0.287509290501	0.0	0.0
0.0	32.1280002594	0.0	0.0	0.00756243707656	0.292073050514	0.0	0.0
0.0	32.6300001144	0.0	0.0	0.00768059999245	0.296636833809	0.0	0.0
0.0	33.1319999695	0.0	0.0	0.0077987633631	0.301200686954	0.0	0.0
0.0	33.6339998245	0.0	0.0	0.00791692582425	0.305764609948	0.0	0.0
0.0	34.1359996796	0.0	0.0	0.00803508919489	0.310328602791	0.0	0.0
0.0	34.6379995346	0.0	0.0	0.00815325256553	0.314892688766	0.0	0.0
0.0	35.1399993896	0.0	0.0	0.00827141502668	0.319456891157	0.0	0.0
0.0	35.6419992447	0.0	0.0	0.00838957839733	0.324021209963	0.0	0.0
0.0	36.1439990997	0.0	0.0	0.00850774176797	0.328585668467	0.0	0.0
0.0	36.6459989548	0.0	0.0	0.00862590422912	0.333150289953	0.0	0.0
0.0	37.1479988098	0.0	0.0	0.00874406759976	0.33771507442	0.0	0.0
0.0	37.650001049	0.0	0.0	0.00886223097041	0.342280068435	0.0	0.0
0.0	38.1520009041	0.0	0.0	0.00898039343156	0.34684529528	0.0	0.0
0.0	38.6540007591	0.0	0.0	0.0090985568022	0.351410731673	0.0	0.0
0.0	39.1560006142	0.0	0.0	0.00921672017284	0.355976470746	0.0	0.0
0.0	39.6580004692	0.0	0.0	0.00933488263399	0.360542465933	0.0	0.0
0.0	40.1599979401	0.0	0.0	0.00945304600464	0.365108810365	0.0	0.0
0.0	40.6619977951	0.0	0.0	0.00957120937528	0.369675480761	0.0	0.0
0.0	41.1639976501	0.0	0.0	0.00968937274592	0.374242546968	0.0	0.0
0.0	41.6660022736	0.0	0.0	0.00980753520707	0.378809985705	0.0	0.0
0.0	42.1680021286	0.0	0.0	0.00992569857772	0.383377890103	0.0	0.0
0.0	42.6700019836	0.0	0.0	0.0100438619484	0.387946236879	0.0	0.0
0.0	43.1720018387	0.0	0.0	0.0101620244095	0.392515119165	0.0	0.0
0.0	43.6740016937	0.0	0.0	0.0102801877802	0.397084513679	0.0	0.0
0.0	44.1760015488	0.0	0.0	0.0103983511508	0.401654466987	0.0	0.0
0.0	44.6780014038	0.0	0.0	0.0105165136119	0.406225025654	0.0	0.0
0.0	45.1800012589	0.0	0.0	0.0106346769826	0.410796282813	0.0	0.0
0.0	45.6820011139	0.0	0.0	0.0107528403532	0.415368191898	0.0	0.0
0.0	46.1840009689	0.0	0.0	0.0108710028144	0.419940799475	0.0	0.0
0.0	46.686000824	0.0	0.0	0.010989166185	0.424514198676	0.0	0.0
0.0	47.188000679	0.0	0.0	0.0111073295557	0.429088436067	0.0	0.0
0.0	47.6900005341	0.0	0.0	0.0112254920168	0.433663511649	0.0	0.0
0.0	48.1920003891	0.0	0.0	0.0113436553875	0.438239471987	0.0	0.0
0.0	48.6940002441	0.0	0.0	0.0114618187581	0.442816410214	0.0	0.0
0.0	49.1960000992	0.0	0.0	0.0115799812193	0.447394326329	0.0	0.0
0.0	49.6979999542	0.0	0.0	0.0116981445899	0.451973313466	0.0	0.0
0.0	50.1999998093	0.0	0.0	0.0118163079605	0.456553371623	0.0	0.0
0.0	50.1999998093	-1.33109388011e-15	0.0	0.0118163079605	0.456553371623	-1.5537076522e-16	1.0446672819e-16
0.0	50.1999998093	2.31994092464	0.0	0.0118163079605	0.456561939791	0.0399999989895	0.0
0.0	50.1999998093	4.63956773281	0.0	0.0118163079605	0.456589041278	0.079999997979	0.0
0.0	50.1999998093	6.95853412151	0.0	0.0118163079605	0.4566390533	0.120000001334	0.0
0.0	50.1999998093	9.27630543709	0.0	0.0118163079605	0.456720078364	0.159999995958	0.0
0.0	50.1999998093	11.5920364857	0.0	0.0118163079605	0.456844177097	0.200000002224	0.0
0.0	50.1999998093	13.9044201374	0.0	0.0118163079605	0.457028765231	0.240000002668	0.0
0.0	50.1999998093	16.2115120888	0.0	0.0118163079605	0.457297079265	0.279999998747	0.0
0.0	50.1999998093	18.5105395317	0.0	0.0118163079605	0.457678921521	0.319999991916	0.0
0.0	50.1999998093	20.7977318764	0.0	0.0118163079605	0.45821047388	0.359999999637	0.0
0.0	50.1999998093	23.0681943893	0.0	0.0118163079605	0.458934064955	0.400000004447	0.0
0.0	50.1999998093	25.3158974648	0.0	0.0118163079605	0.459896354005	0.440000000526	0.0
0.0	50.1999998093	27.5337719917	0.0	0.0118163079605	0.461146142334	0.480000005336	0.0
0.0	50.1999998093	29.7139930725	0.0	0.0118163079605	0.462731160223	0.520000001416	0.0
0.0	50.1999998093	31.8483829498	0.0	0.0118163079605	0.464694807306	0.559999997495	0.0
0.0	50.1999998093	33.9289331436	0.0	0.0118163079605	0.46707270667	0.600000016857	0.0
0.0	50.1999998093	35.9483337402	0.0	0.0118163079605	0.469890190288	0.639999983832	0.0
0.0	50.1999998093	37.9004478455	0.0	0.0118163079605	0.473160808906	0.680000003194	0.0
0.0	50.1999998093	39.7806334496	0.0	0.0118163079605	0.476886192337	0.719999999274	0.0
0.0	50.1999998093	41.5858983994	0.0	0.0118163079605	0.481057073921	0.760000018636	0.0
0.0	50.1999998093	43.3148670197	0.0	0.0118163079605	0.485655106604	0.800000008894	0.0
0.0	50.1999998093	44.9676418304	0.0	0.0118163079605	0.490655284375	0.83999998169	0.0
0.0	50.1999998093	46.5455436707	0.0	0.0118163079605	0.49602817744	0.880000001052	0.0
0.0	50.1999998093	48.0508470535	0.0	0.0118163079605	0.501741981134	0.920000020415	0.0
0.0	50.1999998093	49.4864988327	0.0	0.0118163079605	0.507764425129	0.960000010673	0.0
0.0	50.1999998093	50.8558893204	0.0	0.0118163079605	0.514063891023	1.00000001257	0.0
0.0	50.1999998093	52.1626424789	0.0	0.0118163079605	0.520610250533	1.04000000283	0.0
0.0	50.1999998093	53.4104728699	0.0	0.0118163079605	0.527375517413	1.07999999309	0.0
0.0	50.1999998093	54.6030569077	0.0	0.0118163079605	0.534333940595	1.11999999499	0.0
0.0	50.1999998093	55.7439804077	0.0	0.0118163079605	0.541462330148	1.15999998525	0.0
0.0	50.1999998093	56.8366527557	0.0	0.0118163079605	0.548739777878	1.20000003371	0.0
0.0	50.1999998093	57.8843069077	0.0	0.0118163079605	0.556147564203	1.24000002397	0.0
0.0	50.1999998093	58.8899707794	0.0	0.0118163079605	0.563669158146	1.27999996766	0.0
0.0	50.1999998093	59.8564529419	0.0	0.0118163079605	0.571289891377	1.32000001613	0.0
0.0	50.1999998093	60.7863664627	0.0	0.0118163079605	0.578996771947	1.36000000639	0.0
0.0	50.1999998093	61.6821241379	0.0	0.0118163079605	0.586778344586	1.39999999665	0.0
0.0	50.1999998093	62.5459527969	0.0	0.0118163079605	0.594624457881	1.43999999855	0.0
0.0	50.1999998093	63.3798933029	0.0	0.0118163079605	0.602526217699	1.47999998881	0.0
0.0	50.1999998093	64.185833931	0.0	0.0118163079605	0.610475800931	1.52000003727	0.0
0.0	50.1999998093	64.9655151367	0.0	0.0118163079605	0.618466176093	1.55999998096	0.0
0.0	50.1999998093	65.7205247879	0.0	0.0118163079605	0.62649124302	1.60000001779	0.0
0.0	50.1999998093	66.4523410797	0.0	0.0118163079605	0.634545553476	1.64000001969	0.0
0.0	50.1999998093	67.1623134613	0.0	0.0118163079605	0.642624357715	1.67999996338	0.0
0.0	50.1999998093	67.851691246	0.0	0.0118163079605	0.650723325089	1.7200000002	0.0
0.0	50.1999998093	68.5216283798	0.0	0.0118163079605	0.658838683739	1.7600000021	0.0
0.0	50.1999998093	69.1731929779	0.0	0.0118163079605	0.666967174038	1.7999999458	0.0
0.0	50.1999998093	69.8073673248	0.0	0.0118163079605	0.675105722621	1.84000004083	0.0
0.0	50.1999998093	70.4250669479	0.0	0.0118163079605	0.683251721784	1.87999998452	0.0
0.0	50.1999998093	71.0271406174	0.0	0.0118163079605	0.691402843222	1.92000002135	0.0
0.0	50.1999998093	71.6143703461	0.0	0.0118163079605	0.699556944892	1.96000002325	0.0
0.0	50.1999998093	72.1874904633	0.0	0.0118163079605	0.707712164149	2.00000002515	0.0
0.0	50.1999998093	72.7471828461	0.0	0.0118163079605	0.715866871178	2.04000000376	0.0
0.0	50.1999998093	73.2940769196	0.0	0.0118163079605	0.724019575864	2.08000000566	0.0
0.0	50.1999998093	73.8287734985	0.0	0.0118163079605	0.732168881223	2.12000000756	0.0
0.0	50.1999998093	74.3518161774	0.0	0.0118163079605	0.740313716233	2.15999998618	0.0
0.0	50.1999998093	74.8637294769	0.0	0.0118163079605	0.748452916741	2.19999998808	0.0
0.0	50.1999998093	75.3649997711	0.0	0.0118163079605	0.756585597992	2.23999998998	0.0
0.0	50.1999998093	75.8560705185	0.0	0.0118163079605	0.764710921794	2.2799999686	0.0
0.0	50.1999998093	76.3373804092	0.0	0.0118163079605	0.77282814309	2.3199999705	0.0
0.0	50.1999998093	76.8093252182	0.0	0.0118163079605	0.780936516821	2.36000006553	0.0
0.0	50.1999998093	77.2722816467	0.0	0.0118163079605	0.789035577327	2.40000006743	0.0
0.0	50.1999998093	77.7266073227	0.0	0.0118163079605	0.797124672681	2.43999995291	0.0
0.0	50.1999998093	78.1726360321	0.0	0.0118163079605	0.805203337222	2.48000004794	0.0
0.0	50.1999998093	78.6106872559	0.0	0.0118163079605	0.813271291554	2.52000004984	0.0
0.0	50.1999998093	79.0410518646	0.0	0.0118163079605	0.821328070015	2.55999993533	0.0
0.0	50.1999998093	79.4640159607	0.0	0.0118163079605	0.829373300076	2.60000003036	0.0
0.0	50.1999998093	79.8798465729	0.0	0.0118163079605	0.83740670234	2.64000003226	0.0
0.0	50.1999998093	80.2888011932	0.0	0.0118163079605	0.845428183675	2.67999991775	0.0
0.0	50.1999998093	80.6911087036	0.0	0.0118163079605	0.85343727842	2.72000001278	0.0
0.0	50.1999998093	81.0870170593	0.0	0.0118163079605	0.861433986574	2.76000001468	0.0
0.0	50.1999998093	81.4767169952	0.0	0.0118163079605	0.869418028742	2.79999999329	0.0
0.0	50.1999998093	81.8604278564	0.0	0.0118163079605	0.87738931179	2.83999999519	0.0
0.0	50.1999998093	82.2383499146	0.0	0.0118163079605	0.885347742587	2.87999999709	0.0
0.0	50.1999998093	82.6106643677	0.0	0.0118163079605	0.893293228	2.92000009213	0.0
0.0	50.1999998093	82.9775428772	0.0	0.0118163079605	0.901225581765	2.95999997761	0.0
0.0	50.1999998093	83.3391571045	0.0	0.0118163079605	0.909144803882	2.99999997951	0.0
0.0	50.1999998093	83.6956691742	0.0	0.0118163079605	0.91705089435	3.04000007454	0.0
0.0	50.1999998093	84.0472316742	0.0	0.0118163079605	0.924943666905	3.07999996003	0.0
0.0	50.1999998093	84.3939971924	0.0	0.0118163079605	0.93282321468	3.11999996193	0.0
0.0	50.1999998093	84.7360992432	0.0	0.0118163079605	0.940689444542	3.15999996383	0.0
0.0	50.1999998093	85.0736808777	0.0	0.0118163079605	0.948542449623	3.20000003558	0.0
0.0	50.1999998093	85.4068660736	0.0	0.0118163079605	0.956382136792	3.24000003748	0.0
0.0	50.1999998093	85.7357692719	0.0	0.0118163079605	0.96420859918	3.28000003938	0.0
0.0	50.1999998093	86.0605239868	0.0	0.0118163079605	0.972021743655	3.31999992486	0.0
0.0	50.1999998093	86.3812255859	0.0	0.0118163079605	0.97982166335	3.35999992676	0.0
0.0	50.1999998093	86.6979980469	0.0	0.0118163079605	0.987608451396	3.40000011493	0.0
0.0	50.1999998093	87.0109462738	0.0	0.0118163079605	0.99538192153	3.44000000041	0.0
0.0	50.1999998093	87.3201656342	0.0	0.0118163079605	1.00314235315	3.48000000231	0.0
0.0	50.1999998093	87.6257419586	0.0	0.0118163079605	1.01088974625	3.52000000421	0.0
0.0	50.1999998093	87.9277801514	0.0	0.0118163079605	1.0186240077	3.56000000611	0.0
0.0	50.1999998093	88.2263660431	0.0	0.0118163079605	1.02634532377	3.59999989159	0.0
0.0	50.1999998093	88.5215854645	0.0	0.0118163079605	1.03405369446	3.64000007976	0.0
0.0	50.1999998093	88.8135242462	0.0	0.0118163079605	1.04174911976	3.68000008166	0.0
0.0	50.1999998093	89.1022586823	0.0	0.0118163079605	1.04943178594	3.71999996714	0.0
0.0	50.1999998093	89.3878650665	0.0	0.0118163079605	1.05710178614	3.75999996904	0.0
0.0	50.1999998093	89.6704101562	0.0	0.0118163079605	1.06475893408	3.79999997094	0.0
0.0	50.1999998093	89.9499797821	0.0	0.0118163079605	1.0724036023	3.84000004269	0.0
0.0	50.1999998093	90.2266311646	0.0	0.0118163079605	1.08003560454	3.88000004459	0.0
0.0	50.1999998093	90.5004310608	0.0	0.0118163079605	1.08765522018	3.92000004649	0.0
0.0	50.1999998093	90.7714557648	0.0	0.0118163079605	1.0952623561	3.95999993198	0.0
0.0	50.1999998093	91.0397529602	0.0	0.0118163079605	1.10285719857	4.00000005029	0.0


==> examples/compression-preload-NA/modelUSUB-Invariant-model-II-c-Case-06_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	0.848300009966	0.0	0.0	0.000199676762236	0.00771181803429	0.0	0.0
0.0	1.69660001993	0.0	0.0	0.000399353524472	0.0154236360686	0.0	0.0
0.0	2.54489988089	0.0	0.0	0.00059903032934	0.0231354541029	0.0	0.0
0.0	3.39320003986	0.0	0.0	0.000798707048943	0.0308472721372	0.0	0.0
0.0	4.24149990082	0.0	0.0	0.00099838382539	0.0385590916267	0.0	0.0
0.0	5.08979976177	0.0	0.0	0.00119806065868	0.0462709082058	0.0	0.0
0.0	5.93810021877	0.0	0.0	0.00139773737828	0.0539827276953	0.0	0.0
0.0	6.78640007973	0.0	0.0	0.00159741409789	0.0616945442744	0.0	0.0
0.0	7.63469994068	0.0	0.0	0.00179709093118	0.0694063608535	0.0	0.0
0.0	8.48299980164	0.0	0.0	0.00199676765078	0.0771181832533	0.0	0.0
0.0	9.33130025864	0.0	0.0	0.00219644448407	0.0848299998324	0.0	0.0
0.0	10.1795995235	0.0	0.0	0.00239612131736	0.0925418164115	0.0	0.0
0.0	11.0278999805	0.0	0.0	0.00259579792328	0.100253638811	0.0	0.0
0.0	11.8762004375	0.0	0.0	0.00279547475657	0.107965455391	0.0	0.0
0.0	12.7244997025	0.0	0.0	0.00299515158986	0.11567727197	0.0	0.0
0.0	13.5728001595	0.0	0.0	0.00319482819577	0.123389088549	0.0	0.0
0.0	14.4210994244	0.0	0.0	0.00339450502906	0.131100905128	0.0	0.0
0.0	15.2693998814	0.0	0.0	0.00359418186235	0.138812721707	0.0	0.0
0.0	16.1177003384	0.0	0.0	0.00379385869564	0.146524538286	0.0	0.0
0.0	16.9659996033	0.0	0.0	0.00399353530156	0.154236366507	0.0	0.0
0.0	17.8143000603	0.0	0.0	0.00419321213485	0.161948183086	0.0	0.0
0.0	18.6626005173	0.0	0.0	0.00439288896814	0.169659999665	0.0	0.0
0.0	19.5108997822	0.0	0.0	0.00459256580143	0.177371816244	0.0	0.0
0.0	20.3591990471	0.0	0.0	0.00479224263472	0.185083632823	0.0	0.0
0.0	21.2074995041	0.0	0.0	0.00499191901326	0.192795449402	0.0	0.0
0.0	22.0557999611	0.0	0.0	0.00519159584655	0.200507277623	0.0	0.0
0.0	22.9041004181	0.0	0.0	0.00539127267984	0.208219094202	0.0	0.0
0.0	23.7524008751	0.0	0.0	0.00559094951313	0.215930910781	0.0	0.0
0.0	24.6006989479	0.0	0.0	0.00579062634642	0.22364272736	0.0	0.0
0.0	25.4489994049	0.0	0.0	0.00599030317971	0.231354543939	0.0	0.0
0.0	26.2972998619	0.0	0.0	0.006189980013	0.239066360518	0.0	0.0
0.0	27.1456003189	0.0	0.0	0.00638965639155	0.246778177097	0.0	0.0
0.0	27.9939007759	0.0	0.0	0.00658933322484	0.254489993677	0.0	0.0
0.0	28.8421988487	0.0	0.0	0.00678901005813	0.262201810256	0.0	0.0
0.0	29.6904993057	0.0	0.0	0.00698868689142	0.269913650118	0.0	0.0
0.0	30.5387997627	0.0	0.0	0.00718836372471	0.277625513263	0.0	0.0
0.0	31.3871002197	0.0	0.0	0.007388040558	0.285337422974	0.0	0.0
0.0	32.2354006767	0.0	0.0	0.00758771739129	0.293049425818	0.0	0.0
0.0	33.0837011337	0.0	0.0	0.00778739376983	0.30076156836	0.0	0.0
0.0	33.9319992065	0.0	0.0	0.00798707060312	0.308473897167	0.0	0.0
0.0	34.7802996635	0.0	0.0	0.00818674743641	0.316186482087	0.0	0.0
0.0	35.6286001205	0.0	0.0	0.0083864242697	0.323899369687	0.0	0.0
0.0	36.4769005775	0.0	0.0	0.00858610110299	0.331612653099	0.0	0.0
0.0	37.3252010345	0.0	0.0	0.00878577793628	0.339326448739	0.0	0.0
0.0	38.1734991074	0.0	0.0	0.00898545476957	0.347040803172	0.0	0.0
0.0	39.0217995644	0.0	0.0	0.00918513160286	0.35475587938	0.0	0.0
0.0	39.8701000214	0.0	0.0	0.00938480843615	0.362471747212	0.0	0.0
0.0	40.7183980942	0.0	0.0	0.00958448526944	0.37018856965	0.0	0.0
0.0	41.5667009354	0.0	0.0	0.00978416210273	0.377906486392	0.0	0.0
0.0	42.4149990082	0.0	0.0	0.00998383802653	0.385625613853	0.0	0.0
0.0	43.2633018494	0.0	0.0	0.0101835148598	0.393346091732	0.0	0.0
0.0	44.1115999222	0.0	0.0	0.0103831916931	0.40106815286	0.0	0.0
0.0	44.959897995	0.0	0.0	0.0105828685264	0.408791936934	0.0	0.0
0.0	45.8082008362	0.0	0.0	0.0107825453597	0.416517630219	0.0	0.0
0.0	46.656498909	0.0	0.0	0.010982222193	0.424245418981	0.0	0.0
0.0	47.5048017502	0.0	0.0	0.0111818990263	0.431975536048	0.0	0.0
0.0	48.353099823	0.0	0.0	0.0113815758596	0.439708214253	0.0	0.0
0.0	49.2013978958	0.0	0.0	0.0115812526928	0.447443593293	0.0	0.0
0.0	50.049700737	0.0	0.0	0.0117809295261	0.455181952566	0.0	0.0
0.0	50.8979988098	0.0	0.0	0.0119806063594	0.462923571467	0.0	0.0
0.0	51.746301651	0.0	0.0	0.0121802831927	0.470668682829	0.0	0.0
0.0	52.5945997238	0.0	0.0	0.012379960026	0.478417566046	0.0	0.0
0.0	53.4428977966	0.0	0.0	0.0125796368593	0.486170453951	0.0	0.0
0.0	54.2912006378	0.0	0.0	0.0127793127831	0.493927672505	0.0	0.0
0.0	55.1394987106	0.0	0.0	0.0129789896164	0.501689501107	0.0	0.0
0.0	55.9878015518	0.0	0.0	0.0131786664497	0.509456265718	0.0	0.0
0.0	56.8360996246	0.0	0.0	0.013378343283	0.517228292301	0.0	0.0
0.0	57.6843976974	0.0	0.0	0.0135780201163	0.525005813688	0.0	0.0
0.0	58.5327005386	0.0	0.0	0.0137776969495	0.532789295539	0.0	0.0
0.0	59.3809986115	0.0	0.0	0.0139773737828	0.540579017252	0.0	0.0
0.0	60.2293014526	0.0	0.0	0.0141770506161	0.548375351354	0.0	0.0
0.0	61.0775995255	0.0	0.0	0.0143767274494	0.55617862381	0.0	0.0
0.0	61.9259023666	0.0	0.0	0.0145764042827	0.563989300281	0.0	0.0
0.0	62.7742004395	0.0	0.0	0.014776081116	0.571807660162	0.0	0.0
0.0	63.6224985123	0.0	0.0	0.0149757579493	0.579634215683	0.0	0.0
0.0	64.4708013535	0.0	0.0	0.0151754347826	0.587469292805	0.0	0.0
0.0	65.3190994263	0.0	0.0	0.0153751116159	0.595313357189	0.0	0.0
0.0	66.1674022675	0.0	0.0	0.0155747875397	0.603166781366	0.0	0.0
0.0	67.0157003403	0.0	0.0	0.0157744652824	0.611030124128	0.0	0.0
0.0	67.8639984131	0.0	0.0	0.0159741412062	0.618903664872	0.0	0.0
0.0	68.7123012543	0.0	0.0	0.016173818949	0.626788055524	0.0	0.0
0.0	69.5605993271	0.0	0.0	0.0163734948728	0.634683575481	0.0	0.0
0.0	70.4089021683	0.0	0.0	0.0165731726156	0.642590923235	0.0	0.0
0.0	71.2572002411	0.0	0.0	0.0167728485394	0.650510378182	0.0	0.0
0.0	72.1054983139	0.0	0.0	0.0169725262822	0.658442592248	0.0	0.0
0.0	72.9538011551	0.0	0.0	0.017172202206	0.666387937963	0.0	0.0
0.0	73.8020992279	0.0	0.0	0.0173718781298	0.674347160384	0.0	0.0
0.0	74.6504020691	0.0	0.0	0.0175715558726	0.682320538908	0.0	0.0
0.0	75.4987001419	0.0	0.0	0.0177712317964	0.69030886516	0.0	0.0
0.0	76.3469982147	0.0	0.0	0.0179709095391	0.698312418535	0.0	0.0
0.0	77.1953010559	0.0	0.0	0.0181705854629	0.706332083791	0.0	0.0
0.0	78.0435991287	0.0	0.0	0.0183702632057	0.714368140325	0.0	0.0
0.0	78.8919019699	0.0	0.0	0.0185699391295	0.722421426326	0.0	0.0
0.0	79.7402000427	0.0	0.0	0.0187696168723	0.730492267758	0.0	0.0
0.0	80.5885028839	0.0	0.0	0.0189692927961	0.738581642509	0.0	0.0
0.0	81.4367961884	0.0	0.0	0.0191689705389	0.746689736843	0.0	0.0
0.0	82.2850990295	0.0	0.0	0.0193686464627	0.754817668349	0.0	0.0
0.0	83.1334018707	0.0	0.0	0.0195683242055	0.762965530157	0.0	0.0
0.0	83.9817047119	0.0	0.0	0.0197680001293	0.771134532988	0.0	0.0
0.0	84.8299980164	0.0	0.0	0.0199676760531	0.77932481654	0.0	0.0
0.0	84.8299980164	1.3685308835e-15	0.0	0.0199676760531	0.77932481654	-2.26493712379e-16	-2.56611821186e-17
0.0	84.8299980164	2.31965124607	0.0	0.0199676760531	0.779410498217	0.0399999989895	0.0
0.0	84.8299980164	4.63753938675	0.0	0.0199676760531	0.779669824988	0.079999997979	0.0
0.0	84.8299980164	6.95215284824	0.0	0.0199676760531	0.780111085624	0.120000001334	0.0
0.0	84.8299980164	9.26179230213	0.0	0.0199676760531	0.780748110265	0.159999995958	0.0
0.0	84.8299980164	11.5644860268	0.0	0.0199676760531	0.781600363553	0.200000002224	0.0
0.0	84.8299980164	13.8579058647	0.0	0.0199676760531	0.782692618668	0.240000002668	0.0
0.0	84.8299980164	16.1392986774	0.0	0.0199676760531	0.784054864198	0.279999998747	0.0
0.0	84.8299980164	18.4054303169	0.0	0.0199676760531	0.785721465945	0.319999991916	0.0
0.0	84.8299980164	20.6525659561	0.0	0.0199676760531	0.787730608135	0.359999999637	0.0
0.0	84.8299980164	22.8764748573	0.0	0.0199676760531	0.790122617036	0.400000004447	0.0
0.0	84.8299980164	25.0724887848	0.0	0.0199676760531	0.792938563973	0.440000000526	0.0
0.0	84.8299980164	27.2356057167	0.0	0.0199676760531	0.796218682081	0.480000005336	0.0
0.0	84.8299980164	29.3606519699	0.0	0.0199676760531	0.799999851733	0.520000001416	0.0
0.0	84.8299980164	31.4424538612	0.0	0.0199676760531	0.804313737899	0.559999997495	0.0
0.0	84.8299980164	33.4760761261	0.0	0.0199676760531	0.809185113758	0.600000016857	0.0
0.0	84.8299980164	35.4570198059	0.0	0.0199676760531	0.814630463719	0.639999983832	0.0
0.0	84.8299980164	37.3814105988	0.0	0.0199676760531	0.820656958967	0.680000003194	0.0
0.0	84.8299980164	39.2461538315	0.0	0.0199676760531	0.827262550592	0.719999999274	0.0
0.0	84.8299980164	41.0490083694	0.0	0.0199676760531	0.834436714649	0.760000018636	0.0
0.0	84.8299980164	42.7886199951	0.0	0.0199676760531	0.842160917819	0.800000008894	0.0
0.0	84.8299980164	44.4644784927	0.0	0.0199676760531	0.850410573184	0.83999998169	0.0
0.0	84.8299980164	46.0768461227	0.0	0.0199676760531	0.859156250954	0.880000001052	0.0
0.0	84.8299980164	47.6266670227	0.0	0.0199676760531	0.868365354836	0.920000020415	0.0
0.0	84.8299980164	49.1154193878	0.0	0.0199676760531	0.878003425896	0.960000010673	0.0
0.0	84.8299980164	50.5450105667	0.0	0.0199676760531	0.888035539538	1.00000001257	0.0
0.0	84.8299980164	51.9176578522	0.0	0.0199676760531	0.898427050561	1.04000000283	0.0
0.0	84.8299980164	53.235783577	0.0	0.0199676760531	0.909144524485	1.07999999309	0.0
0.0	84.8299980164	54.5019292831	0.0	0.0199676760531	0.920156110078	1.11999999499	0.0
0.0	84.8299980164	55.7186889648	0.0	0.0199676760531	0.93143209815	1.15999998525	0.0
0.0	84.8299980164	56.8886423111	0.0	0.0199676760531	0.942944735289	1.20000003371	0.0
0.0	84.8299980164	58.014330864	0.0	0.0199676760531	0.954668503255	1.24000002397	0.0
0.0	84.8299980164	59.098200798	0.0	0.0199676760531	0.966580212116	1.27999996766	0.0
0.0	84.8299980164	60.142621994	0.0	0.0199676760531	0.978658627719	1.32000001613	0.0
0.0	84.8299980164	61.1498308182	0.0	0.0199676760531	0.990884657949	1.36000000639	0.0
0.0	84.8299980164	62.1219539642	0.0	0.0199676760531	1.00324088708	1.39999999665	0.0
0.0	84.8299980164	63.061003685	0.0	0.0199676760531	1.01571194828	1.43999999855	0.0
0.0	84.8299980164	63.9688539505	0.0	0.0199676760531	1.02828368545	1.47999998881	0.0
0.0	84.8299980164	64.8472738266	0.0	0.0199676760531	1.04094361886	1.52000003727	0.0
0.0	84.8299980164	65.6979084015	0.0	0.0199676760531	1.05368038639	1.55999998096	0.0
0.0	84.8299980164	66.5223073959	0.0	0.0199676760531	1.06648392975	1.60000001779	0.0
0.0	84.8299980164	67.3219060898	0.0	0.0199676760531	1.07934530824	1.64000001969	0.0
0.0	84.8299980164	68.0980396271	0.0	0.0199676760531	1.09225613996	1.67999996338	0.0
0.0	84.8299980164	68.8519668579	0.0	0.0199676760531	1.10520943999	1.7200000002	0.0
0.0	84.8299980164	69.584851265	0.0	0.0199676760531	1.11819840968	1.7600000021	0.0
0.0	84.8299980164	70.2977752686	0.0	0.0199676760531	1.13121736795	1.7999999458	0.0
0.0	84.8299980164	70.9917545319	0.0	0.0199676760531	1.14426100627	1.84000004083	0.0
0.0	84.8299980164	71.6677379608	0.0	0.0199676760531	1.15732466802	1.87999998452	0.0
0.0	84.8299980164	72.3266077042	0.0	0.0199676760531	1.17040397599	1.92000002135	0.0
0.0	84.8299980164	72.9691934586	0.0	0.0199676760531	1.18349529803	1.96000002325	0.0
0.0	84.8299980164	73.5962629318	0.0	0.0199676760531	1.1965950951	2.00000002515	0.0
0.0	84.8299980164	74.2085409164	0.0	0.0199676760531	1.20970029384	2.04000000376	0.0
0.0	84.8299980164	74.8066997528	0.0	0.0199676760531	1.22280819342	2.08000000566	0.0
0.0	84.8299980164	75.3913831711	0.0	0.0199676760531	1.23591627926	2.12000000756	0.0
0.0	84.8299980164	75.963177681	0.0	0.0199676760531	1.24902222306	2.15999998618	0.0
0.0	84.8299980164	76.5226459503	0.0	0.0199676760531	1.26212416217	2.19999998808	0.0
0.0	84.8299980164	77.0703077316	0.0	0.0199676760531	1.27522014081	2.23999998998	0.0
0.0	84.8299980164	77.6066684723	0.0	0.0199676760531	1.28830866888	2.2799999686	0.0
0.0	84.8299980164	78.1321811676	0.0	0.0199676760531	1.30138806999	2.3199999705	0.0
0.0	84.8299980164	78.6472892761	0.0	0.0199676760531	1.31445722654	2.36000006553	0.0
0.0	84.8299980164	79.1524076462	0.0	0.0199676760531	1.32751492783	2.40000006743	0.0
0.0	84.8299980164	79.6479225159	0.0	0.0199676760531	1.34055996314	2.43999995291	0.0
0.0	84.8299980164	80.1342010498	0.0	0.0199676760531	1.35359149426	2.48000004794	0.0
0.0	84.8299980164	80.6116008759	0.0	0.0199676760531	1.36660858989	2.52000004984	0.0
0.0	84.8299980164	81.0804462433	0.0	0.0199676760531	1.37961050496	2.55999993533	0.0
0.0	84.8299980164	81.5410423279	0.0	0.0199676760531	1.39259649441	2.60000003036	0.0
0.0	84.8299980164	81.9936847687	0.0	0.0199676760531	1.40556609258	2.64000003226	0.0
0.0	84.8299980164	82.4386692047	0.0	0.0199676760531	1.41851864755	2.67999991775	0.0
0.0	84.8299980164	82.8762531281	0.0	0.0199676760531	1.43145360053	2.72000001278	0.0
0.0	84.8299980164	83.306684494	0.0	0.0199676760531	1.44437057897	2.76000001468	0.0
0.0	84.8299980164	83.7302112579	0.0	0.0199676760531	1.45726921037	2.79999999329	0.0
0.0	84.8299980164	84.1470623016	0.0	0.0199676760531	1.47014921531	2.83999999519	0.0
0.0	84.8299980164	84.5574474335	0.0	0.0199676760531	1.48301012814	2.87999999709	0.0
0.0	84.8299980164	84.9615859985	0.0	0.0199676760531	1.49585185573	2.92000009213	0.0
0.0	84.8299980164	85.3596687317	0.0	0.0199676760531	1.50867402554	2.95999997761	0.0
0.0	84.8299980164	85.7518768311	0.0	0.0199676760531	1.52147654444	2.99999997951	0.0
0.0	84.8299980164	86.1384105682	0.0	0.0199676760531	1.53425922617	3.04000007454	0.0
0.0	84.8299980164	86.5194225311	0.0	0.0199676760531	1.54702179134	3.07999996003	0.0
0.0	84.8299980164	86.8950843811	0.0	0.0199676760531	1.55976433307	3.11999996193	0.0
0.0	84.8299980164	87.2655487061	0.0	0.0199676760531	1.57248675823	3.15999996383	0.0
0.0	84.8299980164	87.6309776306	0.0	0.0199676760531	1.5851886943	3.20000003558	0.0
0.0	84.8299980164	87.9915142059	0.0	0.0199676760531	1.5978705138	3.24000003748	0.0
0.0	84.8299980164	88.3472824097	0.0	0.0199676760531	1.61053165793	3.28000003938	0.0
0.0	84.8299980164	88.698425293	0.0	0.0199676760531	1.6231726855	3.31999992486	0.0
0.0	84.8299980164	89.0450668335	0.0	0.0199676760531	1.63579303771	3.35999992676	0.0
0.0	84.8299980164	89.3873310089	0.0	0.0199676760531	1.64839308709	3.40000011493	0.0
0.0	84.8299980164	89.7253322601	0.0	0.0199676760531	1.66097283363	3.44000000041	0.0
0.0	84.8299980164	90.0591945648	0.0	0.0199676760531	1.67353190482	3.48000000231	0.0
0.0	84.8299980164	90.3890037537	0.0	0.0199676760531	1.68607085943	3.52000000421	0.0
0.0	84.8299980164	90.7148742676	0.0	0.0199676760531	1.69858932495	3.56000000611	0.0
0.0	84.8299980164	91.0369110107	0.0	0.0199676760531	1.7110876739	3.59999989159	0.0
0.0	84.8299980164	91.3552093506	0.0	0.0199676760531	1.72356572002	3.64000007976	0.0
0.0	84.8299980164	91.6698551178	0.0	0.0199676760531	1.73602364957	3.68000008166	0.0
0.0	84.8299980164	91.9809436798	0.0	0.0199676760531	1.74846127629	3.71999996714	0.0
0.0	84.8299980164	92.2885513306	0.0	0.0199676760531	1.76087915897	3.75999996904	0.0
0.0	84.8299980164	92.5927734375	0.0	0.0199676760531	1.77327692509	3.79999997094	0.0
0.0	84.8299980164	92.8936862946	0.0	0.0199676760531	1.78565494716	3.84000004269	0.0
0.0	84.8299980164	93.1913566589	0.0	0.0199676760531	1.79801303893	3.88000004459	0.0
0.0	84.8299980164	93.4858703613	0.0	0.0199676760531	1.81035157293	3.92000004649	0.0
0.0	84.8299980164	93.7773036957	0.0	0.0199676760531	1.82267054915	3.95999993198	0.0
0.0	84.8299980164	94.0657138824	0.0	0.0199676760531	1.8349699676	4.00000005029	0.0


==> examples/compression-preload-NA/modelUSUB-Invariant-model-II-c-Case-07_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	1.24099999666	0.0	0.0	0.000292112304123	0.011281818297	0.0	0.0
0.0	2.48199999332	0.0	0.0	0.000584224608247	0.022563636594	0.0	0.0
0.0	3.72299998999	0.0	0.0	0.00087633691237	0.0338454527082	0.0	0.0
0.0	4.96399998665	0.0	0.0	0.00116844921649	0.045127273188	0.0	0.0
0.0	6.20500028133	0.0	0.0	0.00146056152062	0.0564090907574	0.0	0.0
0.0	7.44599997997	0.0	0.0	0.00175267382474	0.0676909054164	0.0	0.0
0.0	8.68700027466	0.0	0.0	0.00204478624255	0.0789727258962	0.0	0.0
0.0	9.9279999733	0.0	0.0	0.00233689843299	0.0902545463759	0.0	0.0
0.0	11.1689996719	0.0	0.0	0.0026290108508	0.101536361035	0.0	0.0
0.0	12.4100005627	0.0	0.0	0.00292112304123	0.112818181515	0.0	0.0
0.0	13.6510002613	0.0	0.0	0.00321323545904	0.124100001995	0.0	0.0
0.0	14.8919999599	0.0	0.0	0.00350534764948	0.135381810833	0.0	0.0
0.0	16.1329996586	0.0	0.0	0.00379746006729	0.146663631313	0.0	0.0
0.0	17.3740005493	0.0	0.0	0.0040895724851	0.157945451792	0.0	0.0
0.0	18.615000248	0.0	0.0	0.00438168444816	0.169227272272	0.0	0.0
0.0	19.8559999466	0.0	0.0	0.00467379686597	0.180509092752	0.0	0.0
0.0	21.0969996452	0.0	0.0	0.00496590928378	0.19179090159	0.0	0.0
0.0	22.3379993439	0.0	0.0	0.00525802170159	0.20307272207	0.0	0.0
0.0	23.5789990425	0.0	0.0	0.00555013366466	0.214354530908	0.0	0.0
0.0	24.8200011253	0.0	0.0	0.00584224608247	0.225636363029	0.0	0.0
0.0	26.061000824	0.0	0.0	0.00613435850028	0.236918171868	0.0	0.0
0.0	27.3020005226	0.0	0.0	0.00642647091809	0.248200003989	0.0	0.0
0.0	28.5430002213	0.0	0.0	0.00671858288115	0.259481812827	0.0	0.0
0.0	29.7839999199	0.0	0.0	0.00701069529896	0.270763644949	0.0	0.0
0.0	31.0249996185	0.0	0.0	0.00730280771677	0.282045546919	0.0	0.0
0.0	32.2659993172	0.0	0.0	0.00759492013458	0.293327635154	0.0	0.0
0.0	33.5069990158	0.0	0.0	0.00788703255239	0.304609979503	0.0	0.0
0.0	34.7480010986	0.0	0.0	0.0081791449702	0.315892812796	0.0	0.0
0.0	35.9890007973	0.0	0.0	0.00847125647851	0.327176298015	0.0	0.0
0.0	37.2300004959	0.0	0.0	0.00876336889633	0.338460737839	0.0	0.0
0.0	38.4710001945	0.0	0.0	0.00905548131414	0.349746411666	0.0	0.0
0.0	39.7119998932	0.0	0.0	0.00934759373195	0.361033668742	0.0	0.0
0.0	40.953001976	0.0	0.0	0.00963970614976	0.372322881594	0.0	0.0
0.0	42.1939992905	0.0	0.0	0.00993181856757	0.38361446932	0.0	0.0
0.0	43.4350013733	0.0	0.0	0.0102239309854	0.394908944145	0.0	0.0
0.0	44.6759986877	0.0	0.0	0.0105160434032	0.406206818298	0.0	0.0
0.0	45.9170007706	0.0	0.0	0.010808155821	0.417508650571	0.0	0.0
0.0	47.157998085	0.0	0.0	0.0111002673293	0.428815046325	0.0	0.0
0.0	48.3990001678	0.0	0.0	0.0113923797471	0.440126657486	0.0	0.0
0.0	49.6400022507	0.0	0.0	0.0116844921649	0.451444182545	0.0	0.0
0.0	50.8809995651	0.0	0.0	0.0119766045827	0.462768413126	0.0	0.0
0.0	52.1220016479	0.0	0.0	0.0122687170006	0.474100047722	0.0	0.0
0.0	53.3629989624	0.0	0.0	0.0125608294184	0.485440064222	0.0	0.0
0.0	54.6040010452	0.0	0.0	0.0128529418362	0.496789207682	0.0	0.0
0.0	55.8449983597	0.0	0.0	0.013145054254	0.508148502558	0.0	0.0
0.0	57.0860004425	0.0	0.0	0.0134371657623	0.519518833607	0.0	0.0
0.0	58.326997757	0.0	0.0	0.0137292781801	0.530901364982	0.0	0.0
0.0	59.5679998398	0.0	0.0	0.0140213905979	0.542297028005	0.0	0.0
0.0	60.8090019226	0.0	0.0	0.0143135030157	0.553707079962	0.0	0.0
0.0	62.0499992371	0.0	0.0	0.0146056154335	0.565132498741	0.0	0.0
0.0	63.2910013199	0.0	0.0	0.0148977278513	0.576574774459	0.0	0.0
0.0	64.5319986343	0.0	0.0	0.0151898402692	0.588034838438	0.0	0.0
0.0	65.7730007172	0.0	0.0	0.0154819517775	0.599514320493	0.0	0.0
0.0	67.0139980316	0.0	0.0	0.0157740651048	0.611014245078	0.0	0.0
0.0	68.2550001144	0.0	0.0	0.0160661766131	0.622536428273	0.0	0.0
0.0	69.4960021973	0.0	0.0	0.0163582899404	0.634081847966	0.0	0.0
0.0	70.7369995117	0.0	0.0	0.0166504014487	0.6456525065	0.0	0.0
0.0	71.9780015945	0.0	0.0	0.016942512957	0.657249381766	0.0	0.0
0.0	73.218998909	0.0	0.0	0.0172346262843	0.668874708936	0.0	0.0
0.0	74.4600009918	0.0	0.0	0.0175267377927	0.680529512465	0.0	0.0
0.0	75.7009983063	0.0	0.0	0.01781885112	0.69221612066	0.0	0.0
0.0	76.9420003891	0.0	0.0	0.0181109626283	0.70393551141	0.0	0.0
0.0	78.1829977036	0.0	0.0	0.0184030759556	0.71569038555	0.0	0.0
0.0	79.4239997864	0.0	0.0	0.0186951874639	0.727481860667	0.0	0.0
0.0	80.6649971008	0.0	0.0	0.0189873007912	0.739312078804	0.0	0.0
0.0	81.906003952	0.0	0.0	0.0192794122995	0.75118294917	0.0	0.0
0.0	83.1470012665	0.0	0.0	0.0195715238078	0.763096427545	0.0	0.0
0.0	84.3879985809	0.0	0.0	0.0198636371351	0.775054655969	0.0	0.0
0.0	85.6289958954	0.0	0.0	0.0201557486434	0.787059683353	0.0	0.0
0.0	86.8700027466	0.0	0.0	0.0204478619708	0.799113512039	0.0	0.0
0.0	88.111000061	0.0	0.0	0.0207399734791	0.811218470335	0.0	0.0
0.0	89.3519973755	0.0	0.0	0.0210320868064	0.823376793414	0.0	0.0
0.0	90.5930042267	0.0	0.0	0.0213241983147	0.835590716451	0.0	0.0
0.0	91.8340015411	0.0	0.0	0.021616311642	0.847862567753	0.0	0.0
0.0	93.0749988556	0.0	0.0	0.0219084231503	0.860194675624	0.0	0.0
0.0	94.31599617	0.0	0.0	0.0222005346586	0.872589554638	0.0	0.0
0.0	95.5570030212	0.0	0.0	0.0224926479859	0.885049719363	0.0	0.0
0.0	96.7980003357	0.0	0.0	0.0227847594942	0.89757759124	0.0	0.0
0.0	98.0389976501	0.0	0.0	0.0230768728215	0.910175777972	0.0	0.0
0.0	99.2800045013	0.0	0.0	0.0233689843299	0.922846980393	0.0	0.0
0.0	100.521001816	0.0	0.0	0.0236610976572	0.935593806207	0.0	0.0
0.0	101.76199913	0.0	0.0	0.0239532091655	0.948419049382	0.0	0.0
0.0	103.002996445	0.0	0.0	0.0242453206738	0.961325410753	0.0	0.0
0.0	104.244003296	0.0	0.0	0.0245374340011	0.974315684289	0.0	0.0
0.0	105.48500061	0.0	0.0	0.0248295455094	0.987392943352	0.0	0.0
0.0	106.725997925	0.0	0.0	0.0251216588367	1.00055998191	0.0	0.0
0.0	107.966995239	0.0	0.0	0.025413770345	1.01381968707	0.0	0.0
0.0	109.20800209	0.0	0.0	0.0257058836723	1.02717531845	0.0	0.0
0.0	110.448999405	0.0	0.0	0.0259979951807	1.04062976316	0.0	0.0
0.0	111.689996719	0.0	0.0	0.026290108508	1.05418628082	0.0	0.0
0.0	112.931003571	0.0	0.0	0.0265822200163	1.0678479448	0.0	0.0
0.0	114.172000885	0.0	0.0	0.0268743315246	1.08161810786	0.0	0.0
0.0	115.412998199	0.0	0.0	0.0271664448519	1.09550002962	0.0	0.0
0.0	116.653995514	0.0	0.0	0.0274585563602	1.1094968766	0.0	0.0
0.0	117.895002365	0.0	0.0	0.0277506696875	1.12361228094	0.0	0.0
0.0	119.13599968	0.0	0.0	0.0280427811958	1.13784950227	0.0	0.0
0.0	120.376996994	0.0	0.0	0.0283348945231	1.15221207961	0.0	0.0
0.0	121.618003845	0.0	0.0	0.0286270060315	1.16670364514	0.0	0.0
0.0	122.85900116	0.0	0.0	0.0289191193588	1.18132764474	0.0	0.0
0.0	124.099998474	0.0	0.0	0.0292112308671	1.19608771056	0.0	0.0
0.0	124.099998474	9.46402948334e-16	0.0	0.0292112308671	1.19608771056	-3.74498370913e-16	4.04112884408e-17
0.0	124.099998474	2.3191948235	0.0	0.0292112308671	1.19637697935	0.0399999989895	0.0
0.0	124.099998474	4.634360075	0.0	0.0292112308671	1.19724590331	0.079999997979	0.0
0.0	124.099998474	6.94223344326	0.0	0.0292112308671	1.19870118797	0.120000001334	0.0
0.0	124.099998474	9.2394810915	0.0	0.0292112308671	1.20075270534	0.159999995958	0.0
0.0	124.099998474	11.522667408	0.0	0.0292112308671	1.20341442525	0.200000002224	0.0
0.0	124.099998474	13.7882363796	0.0	0.0292112308671	1.20670320466	0.240000002668	0.0
0.0	124.099998474	16.0325145721	0.0	0.0292112308671	1.21063785627	0.279999998747	0.0
0.0	124.099998474	18.2517290115	0.0	0.0292112308671	1.21523821726	0.319999991916	0.0
0.0	124.099998474	20.442044735	0.0	0.0292112308671	1.22052337974	0.359999999637	0.0
0.0	124.099998474	22.5996208191	0.0	0.0292112308671	1.22651085258	0.400000004447	0.0
0.0	124.099998474	24.7206878662	0.0	0.0292112308671	1.233214885	0.440000000526	0.0
0.0	124.099998474	26.8016219139	0.0	0.0292112308671	1.24064590782	0.480000005336	0.0
0.0	124.099998474	28.8390445709	0.0	0.0292112308671	1.24880895019	0.520000001416	0.0
0.0	124.099998474	30.8299016953	0.0	0.0292112308671	1.25770308077	0.559999997495	0.0
0.0	124.099998474	32.7715420723	0.0	0.0292112308671	1.26732140779	0.600000016857	0.0
0.0	124.099998474	34.6617722511	0.0	0.0292112308671	1.27765089273	0.639999983832	0.0
0.0	124.099998474	36.4989042282	0.0	0.0292112308671	1.28867244348	0.680000003194	0.0
0.0	124.099998474	38.2817649841	0.0	0.0292112308671	1.30036175251	0.719999999274	0.0
0.0	124.099998474	40.0096988678	0.0	0.0292112308671	1.31269004196	0.760000018636	0.0
0.0	124.099998474	41.6825294495	0.0	0.0292112308671	1.32562480867	0.800000008894	0.0
0.0	124.099998474	43.300538063	0.0	0.0292112308671	1.33913112804	0.83999998169	0.0
0.0	124.099998474	44.8643922806	0.0	0.0292112308671	1.35317230597	0.880000001052	0.0
0.0	124.099998474	46.3750934601	0.0	0.0292112308671	1.36771090329	0.920000020415	0.0
0.0	124.099998474	47.8339385986	0.0	0.0292112308671	1.38270938769	0.960000010673	0.0
0.0	124.099998474	49.2424249649	0.0	0.0292112308671	1.39813087881	1.00000001257	0.0
0.0	124.099998474	50.602221489	0.0	0.0292112308671	1.41393952072	1.04000000283	0.0
0.0	124.099998474	51.9151067734	0.0	0.0292112308671	1.43010122702	1.07999999309	0.0
0.0	124.099998474	53.1829404831	0.0	0.0292112308671	1.44658349454	1.11999999499	0.0
0.0	124.099998474	54.4076013565	0.0	0.0292112308671	1.46335577592	1.15999998525	0.0
0.0	124.099998474	55.5909919739	0.0	0.0292112308671	1.48038947955	1.20000003371	0.0
0.0	124.099998474	56.7349815369	0.0	0.0292112308671	1.49765834212	1.24000002397	0.0
0.0	124.099998474	57.8414106369	0.0	0.0292112308671	1.515137963	1.27999996766	0.0
0.0	124.099998474	58.912062645	0.0	0.0292112308671	1.53280571103	1.32000001613	0.0
0.0	124.099998474	59.9486637115	0.0	0.0292112308671	1.55064128339	1.36000000639	0.0
0.0	124.099998474	60.95287323	0.0	0.0292112308671	1.5686256811	1.39999999665	0.0
0.0	124.099998474	61.9262695312	0.0	0.0292112308671	1.58674195409	1.43999999855	0.0
0.0	124.099998474	62.8703689575	0.0	0.0292112308671	1.60497445613	1.47999998881	0.0
0.0	124.099998474	63.7865972519	0.0	0.0292112308671	1.62330903113	1.52000003727	0.0
0.0	124.099998474	64.6763277054	0.0	0.0292112308671	1.64173264056	1.55999998096	0.0
0.0	124.099998474	65.5408334732	0.0	0.0292112308671	1.6602339223	1.60000001779	0.0
0.0	124.099998474	66.3813352585	0.0	0.0292112308671	1.67880225927	1.64000001969	0.0
0.0	124.099998474	67.1989870071	0.0	0.0292112308671	1.69742777944	1.67999996338	0.0
0.0	124.099998474	67.9948616028	0.0	0.0292112308671	1.71610228717	1.7200000002	0.0
0.0	124.099998474	68.7699842453	0.0	0.0292112308671	1.73481758684	1.7600000021	0.0
0.0	124.099998474	69.5253229141	0.0	0.0292112308671	1.75356678665	1.7999999458	0.0
0.0	124.099998474	70.2617740631	0.0	0.0292112308671	1.77234336734	1.84000004083	0.0
0.0	124.099998474	70.9801912308	0.0	0.0292112308671	1.79114136845	1.87999998452	0.0
0.0	124.099998474	71.6813898087	0.0	0.0292112308671	1.80995576084	1.92000002135	0.0
0.0	124.099998474	72.3661184311	0.0	0.0292112308671	1.82878170162	1.96000002325	0.0
0.0	124.099998474	73.0350923538	0.0	0.0292112308671	1.84761490673	2.00000002515	0.0
0.0	124.099998474	73.688993454	0.0	0.0292112308671	1.86645146459	2.04000000376	0.0
0.0	124.099998474	74.3284511566	0.0	0.0292112308671	1.88528783619	2.08000000566	0.0
0.0	124.099998474	74.9540662766	0.0	0.0292112308671	1.90412085503	2.12000000756	0.0
0.0	124.099998474	75.5664110184	0.0	0.0292112308671	1.92294754088	2.15999998618	0.0
0.0	124.099998474	76.1660146713	0.0	0.0292112308671	1.94176547229	2.19999998808	0.0
0.0	124.099998474	76.7533826828	0.0	0.0292112308671	1.96057204157	2.23999998998	0.0
0.0	124.099998474	77.3290014267	0.0	0.0292112308671	1.9793651998	2.2799999686	0.0
0.0	124.099998474	77.8933191299	0.0	0.0292112308671	1.99814327061	2.3199999705	0.0
0.0	124.099998474	78.4467697144	0.0	0.0292112308671	2.01690401882	2.36000006553	0.0
0.0	124.099998474	78.9897537231	0.0	0.0292112308671	2.03564632684	2.40000006743	0.0
0.0	124.099998474	79.5226573944	0.0	0.0292112308671	2.05436870456	2.43999995291	0.0
0.0	124.099998474	80.0458526611	0.0	0.0292112308671	2.07306966186	2.48000004794	0.0
0.0	124.099998474	80.5596828461	0.0	0.0292112308671	2.09174808115	2.52000004984	0.0
0.0	124.099998474	81.0644817352	0.0	0.0292112308671	2.11040321738	2.55999993533	0.0
0.0	124.099998474	81.5605640411	0.0	0.0292112308671	2.12903376669	2.60000003036	0.0
0.0	124.099998474	82.0482158661	0.0	0.0292112308671	2.14763935655	2.64000003226	0.0
0.0	124.099998474	82.5277423859	0.0	0.0292112308671	2.16621868312	2.67999991775	0.0
0.0	124.099998474	82.9993915558	0.0	0.0292112308671	2.18477156013	2.72000001278	0.0
0.0	124.099998474	83.4634399414	0.0	0.0292112308671	2.20329724252	2.76000001468	0.0
0.0	124.099998474	83.9201259613	0.0	0.0292112308671	2.2217951715	2.79999999329	0.0
0.0	124.099998474	84.3696784973	0.0	0.0292112308671	2.24026478827	2.83999999519	0.0
0.0	124.099998474	84.8123264313	0.0	0.0292112308671	2.25870609283	2.87999999709	0.0
0.0	124.099998474	85.2482891083	0.0	0.0292112308671	2.27711815387	2.92000009213	0.0
0.0	124.099998474	85.6777667999	0.0	0.0292112308671	2.29550115764	2.95999997761	0.0
0.0	124.099998474	86.1009502411	0.0	0.0292112308671	2.31385473162	2.99999997951	0.0
0.0	124.099998474	86.5180301666	0.0	0.0292112308671	2.33217850327	3.04000007454	0.0
0.0	124.099998474	86.9291877747	0.0	0.0292112308671	2.35047247261	3.07999996003	0.0
0.0	124.099998474	87.3345947266	0.0	0.0292112308671	2.36873626709	3.11999996193	0.0
0.0	124.099998474	87.734413147	0.0	0.0292112308671	2.38696988672	3.15999996383	0.0
0.0	124.099998474	88.1287956238	0.0	0.0292112308671	2.4051733315	3.20000003558	0.0
0.0	124.099998474	88.5179042816	0.0	0.0292112308671	2.42334641516	3.24000003748	0.0
0.0	124.099998474	88.9018726349	0.0	0.0292112308671	2.44148913771	3.28000003938	0.0
0.0	124.099998474	89.2808532715	0.0	0.0292112308671	2.45960149914	3.31999992486	0.0
0.0	124.099998474	89.6549701691	0.0	0.0292112308671	2.47768349946	3.35999992676	0.0
0.0	124.099998474	90.0243473053	0.0	0.0292112308671	2.49573495239	3.40000011493	0.0
0.0	124.099998474	90.3891277313	0.0	0.0292112308671	2.51375623047	3.44000000041	0.0
0.0	124.099998474	90.7494068146	0.0	0.0292112308671	2.53174696118	3.48000000231	0.0
0.0	124.099998474	91.1053180695	0.0	0.0292112308671	2.54970751703	3.52000000421	0.0
0.0	124.099998474	91.4569568634	0.0	0.0292112308671	2.56763789803	3.56000000611	0.0
0.0	124.099998474	91.8044376373	0.0	0.0292112308671	2.58553829044	3.59999989159	0.0
0.0	124.099998474	92.1478557587	0.0	0.0292112308671	2.603408508	3.64000007976	0.0
0.0	124.099998474	92.4873256683	0.0	0.0292112308671	2.62124873698	3.68000008166	0.0
0.0	124.099998474	92.8229236603	0.0	0.0292112308671	2.63905916363	3.71999996714	0.0
0.0	124.099998474	93.1547546387	0.0	0.0292112308671	2.65683997422	3.75999996904	0.0
0.0	124.099998474	93.4829044342	0.0	0.0292112308671	2.67459116876	3.79999997094	0.0
0.0	124.099998474	93.8074493408	0.0	0.0292112308671	2.6923129335	3.84000004269	0.0
0.0	124.099998474	94.128484726	0.0	0.0292112308671	2.71000526845	3.88000004459	0.0
0.0	124.099998474	94.4460773468	0.0	0.0292112308671	2.72766854614	3.92000004649	0.0
0.0	124.099998474	94.7603130341	0.0	0.0292112308671	2.7453025803	3.95999993198	0.0
0.0	124.099998474	95.0712680817	0.0	0.0292112308671	2.76290792972	4.00000005029	0.0


==> examples/compression-preload-NA/modelUSUB-Invariant-model-II-c-Case-08_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	1.64499998093	0.0	0.0	0.000387207705899	0.0149545448949	0.0	0.0
0.0	3.28999996185	0.0	0.0	0.000774415411797	0.0299090897897	0.0	0.0
0.0	4.93499994278	0.0	0.0	0.0011616231177	0.0448636361398	0.0	0.0
0.0	6.57999992371	0.0	0.0	0.00154883082359	0.0598181795795	0.0	0.0
0.0	8.22499990463	0.0	0.0	0.00193603841581	0.0747727288399	0.0	0.0
0.0	9.86999988556	0.0	0.0	0.00232324623539	0.0897272722796	0.0	0.0
0.0	11.5149998665	0.0	0.0	0.0027104538276	0.10468182154	0.0	0.0
0.0	13.1599998474	0.0	0.0	0.00309766164719	0.119636359159	0.0	0.0
0.0	14.8049998283	0.0	0.0	0.0034848692394	0.134590908419	0.0	0.0
0.0	16.4499998093	0.0	0.0	0.00387207683161	0.14954545768	0.0	0.0
0.0	18.0949997902	0.0	0.0	0.0042592846512	0.164499995299	0.0	0.0
0.0	19.7399997711	0.0	0.0	0.00464649247078	0.179454544559	0.0	0.0
0.0	21.384999752	0.0	0.0	0.00503369983562	0.19440909382	0.0	0.0
0.0	23.029999733	0.0	0.0	0.00542090765521	0.20936364308	0.0	0.0
0.0	24.6749997139	0.0	0.0	0.00580811547479	0.224318169057	0.0	0.0
0.0	26.3199996948	0.0	0.0	0.00619532329438	0.239272718318	0.0	0.0
0.0	27.9649996758	0.0	0.0	0.00658253065922	0.254227267578	0.0	0.0
0.0	29.6099996567	0.0	0.0	0.0069697384788	0.269181816839	0.0	0.0
0.0	31.2549996376	0.0	0.0	0.00735694629839	0.284136435948	0.0	0.0
0.0	32.8999996185	0.0	0.0	0.00774415366323	0.299091497436	0.0	0.0
0.0	34.5449995995	0.0	0.0	0.00813136193756	0.314047141001	0.0	0.0
0.0	36.1899995804	0.0	0.0	0.0085185693024	0.329003925435	0.0	0.0
0.0	37.8349995613	0.0	0.0	0.00890577666723	0.3439624561	0.0	0.0
0.0	39.4799995422	0.0	0.0	0.00929298494157	0.358923408203	0.0	0.0
0.0	41.1250019073	0.0	0.0	0.0096801923064	0.373887713067	0.0	0.0
0.0	42.7699995041	0.0	0.0	0.0100673996712	0.388856325299	0.0	0.0
0.0	44.4150018692	0.0	0.0	0.0104546079456	0.40383040905	0.0	0.0
0.0	46.0599994659	0.0	0.0	0.0108418153104	0.41881124489	0.0	0.0
0.0	47.7050018311	0.0	0.0	0.0112290226753	0.433800229803	0.0	0.0
0.0	49.3499994278	0.0	0.0	0.0116162309496	0.44879890047	0.0	0.0
0.0	50.9950017929	0.0	0.0	0.0120034383144	0.463809026405	0.0	0.0
0.0	52.6399993896	0.0	0.0	0.0123906465888	0.478832377121	0.0	0.0
0.0	54.2850017548	0.0	0.0	0.0127778539536	0.493870954961	0.0	0.0
0.0	55.9299993515	0.0	0.0	0.0131650613184	0.5089268554	0.0	0.0
0.0	57.5750017166	0.0	0.0	0.0135522695928	0.524002499878	0.0	0.0
0.0	59.2199993134	0.0	0.0	0.0139394769576	0.539100030437	0.0	0.0
0.0	60.8650016785	0.0	0.0	0.0143266843224	0.55422228761	0.0	0.0
0.0	62.5099992752	0.0	0.0	0.0147138925968	0.569371692836	0.0	0.0
0.0	64.1550016403	0.0	0.0	0.0151010999616	0.584551459178	0.0	0.0
0.0	65.7999992371	0.0	0.0	0.0154883073265	0.599764101207	0.0	0.0
0.0	67.4450016022	0.0	0.0	0.0158755156008	0.615013390779	0.0	0.0
0.0	69.0899991989	0.0	0.0	0.0162627238751	0.630301842466	0.0	0.0
0.0	70.735001564	0.0	0.0	0.0166499303305	0.645633833483	0.0	0.0
0.0	72.3799991608	0.0	0.0	0.0170371386048	0.661012157798	0.0	0.0
0.0	74.0250015259	0.0	0.0	0.0174243468791	0.676440866664	0.0	0.0
0.0	75.6699991226	0.0	0.0	0.0178115533345	0.691923778504	0.0	0.0
0.0	77.3150014877	0.0	0.0	0.0181987616088	0.707464991137	0.0	0.0
0.0	78.9599990845	0.0	0.0	0.0185859698831	0.723068695515	0.0	0.0
0.0	80.6050014496	0.0	0.0	0.0189731763385	0.738739175722	0.0	0.0
0.0	82.2500038147	0.0	0.0	0.0193603846128	0.754480948672	0.0	0.0
0.0	83.8949966431	0.0	0.0	0.0197475928871	0.770298670977	0.0	0.0
0.0	85.5399990082	0.0	0.0	0.0201347993425	0.786197092384	0.0	0.0
0.0	87.1850013733	0.0	0.0	0.0205220076168	0.802181195468	0.0	0.0
0.0	88.8300037384	0.0	0.0	0.0209092158912	0.81825600937	0.0	0.0
0.0	90.4749965668	0.0	0.0	0.0212964223465	0.83442684263	0.0	0.0
0.0	92.1199989319	0.0	0.0	0.0216836306208	0.85069919005	0.0	0.0
0.0	93.765001297	0.0	0.0	0.0220708388952	0.86707836017	0.0	0.0
0.0	95.4100036621	0.0	0.0	0.0224580453505	0.883570313454	0.0	0.0
0.0	97.0549964905	0.0	0.0	0.0228452536248	0.900180730969	0.0	0.0
0.0	98.6999988556	0.0	0.0	0.0232324618992	0.916915666312	0.0	0.0
0.0	100.345001221	0.0	0.0	0.0236196683545	0.933781359345	0.0	0.0
0.0	101.990003586	0.0	0.0	0.0240068766288	0.950784049928	0.0	0.0
0.0	103.634996414	0.0	0.0	0.0243940849032	0.96793025732	0.0	0.0
0.0	105.279998779	0.0	0.0	0.0247812931775	0.985226593912	0.0	0.0
0.0	106.925001144	0.0	0.0	0.0251684996329	1.00267985836	0.0	0.0
0.0	108.57000351	0.0	0.0	0.0255557079072	1.02029703557	0.0	0.0
0.0	110.214996338	0.0	0.0	0.0259429161815	1.03808511049	0.0	0.0
0.0	111.859998703	0.0	0.0	0.0263301226369	1.05605144054	0.0	0.0
0.0	113.505001068	0.0	0.0	0.0267173309112	1.07420338318	0.0	0.0
0.0	115.150003433	0.0	0.0	0.0271045391855	1.09254857525	0.0	0.0
0.0	116.794996262	0.0	0.0	0.0274917456409	1.11109465361	0.0	0.0
0.0	118.439998627	0.0	0.0	0.0278789539152	1.12984944135	0.0	0.0
0.0	120.085000992	0.0	0.0	0.0282661621895	1.14882122725	0.0	0.0
0.0	121.730003357	0.0	0.0	0.0286533686449	1.16801792756	0.0	0.0
0.0	123.374996185	0.0	0.0	0.0290405769192	1.1874480173	0.0	0.0
0.0	125.01999855	0.0	0.0	0.0294277851935	1.20711997151	0.0	0.0
0.0	126.665000916	0.0	0.0	0.0298149916489	1.22704254463	0.0	0.0
0.0	128.310003281	0.0	0.0	0.0302021999232	1.24722439796	0.0	0.0
0.0	129.954996109	0.0	0.0	0.0305894063786	1.26767465845	0.0	0.0
0.0	131.599998474	0.0	0.0	0.0309766146529	1.28840245306	0.0	0.0
0.0	133.245000839	0.0	0.0	0.0313638229272	1.3094170019	0.0	0.0
0.0	134.890003204	0.0	0.0	0.0317510312016	1.33072780445	0.0	0.0
0.0	136.534996033	0.0	0.0	0.0321382394759	1.35234445333	0.0	0.0
0.0	138.179998398	0.0	0.0	0.0325254477502	1.37427672744	0.0	0.0
0.0	139.825000763	0.0	0.0	0.0329126523866	1.39653459191	0.0	0.0
0.0	141.470003128	0.0	0.0	0.0332998606609	1.41912810504	0.0	0.0
0.0	143.114995956	0.0	0.0	0.0336870689353	1.44206751138	0.0	0.0
0.0	144.759998322	0.0	0.0	0.0340742772096	1.46536333486	0.0	0.0
0.0	146.405000687	0.0	0.0	0.0344614854839	1.48902600631	0.0	0.0
0.0	148.050003052	0.0	0.0	0.0348486937582	1.51306632906	0.0	0.0
0.0	149.69499588	0.0	0.0	0.0352358983946	1.53749510646	0.0	0.0
0.0	151.339998245	0.0	0.0	0.0356231066689	1.56232351437	0.0	0.0
0.0	152.98500061	0.0	0.0	0.0360103149433	1.58756282181	0.0	0.0
0.0	154.630002975	0.0	0.0	0.0363975232176	1.6132241115	0.0	0.0
0.0	156.274995804	0.0	0.0	0.0367847314919	1.63931921124	0.0	0.0
0.0	157.919998169	0.0	0.0	0.0371719397663	1.66585966945	0.0	0.0
0.0	159.565000534	0.0	0.0	0.0375591444026	1.69285722077	0.0	0.0
0.0	161.210002899	0.0	0.0	0.037946352677	1.72032434493	0.0	0.0
0.0	162.854995728	0.0	0.0	0.0383335609513	1.74827259034	0.0	0.0
0.0	164.500007629	0.0	0.0	0.0387207692256	1.77671480924	0.0	0.0
0.0	164.500007629	-5.28632865335e-16	0.0	0.0387207692256	1.77671480924	-5.51615844976e-16	-1.95262414922e-16
0.0	164.500007629	2.31866255403	0.0	0.0387207692256	1.77735183388	0.0399999989895	0.0
0.0	164.500007629	4.63066726923	0.0	0.0387207692256	1.77925825119	0.079999997979	0.0
0.0	164.500007629	6.93076491356	0.0	0.0387207692256	1.78242940456	0.120000001334	0.0
0.0	164.500007629	9.21384215355	0.0	0.0387207692256	1.78685486317	0.159999995958	0.0
0.0	164.500007629	11.4749586582	0.0	0.0387207692256	1.7925215885	0.200000002224	0.0
0.0	164.500007629	13.709397316	0.0	0.0387207692256	1.79941374809	0.240000002668	0.0
0.0	164.500007629	15.9127175808	0.0	0.0387207692256	1.80751103908	0.279999998747	0.0
0.0	164.500007629	18.0808031559	0.0	0.0387207692256	1.81678943336	0.319999991916	0.0
0.0	164.500007629	20.2099108696	0.0	0.0387207692256	1.8272202462	0.359999999637	0.0
0.0	164.500007629	22.2967123985	0.0	0.0387207692256	1.83876994997	0.400000004447	0.0
0.0	164.500007629	24.3383312225	0.0	0.0387207692256	1.85140110552	0.440000000526	0.0
0.0	164.500007629	26.332359314	0.0	0.0387207692256	1.86507161707	0.480000005336	0.0
0.0	164.500007629	28.2768726349	0.0	0.0387207692256	1.87973566353	0.520000001416	0.0
0.0	164.500007629	30.1704335213	0.0	0.0387207692256	1.89534444362	0.559999997495	0.0
0.0	164.500007629	32.0120644569	0.0	0.0387207692256	1.91184673458	0.600000016857	0.0
0.0	164.500007629	33.8012361526	0.0	0.0387207692256	1.92918926477	0.639999983832	0.0
0.0	164.500007629	35.5378293991	0.0	0.0387207692256	1.94731820375	0.680000003194	0.0
0.0	164.500007629	37.2220897675	0.0	0.0387207692256	1.96617953479	0.719999999274	0.0
0.0	164.500007629	38.8545894623	0.0	0.0387207692256	1.98571961373	0.760000018636	0.0
0.0	164.500007629	40.4361724854	0.0	0.0387207692256	2.00588591397	0.800000008894	0.0
0.0	164.500007629	41.9679117203	0.0	0.0387207692256	2.02662777156	0.83999998169	0.0
0.0	164.500007629	43.4510707855	0.0	0.0387207692256	2.04789619893	0.880000001052	0.0
0.0	164.500007629	44.8870515823	0.0	0.0387207692256	2.06964518875	0.920000020415	0.0
0.0	164.500007629	46.2773656845	0.0	0.0387207692256	2.09183041006	0.960000010673	0.0
0.0	164.500007629	47.6235866547	0.0	0.0387207692256	2.11441088468	1.00000001257	0.0
0.0	164.500007629	48.9273452759	0.0	0.0387207692256	2.1373482421	1.04000000283	0.0
0.0	164.500007629	50.190281868	0.0	0.0387207692256	2.16060653329	1.07999999309	0.0
0.0	164.500007629	51.4140367508	0.0	0.0387207692256	2.18415278941	1.11999999499	0.0
0.0	164.500007629	52.600235939	0.0	0.0387207692256	2.2079564631	1.15999998525	0.0
0.0	164.500007629	53.7504768372	0.0	0.0387207692256	2.23198980093	1.20000003371	0.0
0.0	164.500007629	54.8663139343	0.0	0.0387207692256	2.25622653961	1.24000002397	0.0
0.0	164.500007629	55.9492492676	0.0	0.0387207692256	2.28064376861	1.27999996766	0.0
0.0	164.500007629	57.000746727	0.0	0.0387207692256	2.30521950871	1.32000001613	0.0
0.0	164.500007629	58.0222034454	0.0	0.0387207692256	2.3299343884	1.36000000639	0.0
0.0	164.500007629	59.0149593353	0.0	0.0387207692256	2.35477071255	1.39999999665	0.0
0.0	164.500007629	59.9802923203	0.0	0.0387207692256	2.3797120899	1.43999999855	0.0
0.0	164.500007629	60.9194326401	0.0	0.0387207692256	2.40474380553	1.47999998881	0.0
0.0	164.500007629	61.8335437775	0.0	0.0387207692256	2.4298524484	1.52000003727	0.0
0.0	164.500007629	62.7237319946	0.0	0.0387207692256	2.45502591133	1.55999998096	0.0
0.0	164.500007629	63.5910511017	0.0	0.0387207692256	2.4802532047	1.60000001779	0.0
0.0	164.500007629	64.4365024567	0.0	0.0387207692256	2.50552427024	1.64000001969	0.0
0.0	164.500007629	65.2610254288	0.0	0.0387207692256	2.53083016723	1.67999996338	0.0
0.0	164.500007629	66.0655260086	0.0	0.0387207692256	2.55616270006	1.7200000002	0.0
0.0	164.500007629	66.8508481979	0.0	0.0387207692256	2.58151441813	1.7600000021	0.0
0.0	164.500007629	67.6178073883	0.0	0.0387207692256	2.60687842965	1.7999999458	0.0
0.0	164.500007629	68.3671617508	0.0	0.0387207692256	2.63224877417	1.84000004083	0.0
0.0	164.500007629	69.0996360779	0.0	0.0387207692256	2.65762005001	1.87999998452	0.0
0.0	164.500007629	69.8159170151	0.0	0.0387207692256	2.68298722804	1.92000002135	0.0
0.0	164.500007629	70.5166530609	0.0	0.0387207692256	2.70834565163	1.96000002325	0.0
0.0	164.500007629	71.2024641037	0.0	0.0387207692256	2.73369122297	2.00000002515	0.0
0.0	164.500007629	71.8739271164	0.0	0.0387207692256	2.75902058929	2.04000000376	0.0
0.0	164.500007629	72.5316047668	0.0	0.0387207692256	2.78433002532	2.08000000566	0.0
0.0	164.500007629	73.1760215759	0.0	0.0387207692256	2.80961692333	2.12000000756	0.0
0.0	164.500007629	73.8076734543	0.0	0.0387207692256	2.83487830311	2.15999998618	0.0
0.0	164.500007629	74.4270324707	0.0	0.0387207692256	2.86011174321	2.19999998808	0.0
0.0	164.500007629	75.0345563889	0.0	0.0387207692256	2.88531519473	2.23999998998	0.0
0.0	164.500007629	75.6306648254	0.0	0.0387207692256	2.91048660874	2.2799999686	0.0
0.0	164.500007629	76.2157726288	0.0	0.0387207692256	2.93562430888	2.3199999705	0.0
0.0	164.500007629	76.7902612686	0.0	0.0387207692256	2.9607264325	2.36000006553	0.0
0.0	164.500007629	77.3545026779	0.0	0.0387207692256	2.98579186201	2.40000006743	0.0
0.0	164.500007629	77.9088449478	0.0	0.0387207692256	3.01081929356	2.43999995291	0.0
0.0	164.500007629	78.4536266327	0.0	0.0387207692256	3.03580760956	2.48000004794	0.0
0.0	164.500007629	78.9891624451	0.0	0.0387207692256	3.06075550616	2.52000004984	0.0
0.0	164.500007629	79.5157575607	0.0	0.0387207692256	3.08566242456	2.55999993533	0.0
0.0	164.500007629	80.0337028503	0.0	0.0387207692256	3.11052761972	2.60000003036	0.0
0.0	164.500007629	80.5432796478	0.0	0.0387207692256	3.13535034657	2.64000003226	0.0
0.0	164.500007629	81.0447502136	0.0	0.0387207692256	3.16012986004	2.67999991775	0.0
0.0	164.500007629	81.5383625031	0.0	0.0387207692256	3.18486578763	2.72000001278	0.0
0.0	164.500007629	82.0243549347	0.0	0.0387207692256	3.20955738425	2.76000001468	0.0
0.0	164.500007629	82.5029754639	0.0	0.0387207692256	3.23420502245	2.79999999329	0.0
0.0	164.500007629	82.9744243622	0.0	0.0387207692256	3.25880758464	2.83999999519	0.0
0.0	164.500007629	83.4389305115	0.0	0.0387207692256	3.28336507082	2.87999999709	0.0
0.0	164.500007629	83.8966941833	0.0	0.0387207692256	3.30787748098	2.92000009213	0.0
0.0	164.500007629	84.3479061127	0.0	0.0387207692256	3.33234444261	2.95999997761	0.0
0.0	164.500007629	84.7927570343	0.0	0.0387207692256	3.35676632822	2.99999997951	0.0
0.0	164.500007629	85.2314186096	0.0	0.0387207692256	3.38114239275	3.04000007454	0.0
0.0	164.500007629	85.6640625	0.0	0.0387207692256	3.40547263622	3.07999996003	0.0
0.0	164.500007629	86.0908699036	0.0	0.0387207692256	3.42975743115	3.11999996193	0.0
0.0	164.500007629	86.5119838715	0.0	0.0387207692256	3.45399677753	3.15999996383	0.0
0.0	164.500007629	86.9275569916	0.0	0.0387207692256	3.47819030285	3.20000003558	0.0
0.0	164.500007629	87.3377513885	0.0	0.0387207692256	3.50233837962	3.24000003748	0.0
0.0	164.500007629	87.74269104	0.0	0.0387207692256	3.52644138038	3.28000003938	0.0
0.0	164.500007629	88.1425094604	0.0	0.0387207692256	3.5504989326	3.31999992486	0.0
0.0	164.500007629	88.5373592377	0.0	0.0387207692256	3.57451140881	3.35999992676	0.0
0.0	164.500007629	88.9273452759	0.0	0.0387207692256	3.598478809	3.40000011493	0.0
0.0	164.500007629	89.3125915527	0.0	0.0387207692256	3.62240113318	3.44000000041	0.0
0.0	164.500007629	89.6932315826	0.0	0.0387207692256	3.64627912641	3.48000000231	0.0
0.0	164.500007629	90.069360733	0.0	0.0387207692256	3.67011241615	3.52000000421	0.0
0.0	164.500007629	90.4410934448	0.0	0.0387207692256	3.69390174747	3.56000000611	0.0
0.0	164.500007629	90.8085250854	0.0	0.0387207692256	3.71764674783	3.59999989159	0.0
0.0	164.500007629	91.1717796326	0.0	0.0387207692256	3.74134816229	3.64000007976	0.0
0.0	164.500007629	91.5309333801	0.0	0.0387207692256	3.76500561833	3.68000008166	0.0
0.0	164.500007629	91.8860912323	0.0	0.0387207692256	3.78861986101	3.71999996714	0.0
0.0	164.500007629	92.2373390198	0.0	0.0387207692256	3.81219089031	3.75999996904	0.0
0.0	164.500007629	92.58477211	0.0	0.0387207692256	3.83571907878	3.79999997094	0.0
0.0	164.500007629	92.9284763336	0.0	0.0387207692256	3.85920479894	3.84000004269	0.0
0.0	164.500007629	93.2685184479	0.0	0.0387207692256	3.88264767826	3.88000004459	0.0
0.0	164.500007629	93.6049938202	0.0	0.0387207692256	3.90604883432	3.92000004649	0.0
0.0	164.500007629	93.9379787445	0.0	0.0387207692256	3.92940789461	3.95999993198	0.0
0.0	164.500007629	94.267539978	0.0	0.0387207692256	3.95272560418	4.00000005029	0.0


==> examples/compression-preload-NA/modelUSUB-Mod_DruckerPrager-model-c-Case-04_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.794999994338	0.0	0.0	-0.0	0.0137068967888	0.0
0.0	-0.0	1.58999998868	0.0	0.0	-0.0	0.0274137935776	0.0
0.0	-0.0	2.38499999046	0.0	0.0	-0.0	0.0411206889112	0.0
0.0	-0.0	3.17999997735	0.0	0.0	-0.0	0.0548275871552	0.0
0.0	-0.0	3.97499999404	0.0	0.0	-0.0	0.0685344828526	0.0
0.0	-0.0	4.76999998093	0.0	0.0	-0.0	0.0822413778224	0.0
0.0	-0.0	5.56500011683	0.0	0.0	-0.0	0.0959482764301	0.0
0.0	-0.0	6.3599999547	0.0	0.0	-0.0	0.10965517431	0.0
0.0	-0.0	7.1550000906	0.0	0.0	-0.0	0.123362070008	0.0
0.0	-0.0	7.94999998808	0.0	0.0	-0.0	0.137068965705	0.0
0.0	-0.0	8.74499982595	0.0	0.0	-0.0	0.150775859947	0.0
0.0	-0.0	9.53999996185	0.0	0.0	-0.0	0.164482768741	0.0
0.0	-0.0	10.3349997997	0.0	0.0	-0.0	0.178190213046	0.0
0.0	-0.0	11.1300002337	0.0	0.0	-0.0	0.191899326455	0.0
0.0	-0.0	11.9250000715	0.0	0.0	-0.0	0.205612114223	0.0
0.0	-0.0	12.7199999094	0.0	0.0	-0.0	0.219331355765	0.0
0.0	-0.0	13.5150003433	0.0	0.0	-0.0	0.233060635219	0.0
0.0	-0.0	14.3100001812	0.0	0.0	-0.0	0.246804350172	0.0
0.0	-0.0	15.1049995422	0.0	0.0	-0.0	0.260567615624	0.0
0.0	-0.0	15.8999999762	0.0	0.0	-0.0	0.274356544833	0.0
0.0	-0.0	16.694999814	0.0	0.0	-0.0	0.288177747279	0.0
0.0	-0.0	17.4899996519	0.0	0.0	-0.0	0.302039113012	0.0
0.0	-0.0	18.2850000858	0.0	0.0	-0.0	0.315948622301	0.0
0.0	-0.0	19.0799999237	0.0	0.0	-0.0	0.329916106421	0.0
0.0	-0.0	19.8749997616	0.0	0.0	-0.0	0.343950709794	0.0
0.0	-0.0	20.6699995995	0.0	0.0	-0.0	0.358064530883	0.0
0.0	-0.0	21.4650006294	0.0	0.0	-0.0	0.372268169303	0.0
0.0	-0.0	22.2600004673	0.0	0.0	-0.0	0.386574448203	0.0
0.0	-0.0	23.0550003052	0.0	0.0	-0.0	0.400996662211	0.0
0.0	-0.0	23.8500001431	0.0	0.0	-0.0	0.415548915043	0.0
0.0	-0.0	24.6449999809	0.0	0.0	-0.0	0.430246131145	0.0
0.0	-0.0	25.4399998188	0.0	0.0	-0.0	0.445104061509	0.0
0.0	-0.0	26.2350008488	0.0	0.0	-0.0	0.460139280767	0.0
0.0	-0.0	27.0300006866	0.0	0.0	-0.0	0.475369108608	0.0
0.0	-0.0	27.8250005245	0.0	0.0	-0.0	0.490811810596	0.0
0.0	-0.0	28.6200003624	0.0	0.0	-0.0	0.506486382801	0.0
0.0	-0.0	29.4150002003	0.0	0.0	-0.0	0.522412644932	0.0
0.0	-0.0	30.2099990845	0.0	0.0	-0.0	0.538611266529	0.0
0.0	-0.0	31.0050001144	0.0	0.0	-0.0	0.555103772786	0.0
0.0	-0.0	31.7999999523	0.0	0.0	-0.0	0.571912439773	0.0
0.0	-0.0	32.5950007439	0.0	0.0	-0.0	0.589060364291	0.0
0.0	-0.0	33.3899996281	0.0	0.0	-0.0	0.606571557	0.0
0.0	-0.0	34.1850004196	0.0	0.0	-0.0	0.624470750336	0.0
0.0	-0.0	34.9799993038	0.0	0.0	-0.0	0.642783578951	0.0
0.0	-0.0	35.7750012875	0.0	0.0	-0.0	0.661536405096	0.0
0.0	-0.0	36.5700001717	0.0	0.0	-0.0	0.680756574729	0.0
0.0	-0.0	37.3650009632	0.0	0.0	-0.0	0.700472050812	0.0
0.0	-0.0	38.1599998474	0.0	0.0	-0.0	0.720711838221	0.0
0.0	-0.0	38.955000639	0.0	0.0	-0.0	0.741505605401	0.0
0.0	-0.0	39.7499995232	0.0	0.0	-0.0	0.762883934658	0.0
0.0	-0.0	40.5449995995	0.0	0.0	-0.0	0.784878153354	0.0
0.0	-0.0	41.3399991989	0.0	0.0	-0.0	0.807520543458	0.0
0.0	-0.0	42.1349992752	0.0	0.0	-0.0	0.830844120355	0.0
0.0	-0.0	42.9300012589	0.0	0.0	-0.0	0.854882696876	0.0
0.0	-0.0	43.724998951	0.0	0.0	-0.0	0.87967098807	0.0
0.0	-0.0	44.5200009346	0.0	0.0	-0.0	0.905244535534	0.0
0.0	-0.0	45.3149986267	0.0	0.0	-0.0	0.931639689952	0.0
0.0	-0.0	46.1100006104	0.0	0.0	-0.0	0.958893628558	0.0
0.0	-0.0	46.9049983025	0.0	0.0	-0.0	0.98704432603	0.0
0.0	-0.0	47.7000002861	0.0	0.0	-0.0	1.01613067091	0.0
0.0	-0.0	48.4950003624	0.0	0.0	-0.0	1.04619226186	0.0
0.0	-0.0	49.2899999619	0.0	0.0	-0.0	1.07726966962	0.0
0.0	-0.0	50.0850000381	0.0	0.0	-0.0	1.10940417508	0.0
0.0	-0.0	50.8799996376	0.0	0.0	-0.0	1.14263795549	0.0
0.0	-0.0	51.6749997139	0.0	0.0	-0.0	1.17701395648	0.0
0.0	-0.0	52.4700016975	0.0	0.0	-0.0	1.21257608989	0.0
0.0	-0.0	53.2649993896	0.0	0.0	-0.0	1.24936891953	0.0
0.0	-0.0	54.0600013733	0.0	0.0	-0.0	1.28743797541	0.0
0.0	-0.0	54.8549990654	0.0	0.0	-0.0	1.32682955591	0.0
0.0	-0.0	55.650001049	0.0	0.0	-0.0	1.36759085581	0.0
0.0	-0.0	56.4449987411	0.0	0.0	-0.0	1.40976978	0.0
0.0	-0.0	57.2400007248	0.0	0.0	-0.0	1.45341517637	0.0
0.0	-0.0	58.0350008011	0.0	0.0	-0.0	1.49857671931	0.0
0.0	-0.0	58.8300004005	0.0	0.0	-0.0	1.54530489817	0.0
0.0	-0.0	59.6250004768	0.0	0.0	-0.0	1.59365088912	0.0
0.0	-0.0	60.4199981689	0.0	0.0	-0.0	1.64366699755	0.0
0.0	-0.0	61.2150001526	0.0	0.0	-0.0	1.69540620409	0.0
0.0	-0.0	62.0100002289	0.0	0.0	-0.0	1.74892228097	0.0
0.0	-0.0	62.8049998283	0.0	0.0	-0.0	1.80426979205	0.0
0.0	-0.0	63.5999999046	0.0	0.0	-0.0	1.86150427908	0.0
0.0	-0.0	64.3949975967	0.0	0.0	-0.0	1.92068216857	0.0
0.0	-0.0	65.1900014877	0.0	0.0	-0.0	1.98186044581	0.0
0.0	-0.0	65.9849991798	0.0	0.0	-0.0	2.04509724863	0.0
0.0	-0.0	66.7799992561	0.0	0.0	-0.0	2.11045125034	0.0
0.0	-0.0	67.5749993324	0.0	0.0	-0.0	2.177982172	0.0
0.0	-0.0	68.3700008392	0.0	0.0	-0.0	2.24775054958	0.0
0.0	-0.0	69.1650009155	0.0	0.0	-0.0	2.31981785037	0.0
0.0	-0.0	69.9599986076	0.0	0.0	-0.0	2.39424593747	0.0
0.0	-0.0	70.7549986839	0.0	0.0	-0.0	2.47109795455	0.0
0.0	-0.0	71.5500025749	0.0	0.0	-0.0	2.55043774378	0.0
0.0	-0.0	72.345000267	0.0	0.0	-0.0	2.63232996222	0.0
0.0	-0.0	73.1400003433	0.0	0.0	-0.0	2.7168401517	0.0
0.0	-0.0	73.9349980354	0.0	0.0	-0.0	2.8040345991	0.0
0.0	-0.0	74.7300019264	0.0	0.0	-0.0	2.89398059249	0.0
0.0	-0.0	75.5249996185	0.0	0.0	-0.0	2.9867461184	0.0
0.0	-0.0	76.3199996948	0.0	0.0	-0.0	3.0823999783	0.0
0.0	-0.0	77.1149997711	0.0	0.0	-0.0	3.18101192825	0.0
0.0	-0.0	77.9100012779	0.0	0.0	-0.0	3.28265244607	0.0
0.0	-0.0	78.7050013542	0.0	0.0	-0.0	3.38739301078	0.0
0.0	-0.0	79.4999990463	0.0	0.0	-0.0	3.49530566018	0.0


==> examples/compression-preload-NA/modelUSUB-Mod_DruckerPrager-model-c-Case-05_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	0.502000004053	0.0	0.0	0.000118163079321	0.00456363632111	0.0	0.0
0.0	1.00400000811	0.0	0.0	0.000236326158642	0.00912727264222	0.0	0.0
0.0	1.50600001216	0.0	0.0	0.000354489230858	0.0136909089633	0.0	0.0
0.0	2.00800001621	0.0	0.0	0.000472652317285	0.0182545452844	0.0	0.0
0.0	2.50999987125	0.0	0.0	0.00059081537529	0.0228181816055	0.0	0.0
0.0	3.01200002432	0.0	0.0	0.000708978461716	0.0273818179267	0.0	0.0
0.0	3.51399987936	0.0	0.0	0.000827141548143	0.0319454527926	0.0	0.0
0.0	4.01600003242	0.0	0.0	0.00094530463457	0.0365090905689	0.0	0.0
0.0	4.51799988747	0.0	0.0	0.001063467721	0.0410727254348	0.0	0.0
0.0	5.01999974251	0.0	0.0	0.00118163075058	0.0456363632111	0.0	0.0
0.0	5.5220001936	0.0	0.0	0.00129979389385	0.050199998077	0.0	0.0
0.0	6.02400004864	0.0	0.0	0.00141795692343	0.0547636358533	0.0	0.0
0.0	6.52599990368	0.0	0.0	0.00153611995302	0.0593272736296	0.0	0.0
0.0	7.02799975872	0.0	0.0	0.00165428309629	0.0638909055851	0.0	0.0
0.0	7.53000020981	0.0	0.0	0.00177244612587	0.0684545433614	0.0	0.0
0.0	8.03200006485	0.0	0.0	0.00189060926914	0.0730181811377	0.0	0.0
0.0	8.53399991989	0.0	0.0	0.00200877229872	0.077581818914	0.0	0.0
0.0	9.03599977493	0.0	0.0	0.00212693544199	0.0821454508696	0.0	0.0
0.0	9.53800022602	0.0	0.0	0.00224509835789	0.0867090886459	0.0	0.0
0.0	10.039999485	0.0	0.0	0.00236326150116	0.0912727264222	0.0	0.0
0.0	10.5420005322	0.0	0.0	0.00248142464443	0.0958363641985	0.0	0.0
0.0	11.0440003872	0.0	0.0	0.0025995877877	0.100399996154	0.0	0.0
0.0	11.5460002422	0.0	0.0	0.0027177507036	0.104963639751	0.0	0.0
0.0	12.0480000973	0.0	0.0	0.00283591384687	0.109527271707	0.0	0.0
0.0	12.5499999523	0.0	0.0	0.00295407699014	0.114090903662	0.0	0.0
0.0	13.0519998074	0.0	0.0	0.00307223990603	0.118654547259	0.0	0.0
0.0	13.5539996624	0.0	0.0	0.0031904030493	0.123218179215	0.0	0.0
0.0	14.0559995174	0.0	0.0	0.00330856619257	0.12778181117	0.0	0.0
0.0	14.5580005646	0.0	0.0	0.00342672933584	0.132345454767	0.0	0.0
0.0	15.0600004196	0.0	0.0	0.00354489225174	0.136909086723	0.0	0.0
0.0	15.5620002747	0.0	0.0	0.00366305539501	0.14147273032	0.0	0.0
0.0	16.0640001297	0.0	0.0	0.00378121853828	0.146036362275	0.0	0.0
0.0	16.5659999847	0.0	0.0	0.00389938168155	0.150599994231	0.0	0.0
0.0	17.0679998398	0.0	0.0	0.00401754459745	0.155163637828	0.0	0.0
0.0	17.5699996948	0.0	0.0	0.00413570751334	0.159727269784	0.0	0.0
0.0	18.0719995499	0.0	0.0	0.00425387088399	0.164290901739	0.0	0.0
0.0	18.5739994049	0.0	0.0	0.00437203379988	0.168854545336	0.0	0.0
0.0	19.076000452	0.0	0.0	0.00449019671578	0.173418177292	0.0	0.0
0.0	19.5780003071	0.0	0.0	0.00460836008642	0.177981820889	0.0	0.0
0.0	20.07999897	0.0	0.0	0.00472652300232	0.182545452844	0.0	0.0
0.0	20.5819988251	0.0	0.0	0.00484468637296	0.1871090848	0.0	0.0
0.0	21.0840010643	0.0	0.0	0.00496284928886	0.191672728397	0.0	0.0
0.0	21.5860009193	0.0	0.0	0.00508101220476	0.196236371994	0.0	0.0
0.0	22.0880007744	0.0	0.0	0.0051991755754	0.200799992308	0.0	0.0
0.0	22.5900006294	0.0	0.0	0.0053173384913	0.205363635905	0.0	0.0
0.0	23.0920004845	0.0	0.0	0.00543550140719	0.209927279502	0.0	0.0
0.0	23.5940003395	0.0	0.0	0.00555366477784	0.214490899816	0.0	0.0
0.0	24.0960001945	0.0	0.0	0.00567182769373	0.219054543413	0.0	0.0
0.0	24.5980000496	0.0	0.0	0.00578999060963	0.22361818701	0.0	0.0
0.0	25.0999999046	0.0	0.0	0.00590815398027	0.228181807324	0.0	0.0
0.0	25.6019997597	0.0	0.0	0.00602631689617	0.232745450921	0.0	0.0
0.0	26.1039996147	0.0	0.0	0.00614447981206	0.237309094518	0.0	0.0
0.0	26.6059994698	0.0	0.0	0.00626264318271	0.241872714832	0.0	0.0
0.0	27.1079993248	0.0	0.0	0.0063808060986	0.246436358429	0.0	0.0
0.0	27.6099991798	0.0	0.0	0.0064989690145	0.251000002027	0.0	0.0
0.0	28.1119990349	0.0	0.0	0.00661713238514	0.255563668907	0.0	0.0
0.0	28.6139988899	0.0	0.0	0.00673529530104	0.260127312504	0.0	0.0
0.0	29.1160011292	0.0	0.0	0.00685345867169	0.264691002667	0.0	0.0
0.0	29.6180009842	0.0	0.0	0.00697162158758	0.269254716113	0.0	0.0
0.0	30.1200008392	0.0	0.0	0.00708978450348	0.273818452843	0.0	0.0
0.0	30.6220006943	0.0	0.0	0.00720794787412	0.278382259421	0.0	0.0
0.0	31.1240005493	0.0	0.0	0.00732611079002	0.282946089283	0.0	0.0
0.0	31.6260004044	0.0	0.0	0.00744427370591	0.287510012276	0.0	0.0
0.0	32.1280002594	0.0	0.0	0.00756243707656	0.29207400512	0.0	0.0
0.0	32.6300001144	0.0	0.0	0.00768059999245	0.296638091095	0.0	0.0
0.0	33.1319999695	0.0	0.0	0.0077987633631	0.301202293485	0.0	0.0
0.0	33.6339998245	0.0	0.0	0.00791692582425	0.305766612291	0.0	0.0
0.0	34.1359996796	0.0	0.0	0.00803508919489	0.310331070796	0.0	0.0
0.0	34.6379995346	0.0	0.0	0.00815325256553	0.314895692281	0.0	0.0
0.0	35.1399993896	0.0	0.0	0.00827141502668	0.319460523315	0.0	0.0
0.0	35.6419992447	0.0	0.0	0.00838957839733	0.32402551733	0.0	0.0
0.0	36.1439990997	0.0	0.0	0.00850774176797	0.328590767458	0.0	0.0
0.0	36.6459989548	0.0	0.0	0.00862590422912	0.3331562737	0.0	0.0
0.0	37.1479988098	0.0	0.0	0.00874406759976	0.337722036056	0.0	0.0
0.0	37.650001049	0.0	0.0	0.00886223097041	0.342288101092	0.0	0.0
0.0	38.1520009041	0.0	0.0	0.00898039343156	0.346854492091	0.0	0.0
0.0	38.6540007591	0.0	0.0	0.0090985568022	0.351421255618	0.0	0.0
0.0	39.1560006142	0.0	0.0	0.00921672017284	0.355988391675	0.0	0.0
0.0	39.6580004692	0.0	0.0	0.00933488263399	0.360555946827	0.0	0.0
0.0	40.1599979401	0.0	0.0	0.00945304600464	0.36512396764	0.0	0.0
0.0	40.6619977951	0.0	0.0	0.00957120937528	0.369692454115	0.0	0.0
0.0	41.1639976501	0.0	0.0	0.00968937274592	0.374261452816	0.0	0.0
0.0	41.6660022736	0.0	0.0	0.00980753520707	0.378831033595	0.0	0.0
0.0	42.1680021286	0.0	0.0	0.00992569857772	0.383401173167	0.0	0.0
0.0	42.6700019836	0.0	0.0	0.0100438619484	0.387971941382	0.0	0.0
0.0	43.1720018387	0.0	0.0	0.0101620244095	0.392543384805	0.0	0.0
0.0	43.6740016937	0.0	0.0	0.0102801877802	0.397115526721	0.0	0.0
0.0	44.1760015488	0.0	0.0	0.0103983511508	0.401688413695	0.0	0.0
0.0	44.6780014038	0.0	0.0	0.0105165136119	0.406262092292	0.0	0.0
0.0	45.1800012589	0.0	0.0	0.0106346769826	0.41083660908	0.0	0.0
0.0	45.6820011139	0.0	0.0	0.0107528403532	0.415412010625	0.0	0.0
0.0	46.1840009689	0.0	0.0	0.0108710028144	0.419988343492	0.0	0.0
0.0	46.686000824	0.0	0.0	0.010989166185	0.424565654248	0.0	0.0
0.0	47.188000679	0.0	0.0	0.0111073295557	0.429143942893	0.0	0.0
0.0	47.6900005341	0.0	0.0	0.0112254920168	0.433723349124	0.0	0.0
0.0	48.1920003891	0.0	0.0	0.0113436553875	0.438303872943	0.0	0.0
0.0	48.6940002441	0.0	0.0	0.0114618187581	0.442885560915	0.0	0.0
0.0	49.1960000992	0.0	0.0	0.0115799812193	0.447468459606	0.0	0.0
0.0	49.6979999542	0.0	0.0	0.0116981445899	0.452052662149	0.0	0.0
0.0	50.1999998093	0.0	0.0	0.0118163079605	0.456638168544	0.0	0.0
0.0	50.1999998093	1.05345348684e-15	0.0	0.0118163079605	0.456638168544	-1.53525095214e-16	-5.83923596507e-17
0.0	50.1999998093	2.31994539499	0.0	0.0118163079605	0.456648366526	0.0399999989895	0.0
0.0	50.1999998093	4.6396034956	0.0	0.0118163079605	0.456680217758	0.079999997979	0.0
0.0	50.1999998093	6.95867240429	0.0	0.0118163079605	0.456738099456	0.120000001334	0.0
0.0	50.1999998093	9.27670896053	0.0	0.0118163079605	0.456829741597	0.159999995958	0.0
0.0	50.1999998093	11.5930390358	0.0	0.0118163079605	0.456966739148	0.200000002224	0.0
0.0	50.1999998093	13.9066529274	0.0	0.0118163079605	0.457165436819	0.240000002668	0.0
0.0	50.1999998093	16.2160718441	0.0	0.0118163079605	0.457447813824	0.279999998747	0.0
0.0	50.1999998093	18.5192084312	0.0	0.0118163079605	0.457841856405	0.319999991916	0.0
0.0	50.1999998093	20.8132266998	0.0	0.0118163079605	0.458382023498	0.359999999637	0.0
0.0	50.1999998093	23.0944252014	0.0	0.0118163079605	0.459109060466	0.400000004447	0.0
0.0	50.1999998093	25.3581666946	0.0	0.0118163079605	0.460069067776	0.440000000526	0.0
0.0	50.1999998093	27.5988864899	0.0	0.0118163079605	0.461312010884	0.480000005336	0.0
0.0	50.1999998093	29.8102235794	0.0	0.0118163079605	0.462889252231	0.520000001416	0.0
0.0	50.1999998093	31.9852352142	0.0	0.0118163079605	0.464850571007	0.559999997495	0.0
0.0	50.1999998093	34.11673069	0.0	0.0118163079605	0.467241229489	0.600000016857	0.0
0.0	50.1999998093	36.1976861954	0.0	0.0118163079605	0.470098573714	0.639999983832	0.0
0.0	50.1999998093	38.2216477394	0.0	0.0118163079605	0.473449844867	0.680000003194	0.0
0.0	50.1999998093	40.183095932	0.0	0.0118163079605	0.477310689166	0.719999999274	0.0
0.0	50.1999998093	42.0777177811	0.0	0.0118163079605	0.481684971601	0.760000018636	0.0
0.0	50.1999998093	43.9025640488	0.0	0.0118163079605	0.486565288156	0.800000008894	0.0
0.0	50.1999998093	45.6560325623	0.0	0.0118163079605	0.49193482846	0.83999998169	0.0
0.0	50.1999998093	47.3377847672	0.0	0.0118163079605	0.49776933156	0.880000001052	0.0
0.0	50.1999998093	48.9485883713	0.0	0.0118163079605	0.504039181396	0.920000020415	0.0
0.0	50.1999998093	50.4900836945	0.0	0.0118163079605	0.510711781681	0.960000010673	0.0
0.0	50.1999998093	51.9645929337	0.0	0.0118163079605	0.51775299944	1.00000001257	0.0
0.0	50.1999998093	53.3749008179	0.0	0.0118163079605	0.525128748268	1.04000000283	0.0
0.0	50.1999998093	54.7240924835	0.0	0.0118163079605	0.532806059346	1.07999999309	0.0
0.0	50.1999998093	56.0153961182	0.0	0.0118163079605	0.540753640234	1.11999999499	0.0
0.0	50.1999998093	57.2520875931	0.0	0.0118163079605	0.548942387104	1.15999998525	0.0
0.0	50.1999998093	58.4374141693	0.0	0.0118163079605	0.557345431298	1.20000003371	0.0
0.0	50.1999998093	59.5745134354	0.0	0.0118163079605	0.565938418731	1.24000002397	0.0
0.0	50.1999998093	60.6663894653	0.0	0.0118163079605	0.574699370191	1.27999996766	0.0
0.0	50.1999998093	61.7158937454	0.0	0.0118163079605	0.583608401939	1.32000001613	0.0
0.0	50.1999998093	62.7257156372	0.0	0.0118163079605	0.592647865415	1.36000000639	0.0
0.0	50.1999998093	63.6983537674	0.0	0.0118163079605	0.601801835001	1.39999999665	0.0
0.0	50.1999998093	64.6361494064	0.0	0.0118163079605	0.611056294292	1.43999999855	0.0
0.0	50.1999998093	65.5412721634	0.0	0.0118163079605	0.620398670435	1.47999998881	0.0
0.0	50.1999998093	66.4157342911	0.0	0.0118163079605	0.629817787558	1.52000003727	0.0
0.0	50.1999998093	67.2614002228	0.0	0.0118163079605	0.639303773642	1.55999998096	0.0
0.0	50.1999998093	68.079996109	0.0	0.0118163079605	0.648847781122	1.60000001779	0.0
0.0	50.1999998093	68.8731098175	0.0	0.0118163079605	0.658441940323	1.64000001969	0.0
0.0	50.1999998093	69.6422243118	0.0	0.0118163079605	0.668079312891	1.67999996338	0.0
0.0	50.1999998093	70.3886938095	0.0	0.0118163079605	0.677753658965	1.7200000002	0.0
0.0	50.1999998093	71.1137866974	0.0	0.0118163079605	0.687459483743	1.7600000021	0.0
0.0	50.1999998093	71.8186712265	0.0	0.0118163079605	0.697191758081	1.7999999458	0.0
0.0	50.1999998093	72.5044298172	0.0	0.0118163079605	0.706946197897	1.84000004083	0.0
0.0	50.1999998093	73.1720685959	0.0	0.0118163079605	0.716718751937	1.87999998452	0.0
0.0	50.1999998093	73.822517395	0.0	0.0118163079605	0.726505927742	1.92000002135	0.0
0.0	50.1999998093	74.456653595	0.0	0.0118163079605	0.73630460538	1.96000002325	0.0
0.0	50.1999998093	75.0752782822	0.0	0.0118163079605	0.746111990884	2.00000002515	0.0
0.0	50.1999998093	75.6791400909	0.0	0.0118163079605	0.755925476551	2.04000000376	0.0
0.0	50.1999998093	76.2689495087	0.0	0.0118163079605	0.765742780641	2.08000000566	0.0
0.0	50.1999998093	76.8453550339	0.0	0.0118163079605	0.775561993942	2.12000000756	0.0
0.0	50.1999998093	77.4089765549	0.0	0.0118163079605	0.785381160676	2.15999998618	0.0
0.0	50.1999998093	77.9603767395	0.0	0.0118163079605	0.795198697597	2.19999998808	0.0
0.0	50.1999998093	78.5000944138	0.0	0.0118163079605	0.805013161153	2.23999998998	0.0
0.0	50.1999998093	79.0286397934	0.0	0.0118163079605	0.81482315436	2.2799999686	0.0
0.0	50.1999998093	79.5464801788	0.0	0.0118163079605	0.8246274665	2.3199999705	0.0
0.0	50.1999998093	80.0540542603	0.0	0.0118163079605	0.834425166249	2.36000006553	0.0
0.0	50.1999998093	80.5517959595	0.0	0.0118163079605	0.844215229154	2.40000006743	0.0
0.0	50.1999998093	81.0400772095	0.0	0.0118163079605	0.853996630758	2.43999995291	0.0
0.0	50.1999998093	81.51927948	0.0	0.0118163079605	0.863768812269	2.48000004794	0.0
0.0	50.1999998093	81.9897556305	0.0	0.0118163079605	0.873531028628	2.52000004984	0.0
0.0	50.1999998093	82.451839447	0.0	0.0118163079605	0.88328262791	2.55999993533	0.0
0.0	50.1999998093	82.9058265686	0.0	0.0118163079605	0.893022958189	2.60000003036	0.0
0.0	50.1999998093	83.352022171	0.0	0.0118163079605	0.902751646936	2.64000003226	0.0
0.0	50.1999998093	83.7907028198	0.0	0.0118163079605	0.912468228489	2.67999991775	0.0
0.0	50.1999998093	84.2221450806	0.0	0.0118163079605	0.922172237188	2.72000001278	0.0
0.0	50.1999998093	84.6465873718	0.0	0.0118163079605	0.931863393635	2.76000001468	0.0
0.0	50.1999998093	85.0642681122	0.0	0.0118163079605	0.941541325301	2.79999999329	0.0
0.0	50.1999998093	85.4754161835	0.0	0.0118163079605	0.95120575279	2.83999999519	0.0
0.0	50.1999998093	85.8802604675	0.0	0.0118163079605	0.960856396705	2.87999999709	0.0
0.0	50.1999998093	86.2789821625	0.0	0.0118163079605	0.970493163913	2.92000009213	0.0
0.0	50.1999998093	86.6717910767	0.0	0.0118163079605	0.980115775019	2.95999997761	0.0
0.0	50.1999998093	87.0588779449	0.0	0.0118163079605	0.989724043757	2.99999997951	0.0
0.0	50.1999998093	87.4404144287	0.0	0.0118163079605	0.999317876995	3.04000007454	0.0
0.0	50.1999998093	87.8165626526	0.0	0.0118163079605	1.0088971816	3.07999996003	0.0
0.0	50.1999998093	88.187494278	0.0	0.0118163079605	1.01846177131	3.11999996193	0.0
0.0	50.1999998093	88.5533618927	0.0	0.0118163079605	1.02801164612	3.15999996383	0.0
0.0	50.1999998093	88.914308548	0.0	0.0118163079605	1.03754661977	3.20000003558	0.0
0.0	50.1999998093	89.2704772949	0.0	0.0118163079605	1.04706669226	3.24000003748	0.0
0.0	50.1999998093	89.6220111847	0.0	0.0118163079605	1.05657186359	3.28000003938	0.0
0.0	50.1999998093	89.9690341949	0.0	0.0118163079605	1.06606204063	3.31999992486	0.0
0.0	50.1999998093	90.3116703033	0.0	0.0118163079605	1.0755373165	3.35999992676	0.0
0.0	50.1999998093	90.6500339508	0.0	0.0118163079605	1.08499750495	3.40000011493	0.0
0.0	50.1999998093	90.984249115	0.0	0.0118163079605	1.0944426991	3.44000000041	0.0
0.0	50.1999998093	91.3144207001	0.0	0.0118163079605	1.1038729921	3.48000000231	0.0
0.0	50.1999998093	91.6406536102	0.0	0.0118163079605	1.11328819767	3.52000000421	0.0
0.0	50.1999998093	91.9630527496	0.0	0.0118163079605	1.12268850207	3.56000000611	0.0
0.0	50.1999998093	92.2817134857	0.0	0.0118163079605	1.13207390532	3.59999989159	0.0
0.0	50.1999998093	92.5967311859	0.0	0.0118163079605	1.1414444074	3.64000007976	0.0
0.0	50.1999998093	92.9081916809	0.0	0.0118163079605	1.15080000833	3.68000008166	0.0
0.0	50.1999998093	93.2161808014	0.0	0.0118163079605	1.16014080122	3.71999996714	0.0
0.0	50.1999998093	93.5207939148	0.0	0.0118163079605	1.16946678609	3.75999996904	0.0
0.0	50.1999998093	93.8220977783	0.0	0.0118163079605	1.17877814919	3.79999997094	0.0
0.0	50.1999998093	94.1201782227	0.0	0.0118163079605	1.18807479739	3.84000004269	0.0
0.0	50.1999998093	94.4151115417	0.0	0.0118163079605	1.19735691696	3.88000004459	0.0
0.0	50.1999998093	94.7069644928	0.0	0.0118163079605	1.20662441477	3.92000004649	0.0
0.0	50.1999998093	94.995803833	0.0	0.0118163079605	1.21587747708	3.95999993198	0.0
0.0	50.1999998093	95.2817153931	0.0	0.0118163079605	1.22511610389	4.00000005029	0.0


==> examples/compression-preload-NA/modelUSUB-Mod_DruckerPrager-model-c-Case-06_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	0.848300009966	0.0	0.0	0.000199676762236	0.00771181803429	0.0	0.0
0.0	1.69660001993	0.0	0.0	0.000399353524472	0.0154236360686	0.0	0.0
0.0	2.54489988089	0.0	0.0	0.00059903032934	0.0231354541029	0.0	0.0
0.0	3.39320003986	0.0	0.0	0.000798707048943	0.0308472721372	0.0	0.0
0.0	4.24149990082	0.0	0.0	0.00099838382539	0.0385590916267	0.0	0.0
0.0	5.08979976177	0.0	0.0	0.00119806065868	0.0462709082058	0.0	0.0
0.0	5.93810021877	0.0	0.0	0.00139773737828	0.0539827276953	0.0	0.0
0.0	6.78640007973	0.0	0.0	0.00159741409789	0.0616945442744	0.0	0.0
0.0	7.63469994068	0.0	0.0	0.00179709093118	0.0694063608535	0.0	0.0
0.0	8.48299980164	0.0	0.0	0.00199676765078	0.0771181832533	0.0	0.0
0.0	9.33130025864	0.0	0.0	0.00219644448407	0.0848299998324	0.0	0.0
0.0	10.1795995235	0.0	0.0	0.00239612131736	0.0925418164115	0.0	0.0
0.0	11.0278999805	0.0	0.0	0.00259579792328	0.100253638811	0.0	0.0
0.0	11.8762004375	0.0	0.0	0.00279547475657	0.107965455391	0.0	0.0
0.0	12.7244997025	0.0	0.0	0.00299515158986	0.11567727197	0.0	0.0
0.0	13.5728001595	0.0	0.0	0.00319482819577	0.123389088549	0.0	0.0
0.0	14.4210994244	0.0	0.0	0.00339450502906	0.131100905128	0.0	0.0
0.0	15.2693998814	0.0	0.0	0.00359418186235	0.138812721707	0.0	0.0
0.0	16.1177003384	0.0	0.0	0.00379385869564	0.146524538286	0.0	0.0
0.0	16.9659996033	0.0	0.0	0.00399353530156	0.154236366507	0.0	0.0
0.0	17.8143000603	0.0	0.0	0.00419321213485	0.161948183086	0.0	0.0
0.0	18.6626005173	0.0	0.0	0.00439288896814	0.169659999665	0.0	0.0
0.0	19.5108997822	0.0	0.0	0.00459256580143	0.177371816244	0.0	0.0
0.0	20.3591990471	0.0	0.0	0.00479224263472	0.185083632823	0.0	0.0
0.0	21.2074995041	0.0	0.0	0.00499191901326	0.192795449402	0.0	0.0
0.0	22.0557999611	0.0	0.0	0.00519159584655	0.200507277623	0.0	0.0
0.0	22.9041004181	0.0	0.0	0.00539127267984	0.208219094202	0.0	0.0
0.0	23.7524008751	0.0	0.0	0.00559094951313	0.215930910781	0.0	0.0
0.0	24.6006989479	0.0	0.0	0.00579062634642	0.22364272736	0.0	0.0
0.0	25.4489994049	0.0	0.0	0.00599030317971	0.231354543939	0.0	0.0
0.0	26.2972998619	0.0	0.0	0.006189980013	0.239066360518	0.0	0.0
0.0	27.1456003189	0.0	0.0	0.00638965639155	0.246778177097	0.0	0.0
0.0	27.9939007759	0.0	0.0	0.00658933322484	0.25449001696	0.0	0.0
0.0	28.8421988487	0.0	0.0	0.00678901005813	0.262201880105	0.0	0.0
0.0	29.6904993057	0.0	0.0	0.00698868689142	0.269913813099	0.0	0.0
0.0	30.5387997627	0.0	0.0	0.00718836372471	0.277625862509	0.0	0.0
0.0	31.3871002197	0.0	0.0	0.007388040558	0.285338051617	0.0	0.0
0.0	32.2354006767	0.0	0.0	0.00758771739129	0.293050450273	0.0	0.0
0.0	33.0837011337	0.0	0.0	0.00778739376983	0.300763128325	0.0	0.0
0.0	33.9319992065	0.0	0.0	0.00798707060312	0.308476178907	0.0	0.0
0.0	34.7802996635	0.0	0.0	0.00818674743641	0.316189648584	0.0	0.0
0.0	35.6286001205	0.0	0.0	0.0083864242697	0.323903677054	0.0	0.0
0.0	36.4769005775	0.0	0.0	0.00858610110299	0.331618334167	0.0	0.0
0.0	37.3252010345	0.0	0.0	0.00878577793628	0.339333759621	0.0	0.0
0.0	38.1734991074	0.0	0.0	0.00898545476957	0.347050093114	0.0	0.0
0.0	39.0217995644	0.0	0.0	0.00918513160286	0.35476742778	0.0	0.0
0.0	39.8701000214	0.0	0.0	0.00938480843615	0.362485926598	0.0	0.0
0.0	40.7183980942	0.0	0.0	0.00958448526944	0.370205752552	0.0	0.0
0.0	41.5667009354	0.0	0.0	0.00978416210273	0.377927068621	0.0	0.0
0.0	42.4149990082	0.0	0.0	0.00998383802653	0.385650061071	0.0	0.0
0.0	43.2633018494	0.0	0.0	0.0101835148598	0.3933748696	0.0	0.0
0.0	44.1115999222	0.0	0.0	0.0103831916931	0.401101727039	0.0	0.0
0.0	44.959897995	0.0	0.0	0.0105828685264	0.408830819651	0.0	0.0
0.0	45.8082008362	0.0	0.0	0.0107825453597	0.416562380269	0.0	0.0
0.0	46.656498909	0.0	0.0	0.010982222193	0.424296641722	0.0	0.0
0.0	47.5048017502	0.0	0.0	0.0111818990263	0.432033790275	0.0	0.0
0.0	48.353099823	0.0	0.0	0.0113815758596	0.439774058759	0.0	0.0
0.0	49.2013978958	0.0	0.0	0.0115812526928	0.447517773136	0.0	0.0
0.0	50.049700737	0.0	0.0	0.0117809295261	0.455265119672	0.0	0.0
0.0	50.8979988098	0.0	0.0	0.0119806063594	0.463016424328	0.0	0.0
0.0	51.746301651	0.0	0.0	0.0121802831927	0.470771919936	0.0	0.0
0.0	52.5945997238	0.0	0.0	0.012379960026	0.478531932458	0.0	0.0
0.0	53.4428977966	0.0	0.0	0.0125796368593	0.486296787858	0.0	0.0
0.0	54.2912006378	0.0	0.0	0.0127793127831	0.494066718966	0.0	0.0
0.0	55.1394987106	0.0	0.0	0.0129789896164	0.501842098311	0.0	0.0
0.0	55.9878015518	0.0	0.0	0.0131786664497	0.509623298422	0.0	0.0
0.0	56.8360996246	0.0	0.0	0.013378343283	0.517410552129	0.0	0.0
0.0	57.6843976974	0.0	0.0	0.0135780201163	0.525204278529	0.0	0.0
0.0	58.5327005386	0.0	0.0	0.0137776969495	0.533004803583	0.0	0.0
0.0	59.3809986115	0.0	0.0	0.0139773737828	0.540812592953	0.0	0.0
0.0	60.2293014526	0.0	0.0	0.0141770506161	0.548627879471	0.0	0.0
0.0	61.0775995255	0.0	0.0	0.0143767274494	0.556451128796	0.0	0.0
0.0	61.9259023666	0.0	0.0	0.0145764042827	0.564282760024	0.0	0.0
0.0	62.7742004395	0.0	0.0	0.014776081116	0.572123145685	0.0	0.0
0.0	63.6224985123	0.0	0.0	0.0149757579493	0.579972704872	0.0	0.0
0.0	64.4708013535	0.0	0.0	0.0151754347826	0.587831903249	0.0	0.0
0.0	65.3190994263	0.0	0.0	0.0153751116159	0.595701113343	0.0	0.0
0.0	66.1674022675	0.0	0.0	0.0155747875397	0.603580847383	0.0	0.0
0.0	67.0157003403	0.0	0.0	0.0157744652824	0.611471477896	0.0	0.0
0.0	67.8639984131	0.0	0.0	0.0159741412062	0.619373656809	0.0	0.0
0.0	68.7123012543	0.0	0.0	0.016173818949	0.627287616953	0.0	0.0
0.0	69.5605993271	0.0	0.0	0.0163734948728	0.63521405682	0.0	0.0
0.0	70.4089021683	0.0	0.0	0.0165731726156	0.643153302372	0.0	0.0
0.0	71.2572002411	0.0	0.0	0.0167728485394	0.651106005535	0.0	0.0
0.0	72.1054983139	0.0	0.0	0.0169725262822	0.659072538838	0.0	0.0
0.0	72.9538011551	0.0	0.0	0.017172202206	0.667053647339	0.0	0.0
0.0	73.8020992279	0.0	0.0	0.0173718781298	0.67504956387	0.0	0.0
0.0	74.6504020691	0.0	0.0	0.0175715558726	0.683061173186	0.0	0.0
0.0	75.4987001419	0.0	0.0	0.0177712317964	0.691088708118	0.0	0.0
0.0	76.3469982147	0.0	0.0	0.0179709095391	0.699133053422	0.0	0.0
0.0	77.1953010559	0.0	0.0	0.0181705854629	0.707194441929	0.0	0.0
0.0	78.0435991287	0.0	0.0	0.0183702632057	0.715273804963	0.0	0.0
0.0	78.8919019699	0.0	0.0	0.0185699391295	0.723371375352	0.0	0.0
0.0	79.7402000427	0.0	0.0	0.0187696168723	0.731488177553	0.0	0.0
0.0	80.5885028839	0.0	0.0	0.0189692927961	0.739624397829	0.0	0.0
0.0	81.4367961884	0.0	0.0	0.0191689705389	0.747781060636	0.0	0.0
0.0	82.2850990295	0.0	0.0	0.0193686464627	0.755958398804	0.0	0.0
0.0	83.1334018707	0.0	0.0	0.0195683242055	0.76415752992	0.0	0.0
0.0	83.9817047119	0.0	0.0	0.0197680001293	0.772378593683	0.0	0.0
0.0	84.8299980164	0.0	0.0	0.0199676760531	0.780622800812	0.0	0.0
0.0	84.8299980164	5.11283579167e-16	0.0	0.0199676760531	0.780622800812	-2.12479251379e-16	-6.33696139639e-17
0.0	84.8299980164	2.31973007321	0.0	0.0199676760531	0.780707830563	0.0399999989895	0.0
0.0	84.8299980164	4.63809669018	0.0	0.0199676760531	0.780965341255	0.079999997979	0.0
0.0	84.8299980164	6.95393919945	0.0	0.0199676760531	0.781402550638	0.120000001334	0.0
0.0	84.8299980164	9.26596641541	0.0	0.0199676760531	0.782031845301	0.159999995958	0.0
0.0	84.8299980164	11.5726959705	0.0	0.0199676760531	0.782870315015	0.200000002224	0.0
0.0	84.8299980164	13.8723957539	0.0	0.0199676760531	0.783940497786	0.240000002668	0.0
0.0	84.8299980164	16.1630225182	0.0	0.0199676760531	0.785269401968	0.279999998747	0.0
0.0	84.8299980164	18.4421825409	0.0	0.0199676760531	0.786888878793	0.319999991916	0.0
0.0	84.8299980164	20.7070875168	0.0	0.0199676760531	0.788834504783	0.359999999637	0.0
0.0	84.8299980164	22.9545474052	0.0	0.0199676760531	0.79114548862	0.400000004447	0.0
0.0	84.8299980164	25.1809692383	0.0	0.0199676760531	0.79386299476	0.440000000526	0.0
0.0	84.8299980164	27.3823976517	0.0	0.0199676760531	0.797029491514	0.480000005336	0.0
0.0	84.8299980164	29.5545935631	0.0	0.0199676760531	0.800686609	0.520000001416	0.0
0.0	84.8299980164	31.6931295395	0.0	0.0199676760531	0.804873462766	0.559999997495	0.0
0.0	84.8299980164	33.7935328484	0.0	0.0199676760531	0.809625256807	0.600000016857	0.0
0.0	84.8299980164	35.8514308929	0.0	0.0199676760531	0.814971327782	0.639999983832	0.0
0.0	84.8299980164	37.8627252579	0.0	0.0199676760531	0.820933375508	0.680000003194	0.0
0.0	84.8299980164	39.8237323761	0.0	0.0199676760531	0.827525369823	0.719999999274	0.0
0.0	84.8299980164	41.7313146591	0.0	0.0199676760531	0.834752153605	0.760000018636	0.0
0.0	84.8299980164	43.5829877853	0.0	0.0199676760531	0.842610001564	0.800000008894	0.0
0.0	84.8299980164	45.3769445419	0.0	0.0199676760531	0.851087365299	0.83999998169	0.0
0.0	84.8299980164	47.1121025085	0.0	0.0199676760531	0.860165338963	0.880000001052	0.0
0.0	84.8299980164	48.7880420685	0.0	0.0199676760531	0.86981896311	0.920000020415	0.0
0.0	84.8299980164	50.4049777985	0.0	0.0199676760531	0.880019180477	0.960000010673	0.0
0.0	84.8299980164	51.9636535645	0.0	0.0199676760531	0.890733208507	1.00000001257	0.0
0.0	84.8299980164	53.4652805328	0.0	0.0199676760531	0.901926867664	1.04000000283	0.0
0.0	84.8299980164	54.9114179611	0.0	0.0199676760531	0.913564674556	1.07999999309	0.0
0.0	84.8299980164	56.3039016724	0.0	0.0199676760531	0.925611518323	1.11999999499	0.0
0.0	84.8299980164	57.6447725296	0.0	0.0199676760531	0.93803294003	1.15999998525	0.0
0.0	84.8299980164	58.9361810684	0.0	0.0199676760531	0.950796063989	1.20000003371	0.0
0.0	84.8299980164	60.1803541183	0.0	0.0199676760531	0.963869318366	1.24000002397	0.0
0.0	84.8299980164	61.3795232773	0.0	0.0199676760531	0.977223273367	1.27999996766	0.0
0.0	84.8299980164	62.5359106064	0.0	0.0199676760531	0.99083064124	1.32000001613	0.0
0.0	84.8299980164	63.6517000198	0.0	0.0199676760531	1.00466590375	1.36000000639	0.0
0.0	84.8299980164	64.7289896011	0.0	0.0199676760531	1.01870596409	1.39999999665	0.0
0.0	84.8299980164	65.7698011398	0.0	0.0199676760531	1.03292930871	1.43999999855	0.0
0.0	84.8299980164	66.7760801315	0.0	0.0199676760531	1.04731656611	1.47999998881	0.0
0.0	84.8299980164	67.7496576309	0.0	0.0199676760531	1.06185004115	1.52000003727	0.0
0.0	84.8299980164	68.692278862	0.0	0.0199676760531	1.07651362196	1.55999998096	0.0
0.0	84.8299980164	69.6055841446	0.0	0.0199676760531	1.09129277989	1.60000001779	0.0
0.0	84.8299980164	70.4911279678	0.0	0.0199676760531	1.10617429018	1.64000001969	0.0
0.0	84.8299980164	71.3503551483	0.0	0.0199676760531	1.12114632502	1.67999996338	0.0
0.0	84.8299980164	72.1846389771	0.0	0.0199676760531	1.13619798794	1.7200000002	0.0
0.0	84.8299980164	72.995262146	0.0	0.0199676760531	1.15131959319	1.7600000021	0.0
0.0	84.8299980164	73.783416748	0.0	0.0199676760531	1.1665022932	1.7999999458	0.0
0.0	84.8299980164	74.5502376556	0.0	0.0199676760531	1.18173817173	1.84000004083	0.0
0.0	84.8299980164	75.2967739105	0.0	0.0199676760531	1.19701996446	1.87999998452	0.0
0.0	84.8299980164	76.024017334	0.0	0.0199676760531	1.21234115213	1.92000002135	0.0
0.0	84.8299980164	76.7328929901	0.0	0.0199676760531	1.22769586742	1.96000002325	0.0
0.0	84.8299980164	77.4242639542	0.0	0.0199676760531	1.24307870865	2.00000002515	0.0
0.0	84.8299980164	78.098950386	0.0	0.0199676760531	1.25848501921	2.04000000376	0.0
0.0	84.8299980164	78.7577104568	0.0	0.0199676760531	1.27391023561	2.08000000566	0.0
0.0	84.8299980164	79.4012641907	0.0	0.0199676760531	1.28935044631	2.12000000756	0.0
0.0	84.8299980164	80.0302886963	0.0	0.0199676760531	1.30480220541	2.15999998618	0.0
0.0	84.8299980164	80.6454086304	0.0	0.0199676760531	1.32026206702	2.19999998808	0.0
0.0	84.8299980164	81.2472343445	0.0	0.0199676760531	1.33572714403	2.23999998998	0.0
0.0	84.8299980164	81.836309433	0.0	0.0199676760531	1.35119482875	2.2799999686	0.0
0.0	84.8299980164	82.4131679535	0.0	0.0199676760531	1.3666626066	2.3199999705	0.0
0.0	84.8299980164	82.9783153534	0.0	0.0199676760531	1.3821282424	2.36000006553	0.0
0.0	84.8299980164	83.5322093964	0.0	0.0199676760531	1.39758987352	2.40000006743	0.0
0.0	84.8299980164	84.0753078461	0.0	0.0199676760531	1.41304554418	2.43999995291	0.0
0.0	84.8299980164	84.6080112457	0.0	0.0199676760531	1.42849367112	2.48000004794	0.0
0.0	84.8299980164	85.1307296753	0.0	0.0199676760531	1.44393276423	2.52000004984	0.0
0.0	84.8299980164	85.6438446045	0.0	0.0199676760531	1.45936142653	2.55999993533	0.0
0.0	84.8299980164	86.1476898193	0.0	0.0199676760531	1.4747784473	2.60000003036	0.0
0.0	84.8299980164	86.6426181793	0.0	0.0199676760531	1.49018261582	2.64000003226	0.0
0.0	84.8299980164	87.128944397	0.0	0.0199676760531	1.50557309389	2.67999991775	0.0
0.0	84.8299980164	87.6069736481	0.0	0.0199676760531	1.52094885707	2.72000001278	0.0
0.0	84.8299980164	88.0769920349	0.0	0.0199676760531	1.53630906716	2.76000001468	0.0
0.0	84.8299980164	88.5392665863	0.0	0.0199676760531	1.55165307224	2.79999999329	0.0
0.0	84.8299980164	88.9940738678	0.0	0.0199676760531	1.56698003411	2.83999999519	0.0
0.0	84.8299980164	89.4416427612	0.0	0.0199676760531	1.58228930086	2.87999999709	0.0
0.0	84.8299980164	89.8822212219	0.0	0.0199676760531	1.59758068621	2.92000009213	0.0
0.0	84.8299980164	90.316028595	0.0	0.0199676760531	1.61285325885	2.95999997761	0.0
0.0	84.8299980164	90.7432746887	0.0	0.0199676760531	1.6281068325	2.99999997951	0.0
0.0	84.8299980164	91.1641788483	0.0	0.0199676760531	1.64334084839	3.04000007454	0.0
0.0	84.8299980164	91.5789222717	0.0	0.0199676760531	1.65855512023	3.07999996003	0.0
0.0	84.8299980164	91.987695694	0.0	0.0199676760531	1.67374908924	3.11999996193	0.0
0.0	84.8299980164	92.3906803131	0.0	0.0199676760531	1.68892275542	3.15999996383	0.0
0.0	84.8299980164	92.7880382538	0.0	0.0199676760531	1.70407574624	3.20000003558	0.0
0.0	84.8299980164	93.1799507141	0.0	0.0199676760531	1.71920768917	3.24000003748	0.0
0.0	84.8299980164	93.5665512085	0.0	0.0199676760531	1.7343185842	3.28000003938	0.0
0.0	84.8299980164	93.9480113983	0.0	0.0199676760531	1.74940843135	3.31999992486	0.0
0.0	84.8299980164	94.3244552612	0.0	0.0199676760531	1.76447667181	3.35999992676	0.0
0.0	84.8299980164	94.6960353851	0.0	0.0199676760531	1.77952330559	3.40000011493	0.0
0.0	84.8299980164	95.0628757477	0.0	0.0199676760531	1.79454851896	3.44000000041	0.0
0.0	84.8299980164	95.4251098633	0.0	0.0199676760531	1.80955193937	3.48000000231	0.0
0.0	84.8299980164	95.7828521729	0.0	0.0199676760531	1.82453356683	3.52000000421	0.0
0.0	84.8299980164	96.1362266541	0.0	0.0199676760531	1.83949340135	3.56000000611	0.0
0.0	84.8299980164	96.4853382111	0.0	0.0199676760531	1.85443144292	3.59999989159	0.0
0.0	84.8299980164	96.8303012848	0.0	0.0199676760531	1.86934750527	3.64000007976	0.0
0.0	84.8299980164	97.1712112427	0.0	0.0199676760531	1.88424177468	3.68000008166	0.0
0.0	84.8299980164	97.5081825256	0.0	0.0199676760531	1.89911406487	3.71999996714	0.0
0.0	84.8299980164	97.8413105011	0.0	0.0199676760531	1.91396456212	3.75999996904	0.0
0.0	84.8299980164	98.1706809998	0.0	0.0199676760531	1.92879326642	3.79999997094	0.0
0.0	84.8299980164	98.4963798523	0.0	0.0199676760531	1.9435999915	3.84000004269	0.0
0.0	84.8299980164	98.8185024261	0.0	0.0199676760531	1.9583851099	3.88000004459	0.0
0.0	84.8299980164	99.137134552	0.0	0.0199676760531	1.97314843535	3.92000004649	0.0
0.0	84.8299980164	99.4523429871	0.0	0.0199676760531	1.98788996786	3.95999993198	0.0
0.0	84.8299980164	99.7642230988	0.0	0.0199676760531	2.00260989368	4.00000005029	0.0


==> examples/compression-preload-NA/modelUSUB-Mod_DruckerPrager-model-c-Case-07_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	1.24099999666	0.0	0.0	0.000292112304123	0.011281818297	0.0	0.0
0.0	2.48199999332	0.0	0.0	0.000584224608247	0.022563636594	0.0	0.0
0.0	3.72299998999	0.0	0.0	0.00087633691237	0.0338454527082	0.0	0.0
0.0	4.96399998665	0.0	0.0	0.00116844921649	0.045127273188	0.0	0.0
0.0	6.20500028133	0.0	0.0	0.00146056152062	0.0564090907574	0.0	0.0
0.0	7.44599997997	0.0	0.0	0.00175267382474	0.0676909054164	0.0	0.0
0.0	8.68700027466	0.0	0.0	0.00204478624255	0.0789727258962	0.0	0.0
0.0	9.9279999733	0.0	0.0	0.00233689843299	0.0902545463759	0.0	0.0
0.0	11.1689996719	0.0	0.0	0.0026290108508	0.101536361035	0.0	0.0
0.0	12.4100005627	0.0	0.0	0.00292112304123	0.112818181515	0.0	0.0
0.0	13.6510002613	0.0	0.0	0.00321323545904	0.124100001995	0.0	0.0
0.0	14.8919999599	0.0	0.0	0.00350534764948	0.135381810833	0.0	0.0
0.0	16.1329996586	0.0	0.0	0.00379746006729	0.146663631313	0.0	0.0
0.0	17.3740005493	0.0	0.0	0.0040895724851	0.157945451792	0.0	0.0
0.0	18.615000248	0.0	0.0	0.00438168444816	0.169227272272	0.0	0.0
0.0	19.8559999466	0.0	0.0	0.00467379686597	0.180509092752	0.0	0.0
0.0	21.0969996452	0.0	0.0	0.00496590928378	0.19179090159	0.0	0.0
0.0	22.3379993439	0.0	0.0	0.00525802170159	0.20307272207	0.0	0.0
0.0	23.5789990425	0.0	0.0	0.00555013366466	0.214354530908	0.0	0.0
0.0	24.8200011253	0.0	0.0	0.00584224608247	0.225636363029	0.0	0.0
0.0	26.061000824	0.0	0.0	0.00613435850028	0.236918171868	0.0	0.0
0.0	27.3020005226	0.0	0.0	0.00642647091809	0.248200003989	0.0	0.0
0.0	28.5430002213	0.0	0.0	0.00671858288115	0.259481859393	0.0	0.0
0.0	29.7839999199	0.0	0.0	0.00701069529896	0.270763831213	0.0	0.0
0.0	31.0249996185	0.0	0.0	0.00730280771677	0.282046059147	0.0	0.0
0.0	32.2659993172	0.0	0.0	0.00759492013458	0.293328659609	0.0	0.0
0.0	33.5069990158	0.0	0.0	0.00788703255239	0.304611865431	0.0	0.0
0.0	34.7480010986	0.0	0.0	0.0081791449702	0.315895932727	0.0	0.0
0.0	35.9890007973	0.0	0.0	0.00847125647851	0.327181164175	0.0	0.0
0.0	37.2300004959	0.0	0.0	0.00876336889633	0.338467862457	0.0	0.0
0.0	38.4710001945	0.0	0.0	0.00905548131414	0.349756446667	0.0	0.0
0.0	39.7119998932	0.0	0.0	0.00934759373195	0.361047312617	0.0	0.0
0.0	40.953001976	0.0	0.0	0.00963970614976	0.372340949252	0.0	0.0
0.0	42.1939992905	0.0	0.0	0.00993181856757	0.383637892082	0.0	0.0
0.0	43.4350013733	0.0	0.0	0.0102239309854	0.394938653335	0.0	0.0
0.0	44.6759986877	0.0	0.0	0.0105160434032	0.406243884936	0.0	0.0
0.0	45.9170007706	0.0	0.0	0.010808155821	0.417554192245	0.0	0.0
0.0	47.157998085	0.0	0.0	0.0111002673293	0.42887032032	0.0	0.0
0.0	48.3990001678	0.0	0.0	0.0113923797471	0.440192967653	0.0	0.0
0.0	49.6400022507	0.0	0.0	0.0116844921649	0.451522925869	0.0	0.0
0.0	50.8809995651	0.0	0.0	0.0119766045827	0.462861033157	0.0	0.0
0.0	52.1220016479	0.0	0.0	0.0122687170006	0.474208127707	0.0	0.0
0.0	53.3629989624	0.0	0.0	0.0125608294184	0.485565233976	0.0	0.0
0.0	54.6040010452	0.0	0.0	0.0128529418362	0.496933143586	0.0	0.0
0.0	55.8449983597	0.0	0.0	0.013145054254	0.508313020691	0.0	0.0
0.0	57.0860004425	0.0	0.0	0.0134371657623	0.519705750048	0.0	0.0
0.0	58.326997757	0.0	0.0	0.0137292781801	0.531112682074	0.0	0.0
0.0	59.5679998398	0.0	0.0	0.0140213905979	0.54253465496	0.0	0.0
0.0	60.8090019226	0.0	0.0	0.0143135030157	0.553973158821	0.0	0.0
0.0	62.0499992371	0.0	0.0	0.0146056154335	0.565429124981	0.0	0.0
0.0	63.2910013199	0.0	0.0	0.0148977278513	0.576904136688	0.0	0.0
0.0	64.5319986343	0.0	0.0	0.0151898402692	0.588399171829	0.0	0.0
0.0	65.7730007172	0.0	0.0	0.0154819517775	0.599915999919	0.0	0.0
0.0	67.0139980316	0.0	0.0	0.0157740651048	0.611455598846	0.0	0.0
0.0	68.2550001144	0.0	0.0	0.0160661766131	0.623019877821	0.0	0.0
0.0	69.4960021973	0.0	0.0	0.0163582899404	0.634609861299	0.0	0.0
0.0	70.7369995117	0.0	0.0	0.0166504014487	0.64622759819	0.0	0.0
0.0	71.9780015945	0.0	0.0	0.016942512957	0.657874112949	0.0	0.0
0.0	73.218998909	0.0	0.0	0.0172346262843	0.669551780447	0.0	0.0
0.0	74.4600009918	0.0	0.0	0.0175267377927	0.68126139231	0.0	0.0
0.0	75.7009983063	0.0	0.0	0.01781885112	0.693005649373	0.0	0.0
0.0	76.9420003891	0.0	0.0	0.0181109626283	0.704785529524	0.0	0.0
0.0	78.1829977036	0.0	0.0	0.0184030759556	0.716603221372	0.0	0.0
0.0	79.4239997864	0.0	0.0	0.0186951874639	0.728460447863	0.0	0.0
0.0	80.6649971008	0.0	0.0	0.0189873007912	0.740359211341	0.0	0.0
0.0	81.906003952	0.0	0.0	0.0192794122995	0.752301467583	0.0	0.0
0.0	83.1470012665	0.0	0.0	0.0195715238078	0.764289172366	0.0	0.0
0.0	84.3879985809	0.0	0.0	0.0198636371351	0.776324374601	0.0	0.0
0.0	85.6289958954	0.0	0.0	0.0201557486434	0.788409262896	0.0	0.0
0.0	86.8700027466	0.0	0.0	0.0204478619708	0.800545793027	0.0	0.0
0.0	88.111000061	0.0	0.0	0.0207399734791	0.812736246735	0.0	0.0
0.0	89.3519973755	0.0	0.0	0.0210320868064	0.824982952327	0.0	0.0
0.0	90.5930042267	0.0	0.0	0.0213241983147	0.837288051844	0.0	0.0
0.0	91.8340015411	0.0	0.0	0.021616311642	0.849653873593	0.0	0.0
0.0	93.0749988556	0.0	0.0	0.0219084231503	0.86208274588	0.0	0.0
0.0	94.31599617	0.0	0.0	0.0222005346586	0.874577183276	0.0	0.0
0.0	95.5570030212	0.0	0.0	0.0224926479859	0.887139607221	0.0	0.0
0.0	96.7980003357	0.0	0.0	0.0227847594942	0.899772532284	0.0	0.0
0.0	98.0389976501	0.0	0.0	0.0230768728215	0.912478473037	0.0	0.0
0.0	99.2800045013	0.0	0.0	0.0233689843299	0.925260037184	0.0	0.0
0.0	100.521001816	0.0	0.0	0.0236610976572	0.938119832426	0.0	0.0
0.0	101.76199913	0.0	0.0	0.0239532091655	0.951060559601	0.0	0.0
0.0	103.002996445	0.0	0.0	0.0242453206738	0.964084919542	0.0	0.0
0.0	104.244003296	0.0	0.0	0.0245374340011	0.977195799351	0.0	0.0
0.0	105.48500061	0.0	0.0	0.0248295455094	0.990395899862	0.0	0.0
0.0	106.725997925	0.0	0.0	0.0251216588367	1.00368810818	0.0	0.0
0.0	107.966995239	0.0	0.0	0.025413770345	1.01707531139	0.0	0.0
0.0	109.20800209	0.0	0.0	0.0257058836723	1.03056058288	0.0	0.0
0.0	110.448999405	0.0	0.0	0.0259979951807	1.04414680973	0.0	0.0
0.0	111.689996719	0.0	0.0	0.026290108508	1.05783715844	0.0	0.0
0.0	112.931003571	0.0	0.0	0.0265822200163	1.07163460925	0.0	0.0
0.0	114.172000885	0.0	0.0	0.0268743315246	1.08554223552	0.0	0.0
0.0	115.412998199	0.0	0.0	0.0271664448519	1.09956348315	0.0	0.0
0.0	116.653995514	0.0	0.0	0.0274585563602	1.11370133236	0.0	0.0
0.0	117.895002365	0.0	0.0	0.0277506696875	1.12795913592	0.0	0.0
0.0	119.13599968	0.0	0.0	0.0280427811958	1.14234024659	0.0	0.0
0.0	120.376996994	0.0	0.0	0.0283348945231	1.15684801713	0.0	0.0
0.0	121.618003845	0.0	0.0	0.0286270060315	1.17148589343	0.0	0.0
0.0	122.85900116	0.0	0.0	0.0289191193588	1.18625732139	0.0	0.0
0.0	124.099998474	0.0	0.0	0.0292112308671	1.2011657469	0.0	0.0
0.0	124.099998474	2.18340741605e-15	0.0	0.0292112308671	1.2011657469	-4.37616780464e-16	-1.37501705897e-16
0.0	124.099998474	2.31941521168	0.0	0.0292112308671	1.20143555105	0.0399999989895	0.0
0.0	124.099998474	4.63590204716	0.0	0.0292112308671	1.20224608108	0.079999997979	0.0
0.0	124.099998474	6.94708347321	0.0	0.0292112308671	1.20360404253	0.120000001334	0.0
0.0	124.099998474	9.25052344799	0.0	0.0292112308671	1.2055193074	0.159999995958	0.0
0.0	124.099998474	11.5436947346	0.0	0.0292112308671	1.20800565928	0.200000002224	0.0
0.0	124.099998474	13.8239598274	0.0	0.0292112308671	1.21108070016	0.240000002668	0.0
0.0	124.099998474	16.0885620117	0.0	0.0292112308671	1.21476436034	0.279999998747	0.0
0.0	124.099998474	18.3346199989	0.0	0.0292112308671	1.2190788053	0.319999991916	0.0
0.0	124.099998474	20.5591416359	0.0	0.0292112308671	1.22404722497	0.359999999637	0.0
0.0	124.099998474	22.7590417862	0.0	0.0292112308671	1.22969262302	0.400000004447	0.0
0.0	124.099998474	24.9311852455	0.0	0.0292112308671	1.23603725806	0.440000000526	0.0
0.0	124.099998474	27.0724248886	0.0	0.0292112308671	1.24310124665	0.480000005336	0.0
0.0	124.099998474	29.1796660423	0.0	0.0292112308671	1.25090163201	0.520000001416	0.0
0.0	124.099998474	31.2499237061	0.0	0.0292112308671	1.25945126638	0.559999997495	0.0
0.0	124.099998474	33.2803893089	0.0	0.0292112308671	1.26875843853	0.600000016857	0.0
0.0	124.099998474	35.2684998512	0.0	0.0292112308671	1.27882575616	0.639999983832	0.0
0.0	124.099998474	37.2119832039	0.0	0.0292112308671	1.28965023905	0.680000003194	0.0
0.0	124.099998474	39.1089105606	0.0	0.0292112308671	1.30122322589	0.719999999274	0.0
0.0	124.099998474	40.957736969	0.0	0.0292112308671	1.31353037432	0.760000018636	0.0
0.0	124.099998474	42.7573013306	0.0	0.0292112308671	1.32655194029	0.800000008894	0.0
0.0	124.099998474	44.5068454742	0.0	0.0292112308671	1.34026398882	0.83999998169	0.0
0.0	124.099998474	46.2060070038	0.0	0.0292112308671	1.3546384871	0.880000001052	0.0
0.0	124.099998474	47.8547716141	0.0	0.0292112308671	1.36964423582	0.920000020415	0.0
0.0	124.099998474	49.4534778595	0.0	0.0292112308671	1.38524798676	0.960000010673	0.0
0.0	124.099998474	51.00274086	0.0	0.0292112308671	1.4014147222	1.00000001257	0.0
0.0	124.099998474	52.5034427643	0.0	0.0292112308671	1.41810895875	1.04000000283	0.0
0.0	124.099998474	53.9566755295	0.0	0.0292112308671	1.43529484048	1.07999999309	0.0
0.0	124.099998474	55.3636884689	0.0	0.0292112308671	1.45293697715	1.11999999499	0.0
0.0	124.099998474	56.7258787155	0.0	0.0292112308671	1.47100090981	1.15999998525	0.0
0.0	124.099998474	58.0447292328	0.0	0.0292112308671	1.48945329711	1.20000003371	0.0
0.0	124.099998474	59.3217802048	0.0	0.0292112308671	1.50826210156	1.24000002397	0.0
0.0	124.099998474	60.5586147308	0.0	0.0292112308671	1.52739733458	1.27999996766	0.0
0.0	124.099998474	61.7568349838	0.0	0.0292112308671	1.54683021829	1.32000001613	0.0
0.0	124.099998474	62.9180240631	0.0	0.0292112308671	1.56653411686	1.36000000639	0.0
0.0	124.099998474	64.0437459946	0.0	0.0292112308671	1.586484164	1.39999999665	0.0
0.0	124.099998474	65.1355457306	0.0	0.0292112308671	1.60665698349	1.43999999855	0.0
0.0	124.099998474	66.1949062347	0.0	0.0292112308671	1.6270313412	1.47999998881	0.0
0.0	124.099998474	67.223277092	0.0	0.0292112308671	1.64758693427	1.52000003727	0.0
0.0	124.099998474	68.2220458984	0.0	0.0292112308671	1.66830606759	1.55999998096	0.0
0.0	124.099998474	69.1925525665	0.0	0.0292112308671	1.68917141855	1.60000001779	0.0
0.0	124.099998474	70.1360702515	0.0	0.0292112308671	1.71016789973	1.64000001969	0.0
0.0	124.099998474	71.053814888	0.0	0.0292112308671	1.73128098249	1.67999996338	0.0
0.0	124.099998474	71.9469499588	0.0	0.0292112308671	1.75249818712	1.7200000002	0.0
0.0	124.099998474	72.8165769577	0.0	0.0292112308671	1.77380722016	1.7600000021	0.0
0.0	124.099998474	73.6637496948	0.0	0.0292112308671	1.79519727826	1.7999999458	0.0
0.0	124.099998474	74.4894552231	0.0	0.0292112308671	1.81665867567	1.84000004083	0.0
0.0	124.099998474	75.2946424484	0.0	0.0292112308671	1.8381819129	1.87999998452	0.0
0.0	124.099998474	76.080198288	0.0	0.0292112308671	1.85975916684	1.92000002135	0.0
0.0	124.099998474	76.8469762802	0.0	0.0292112308671	1.88138242811	1.96000002325	0.0
0.0	124.099998474	77.5957679749	0.0	0.0292112308671	1.9030449912	2.00000002515	0.0
0.0	124.099998474	78.3273363113	0.0	0.0292112308671	1.9247405231	2.04000000376	0.0
0.0	124.099998474	79.0424013138	0.0	0.0292112308671	1.94646306336	2.08000000566	0.0
0.0	124.099998474	79.7416400909	0.0	0.0292112308671	1.96820758283	2.12000000756	0.0
0.0	124.099998474	80.4256916046	0.0	0.0292112308671	1.98996905237	2.15999998618	0.0
0.0	124.099998474	81.0951709747	0.0	0.0292112308671	2.0117431879	2.19999998808	0.0
0.0	124.099998474	81.7506599426	0.0	0.0292112308671	2.0335258916	2.23999998998	0.0
0.0	124.099998474	82.3926925659	0.0	0.0292112308671	2.05531343818	2.2799999686	0.0
0.0	124.099998474	83.0218029022	0.0	0.0292112308671	2.07710247487	2.3199999705	0.0
0.0	124.099998474	83.6384677887	0.0	0.0292112308671	2.09889002144	2.36000006553	0.0
0.0	124.099998474	84.2431640625	0.0	0.0292112308671	2.12067309767	2.40000006743	0.0
0.0	124.099998474	84.8363304138	0.0	0.0292112308671	2.14244928211	2.43999995291	0.0
0.0	124.099998474	85.4183959961	0.0	0.0292112308671	2.16421615332	2.48000004794	0.0
0.0	124.099998474	85.9897518158	0.0	0.0292112308671	2.1859716624	2.52000004984	0.0
0.0	124.099998474	86.5507793427	0.0	0.0292112308671	2.2077139467	2.55999993533	0.0
0.0	124.099998474	87.1018409729	0.0	0.0292112308671	2.22944077104	2.60000003036	0.0
0.0	124.099998474	87.6432800293	0.0	0.0292112308671	2.25115101784	2.64000003226	0.0
0.0	124.099998474	88.1754302979	0.0	0.0292112308671	2.27284301072	2.67999991775	0.0
0.0	124.099998474	88.6986064911	0.0	0.0292112308671	2.29451525956	2.72000001278	0.0
0.0	124.099998474	89.2130947113	0.0	0.0292112308671	2.31616664678	2.76000001468	0.0
0.0	124.099998474	89.7191810608	0.0	0.0292112308671	2.33779605478	2.79999999329	0.0
0.0	124.099998474	90.2171421051	0.0	0.0292112308671	2.35940255225	2.83999999519	0.0
0.0	124.099998474	90.7072257996	0.0	0.0292112308671	2.38098502159	2.87999999709	0.0
0.0	124.099998474	91.189699173	0.0	0.0292112308671	2.40254271775	2.92000009213	0.0
0.0	124.099998474	91.6647815704	0.0	0.0292112308671	2.42407489568	2.95999997761	0.0
0.0	124.099998474	92.1327018738	0.0	0.0292112308671	2.44558099657	2.99999997951	0.0
0.0	124.099998474	92.5936794281	0.0	0.0292112308671	2.46706008911	3.04000007454	0.0
0.0	124.099998474	93.0479240417	0.0	0.0292112308671	2.48851180077	3.07999996003	0.0
0.0	124.099998474	93.4956169128	0.0	0.0292112308671	2.50993575901	3.11999996193	0.0
0.0	124.099998474	93.9369678497	0.0	0.0292112308671	2.53133121878	3.15999996383	0.0
0.0	124.099998474	94.3721580505	0.0	0.0292112308671	2.55269799381	3.20000003558	0.0
0.0	124.099998474	94.8013401031	0.0	0.0292112308671	2.57403571159	3.24000003748	0.0
0.0	124.099998474	95.2247047424	0.0	0.0292112308671	2.59534399956	3.28000003938	0.0
0.0	124.099998474	95.6424045563	0.0	0.0292112308671	2.61662267148	3.31999992486	0.0
0.0	124.099998474	96.0545825958	0.0	0.0292112308671	2.63787135482	3.35999992676	0.0
0.0	124.099998474	96.4614105225	0.0	0.0292112308671	2.65909004956	3.40000011493	0.0
0.0	124.099998474	96.8630027771	0.0	0.0292112308671	2.68027819693	3.44000000041	0.0
0.0	124.099998474	97.2595214844	0.0	0.0292112308671	2.70143598318	3.48000000231	0.0
0.0	124.099998474	97.6510906219	0.0	0.0292112308671	2.72256322205	3.52000000421	0.0
0.0	124.099998474	98.0378246307	0.0	0.0292112308671	2.74365972728	3.56000000611	0.0
0.0	124.099998474	98.4198570251	0.0	0.0292112308671	2.76472549886	3.59999989159	0.0
0.0	124.099998474	98.7973117828	0.0	0.0292112308671	2.78576035053	3.64000007976	0.0
0.0	124.099998474	99.1702842712	0.0	0.0292112308671	2.80676446855	3.68000008166	0.0
0.0	124.099998474	99.5389080048	0.0	0.0292112308671	2.82773766667	3.71999996714	0.0
0.0	124.099998474	99.9032592773	0.0	0.0292112308671	2.84867994487	3.75999996904	0.0
0.0	124.099998474	100.263462067	0.0	0.0292112308671	2.86959130317	3.79999997094	0.0
0.0	124.099998474	100.61961174	0.0	0.0292112308671	2.89047174156	3.84000004269	0.0
0.0	124.099998474	100.971794128	0.0	0.0292112308671	2.9113214463	3.88000004459	0.0
0.0	124.099998474	101.320104599	0.0	0.0292112308671	2.9321404174	3.92000004649	0.0
0.0	124.099998474	101.664628983	0.0	0.0292112308671	2.95292846859	3.95999993198	0.0
0.0	124.099998474	102.005462646	0.0	0.0292112308671	2.97368578613	4.00000005029	0.0


==> examples/compression-preload-NA/modelUSUB-Mod_DruckerPrager-model-c-Case-08_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	1.64499998093	0.0	0.0	0.000387207705899	0.0149545448949	0.0	0.0
0.0	3.28999996185	0.0	0.0	0.000774415411797	0.0299090897897	0.0	0.0
0.0	4.93499994278	0.0	0.0	0.0011616231177	0.0448636361398	0.0	0.0
0.0	6.57999992371	0.0	0.0	0.00154883082359	0.0598181795795	0.0	0.0
0.0	8.22499990463	0.0	0.0	0.00193603841581	0.0747727288399	0.0	0.0
0.0	9.86999988556	0.0	0.0	0.00232324623539	0.0897272722796	0.0	0.0
0.0	11.5149998665	0.0	0.0	0.0027104538276	0.10468182154	0.0	0.0
0.0	13.1599998474	0.0	0.0	0.00309766164719	0.119636359159	0.0	0.0
0.0	14.8049998283	0.0	0.0	0.0034848692394	0.134590908419	0.0	0.0
0.0	16.4499998093	0.0	0.0	0.00387207683161	0.14954545768	0.0	0.0
0.0	18.0949997902	0.0	0.0	0.0042592846512	0.164499995299	0.0	0.0
0.0	19.7399997711	0.0	0.0	0.00464649247078	0.179454544559	0.0	0.0
0.0	21.384999752	0.0	0.0	0.00503369983562	0.19440909382	0.0	0.0
0.0	23.029999733	0.0	0.0	0.00542090765521	0.20936364308	0.0	0.0
0.0	24.6749997139	0.0	0.0	0.00580811547479	0.224318169057	0.0	0.0
0.0	26.3199996948	0.0	0.0	0.00619532329438	0.239272718318	0.0	0.0
0.0	27.9649996758	0.0	0.0	0.00658253065922	0.254227267578	0.0	0.0
0.0	29.6099996567	0.0	0.0	0.0069697384788	0.26918197982	0.0	0.0
0.0	31.2549996376	0.0	0.0	0.00735694629839	0.284137064591	0.0	0.0
0.0	32.8999996185	0.0	0.0	0.00774415366323	0.299092917703	0.0	0.0
0.0	34.5449995995	0.0	0.0	0.00813136193756	0.314050051384	0.0	0.0
0.0	36.1899995804	0.0	0.0	0.0085185693024	0.329009117559	0.0	0.0
0.0	37.8349995613	0.0	0.0	0.00890577666723	0.343970907852	0.0	0.0
0.0	39.4799995422	0.0	0.0	0.00929298494157	0.358936330304	0.0	0.0
0.0	41.1250019073	0.0	0.0	0.0096801923064	0.373906479217	0.0	0.0
0.0	42.7699995041	0.0	0.0	0.0100673996712	0.388882542029	0.0	0.0
0.0	44.4150018692	0.0	0.0	0.0104546079456	0.403865845874	0.0	0.0
0.0	46.0599994659	0.0	0.0	0.0108418153104	0.418857857585	0.0	0.0
0.0	47.7050018311	0.0	0.0	0.0112290226753	0.43386016041	0.0	0.0
0.0	49.3499994278	0.0	0.0	0.0116162309496	0.448874616995	0.0	0.0
0.0	50.9950017929	0.0	0.0	0.0120034383144	0.463902950287	0.0	0.0
0.0	52.6399993896	0.0	0.0	0.0123906465888	0.478947395459	0.0	0.0
0.0	54.2850017548	0.0	0.0	0.0127778539536	0.494009861723	0.0	0.0
0.0	55.9299993515	0.0	0.0	0.0131650613184	0.509092910215	0.0	0.0
0.0	57.5750017166	0.0	0.0	0.0135522695928	0.524198682979	0.0	0.0
0.0	59.2199993134	0.0	0.0	0.0139394769576	0.539330160245	0.0	0.0
0.0	60.8650016785	0.0	0.0	0.0143266843224	0.554489577189	0.0	0.0
0.0	62.5099992752	0.0	0.0	0.0147138925968	0.569680333138	0.0	0.0
0.0	64.1550016403	0.0	0.0	0.0151010999616	0.584904756397	0.0	0.0
0.0	65.7999992371	0.0	0.0	0.0154883073265	0.600166805089	0.0	0.0
0.0	67.4450016022	0.0	0.0	0.0158755156008	0.615469086915	0.0	0.0
0.0	69.0899991989	0.0	0.0	0.0162627238751	0.630815280601	0.0	0.0
0.0	70.735001564	0.0	0.0	0.0166499303305	0.646208878607	0.0	0.0
0.0	72.3799991608	0.0	0.0	0.0170371386048	0.661653559655	0.0	0.0
0.0	74.0250015259	0.0	0.0	0.0174243468791	0.677153235301	0.0	0.0
0.0	75.6699991226	0.0	0.0	0.0178115533345	0.692711817101	0.0	0.0
0.0	77.3150014877	0.0	0.0	0.0181987616088	0.708333449438	0.0	0.0
0.0	78.9599990845	0.0	0.0	0.0185859698831	0.724022369832	0.0	0.0
0.0	80.6050014496	0.0	0.0	0.0189731763385	0.739782955498	0.0	0.0
0.0	82.2500038147	0.0	0.0	0.0193603846128	0.755619769916	0.0	0.0
0.0	83.8949966431	0.0	0.0	0.0197475928871	0.7715374697	0.0	0.0
0.0	85.5399990082	0.0	0.0	0.0201347993425	0.787540804595	0.0	0.0
0.0	87.1850013733	0.0	0.0	0.0205220076168	0.803634896874	0.0	0.0
0.0	88.8300037384	0.0	0.0	0.0209092158912	0.819824635983	0.0	0.0
0.0	90.4749965668	0.0	0.0	0.0212964223465	0.83611542359	0.0	0.0
0.0	92.1199989319	0.0	0.0	0.0216836306208	0.852512475103	0.0	0.0
0.0	93.765001297	0.0	0.0	0.0220708388952	0.86902147159	0.0	0.0
0.0	95.4100036621	0.0	0.0	0.0224580453505	0.885647907853	0.0	0.0
0.0	97.0549964905	0.0	0.0	0.0228452536248	0.902397744358	0.0	0.0
0.0	98.6999988556	0.0	0.0	0.0232324618992	0.919276755303	0.0	0.0
0.0	100.345001221	0.0	0.0	0.0236196683545	0.936291180551	0.0	0.0
0.0	101.990003586	0.0	0.0	0.0240068766288	0.953447073698	0.0	0.0
0.0	103.634996414	0.0	0.0	0.0243940849032	0.97075086087	0.0	0.0
0.0	105.279998779	0.0	0.0	0.0247812931775	0.988209061325	0.0	0.0
0.0	106.925001144	0.0	0.0	0.0251684996329	1.00582828745	0.0	0.0
0.0	108.57000351	0.0	0.0	0.0255557079072	1.02361533791	0.0	0.0
0.0	110.214996338	0.0	0.0	0.0259429161815	1.04157719761	0.0	0.0
0.0	111.859998703	0.0	0.0	0.0263301226369	1.05972075835	0.0	0.0
0.0	113.505001068	0.0	0.0	0.0267173309112	1.07805337757	0.0	0.0
0.0	115.150003433	0.0	0.0	0.0271045391855	1.09658231959	0.0	0.0
0.0	116.794996262	0.0	0.0	0.0274917456409	1.11531512812	0.0	0.0
0.0	118.439998627	0.0	0.0	0.0278789539152	1.13425934687	0.0	0.0
0.0	120.085000992	0.0	0.0	0.0282661621895	1.15342289209	0.0	0.0
0.0	121.730003357	0.0	0.0	0.0286533686449	1.17281349376	0.0	0.0
0.0	123.374996185	0.0	0.0	0.0290405769192	1.19243925437	0.0	0.0
0.0	125.01999855	0.0	0.0	0.0294277851935	1.21230846271	0.0	0.0
0.0	126.665000916	0.0	0.0	0.0298149916489	1.23242940754	0.0	0.0
0.0	128.310003281	0.0	0.0	0.0302021999232	1.25281047076	0.0	0.0
0.0	129.954996109	0.0	0.0	0.0305894063786	1.27346040681	0.0	0.0
0.0	131.599998474	0.0	0.0	0.0309766146529	1.29438787699	0.0	0.0
0.0	133.245000839	0.0	0.0	0.0313638229272	1.31560182199	0.0	0.0
0.0	134.890003204	0.0	0.0	0.0317510312016	1.33711118251	0.0	0.0
0.0	136.534996033	0.0	0.0	0.0321382394759	1.35892536491	0.0	0.0
0.0	138.179998398	0.0	0.0	0.0325254477502	1.38105349615	0.0	0.0
0.0	139.825000763	0.0	0.0	0.0329126523866	1.40350507572	0.0	0.0
0.0	141.470003128	0.0	0.0	0.0332998606609	1.42628978938	0.0	0.0
0.0	143.114995956	0.0	0.0	0.0336870689353	1.44941732287	0.0	0.0
0.0	144.759998322	0.0	0.0	0.0340742772096	1.47289754823	0.0	0.0
0.0	146.405000687	0.0	0.0	0.0344614854839	1.49674061686	0.0	0.0
0.0	148.050003052	0.0	0.0	0.0348486937582	1.52095649391	0.0	0.0
0.0	149.69499588	0.0	0.0	0.0352358983946	1.54555570334	0.0	0.0
0.0	151.339998245	0.0	0.0	0.0356231066689	1.57054867595	0.0	0.0
0.0	152.98500061	0.0	0.0	0.0360103149433	1.59594584256	0.0	0.0
0.0	154.630002975	0.0	0.0	0.0363975232176	1.62175800651	0.0	0.0
0.0	156.274995804	0.0	0.0	0.0367847314919	1.64799615741	0.0	0.0
0.0	157.919998169	0.0	0.0	0.0371719397663	1.67467147112	0.0	0.0
0.0	159.565000534	0.0	0.0	0.0375591444026	1.70179475099	0.0	0.0
0.0	161.210002899	0.0	0.0	0.037946352677	1.72937735915	0.0	0.0
0.0	162.854995728	0.0	0.0	0.0383335609513	1.75743103027	0.0	0.0
0.0	164.500007629	0.0	0.0	0.0387207692256	1.78596712649	0.0	0.0
0.0	164.500007629	-4.68293388076e-15	0.0	0.0387207692256	1.78596712649	-4.9278085581e-16	-2.42263665188e-16
0.0	164.500007629	2.31906145811	0.0	0.0387207692256	1.78654100746	0.0399999989895	0.0
0.0	164.500007629	4.63344305754	0.0	0.0387207692256	1.7882604152	0.079999997979	0.0
0.0	164.500007629	6.93942427635	0.0	0.0387207692256	1.79112516344	0.120000001334	0.0
0.0	164.500007629	9.23333346844	0.0	0.0387207692256	1.79513227195	0.159999995958	0.0
0.0	164.500007629	11.5115523338	0.0	0.0387207692256	1.80027931929	0.200000002224	0.0
0.0	164.500007629	13.7705385685	0.0	0.0387207692256	1.80656258017	0.240000002668	0.0
0.0	164.500007629	16.0068500042	0.0	0.0387207692256	1.81397683918	0.279999998747	0.0
0.0	164.500007629	18.2171654701	0.0	0.0387207692256	1.82251501828	0.319999991916	0.0
0.0	164.500007629	20.3983211517	0.0	0.0387207692256	1.83216761798	0.359999999637	0.0
0.0	164.500007629	22.5473332405	0.0	0.0387207692256	1.84292159975	0.400000004447	0.0
0.0	164.500007629	24.6614408493	0.0	0.0387207692256	1.85476094484	0.440000000526	0.0
0.0	164.500007629	26.7381191254	0.0	0.0387207692256	1.86766590923	0.480000005336	0.0
0.0	164.500007629	28.7751245499	0.0	0.0387207692256	1.88161246479	0.520000001416	0.0
0.0	164.500007629	30.7705020905	0.0	0.0387207692256	1.89657304436	0.559999997495	0.0
0.0	164.500007629	32.7226066589	0.0	0.0387207692256	1.91251654178	0.600000016857	0.0
0.0	164.500007629	34.6301150322	0.0	0.0387207692256	1.92940793931	0.639999983832	0.0
0.0	164.500007629	36.492023468	0.0	0.0387207692256	1.94720942527	0.680000003194	0.0
0.0	164.500007629	38.3076429367	0.0	0.0387207692256	1.96588095278	0.719999999274	0.0
0.0	164.500007629	40.076584816	0.0	0.0387207692256	1.98538005352	0.760000018636	0.0
0.0	164.500007629	41.7987394333	0.0	0.0387207692256	2.00566314161	0.800000008894	0.0
0.0	164.500007629	43.4742641449	0.0	0.0387207692256	2.02668532729	0.83999998169	0.0
0.0	164.500007629	45.1035499573	0.0	0.0387207692256	2.04840209335	0.880000001052	0.0
0.0	164.500007629	46.6871881485	0.0	0.0387207692256	2.0707687363	0.920000020415	0.0
0.0	164.500007629	48.2259607315	0.0	0.0387207692256	2.09374092519	0.960000010673	0.0
0.0	164.500007629	49.7207784653	0.0	0.0387207692256	2.11727619171	1.00000001257	0.0
0.0	164.500007629	51.1726903915	0.0	0.0387207692256	2.14133281261	1.04000000283	0.0
0.0	164.500007629	52.5828361511	0.0	0.0387207692256	2.16587055475	1.07999999309	0.0
0.0	164.500007629	53.9524269104	0.0	0.0387207692256	2.19085142016	1.11999999499	0.0
0.0	164.500007629	55.2827215195	0.0	0.0387207692256	2.21623927355	1.15999998525	0.0
0.0	164.500007629	56.5750217438	0.0	0.0387207692256	2.2419994697	1.20000003371	0.0
0.0	164.500007629	57.8306388855	0.0	0.0387207692256	2.26809997112	1.24000002397	0.0
0.0	164.500007629	59.0508842468	0.0	0.0387207692256	2.29451041669	1.27999996766	0.0
0.0	164.500007629	60.2370738983	0.0	0.0387207692256	2.32120268047	1.32000001613	0.0
0.0	164.500007629	61.3904953003	0.0	0.0387207692256	2.3481503129	1.36000000639	0.0
0.0	164.500007629	62.5124120712	0.0	0.0387207692256	2.3753290996	1.39999999665	0.0
0.0	164.500007629	63.6040639877	0.0	0.0387207692256	2.40271613002	1.43999999855	0.0
0.0	164.500007629	64.6666526794	0.0	0.0387207692256	2.43029054254	1.47999998881	0.0
0.0	164.500007629	65.7013368607	0.0	0.0387207692256	2.45803296566	1.52000003727	0.0
0.0	164.500007629	66.7092418671	0.0	0.0387207692256	2.48592551798	1.55999998096	0.0
0.0	164.500007629	67.691450119	0.0	0.0387207692256	2.51395162195	1.60000001779	0.0
0.0	164.500007629	68.6489963531	0.0	0.0387207692256	2.54209619015	1.64000001969	0.0
0.0	164.500007629	69.5828771591	0.0	0.0387207692256	2.57034543902	1.67999996338	0.0
0.0	164.500007629	70.4940509796	0.0	0.0387207692256	2.59868651628	1.7200000002	0.0
0.0	164.500007629	71.3834190369	0.0	0.0387207692256	2.62710731477	1.7600000021	0.0
0.0	164.500007629	72.2518634796	0.0	0.0387207692256	2.65559740365	1.7999999458	0.0
0.0	164.500007629	73.1002092361	0.0	0.0387207692256	2.68414672464	1.84000004083	0.0
0.0	164.500007629	73.9292478561	0.0	0.0387207692256	2.71274615079	1.87999998452	0.0
0.0	164.500007629	74.7397422791	0.0	0.0387207692256	2.74138748646	1.92000002135	0.0
0.0	164.500007629	75.5324029922	0.0	0.0387207692256	2.77006290853	1.96000002325	0.0
0.0	164.500007629	76.307926178	0.0	0.0387207692256	2.79876552522	2.00000002515	0.0
0.0	164.500007629	77.0669603348	0.0	0.0387207692256	2.82748863101	2.04000000376	0.0
0.0	164.500007629	77.8101301193	0.0	0.0387207692256	2.85622682422	2.08000000566	0.0
0.0	164.500007629	78.5380268097	0.0	0.0387207692256	2.8849741444	2.12000000756	0.0
0.0	164.500007629	79.2512178421	0.0	0.0387207692256	2.91372612119	2.15999998618	0.0
0.0	164.500007629	79.9502372742	0.0	0.0387207692256	2.94247791171	2.19999998808	0.0
0.0	164.500007629	80.6356048584	0.0	0.0387207692256	2.97122560441	2.23999998998	0.0
0.0	164.500007629	81.3078022003	0.0	0.0387207692256	2.99996528774	2.2799999686	0.0
0.0	164.500007629	81.9672966003	0.0	0.0387207692256	3.02869342268	2.3199999705	0.0
0.0	164.500007629	82.6145362854	0.0	0.0387207692256	3.05740684271	2.36000006553	0.0
0.0	164.500007629	83.2499408722	0.0	0.0387207692256	3.08610275388	2.40000006743	0.0
0.0	164.500007629	83.8739109039	0.0	0.0387207692256	3.11477854848	2.43999995291	0.0
0.0	164.500007629	84.4868373871	0.0	0.0387207692256	3.14343161881	2.48000004794	0.0
0.0	164.500007629	85.0890922546	0.0	0.0387207692256	3.1720597297	2.52000004984	0.0
0.0	164.500007629	85.6810188293	0.0	0.0387207692256	3.20066101849	2.55999993533	0.0
0.0	164.500007629	86.262960434	0.0	0.0387207692256	3.22923362255	2.60000003036	0.0
0.0	164.500007629	86.835231781	0.0	0.0387207692256	3.25777567923	2.64000003226	0.0
0.0	164.500007629	87.3981380463	0.0	0.0387207692256	3.28628607094	2.67999991775	0.0
0.0	164.500007629	87.9519748688	0.0	0.0387207692256	3.31476293504	2.72000001278	0.0
0.0	164.500007629	88.4970283508	0.0	0.0387207692256	3.34320515394	2.76000001468	0.0
0.0	164.500007629	89.0335655212	0.0	0.0387207692256	3.37161161005	2.79999999329	0.0
0.0	164.500007629	89.5618438721	0.0	0.0387207692256	3.39998155832	2.83999999519	0.0
0.0	164.500007629	90.0821018219	0.0	0.0387207692256	3.42831350863	2.87999999709	0.0
0.0	164.500007629	90.594587326	0.0	0.0387207692256	3.45660708845	2.92000009213	0.0
0.0	164.500007629	91.0995197296	0.0	0.0387207692256	3.48486155272	2.95999997761	0.0
0.0	164.500007629	91.5971183777	0.0	0.0387207692256	3.51307578385	2.99999997951	0.0
0.0	164.500007629	92.0875930786	0.0	0.0387207692256	3.54124978185	3.04000007454	0.0
0.0	164.500007629	92.571144104	0.0	0.0387207692256	3.56938242912	3.07999996003	0.0
0.0	164.500007629	93.0479621887	0.0	0.0387207692256	3.59747372568	3.11999996193	0.0
0.0	164.500007629	93.5182380676	0.0	0.0387207692256	3.62552255392	3.15999996383	0.0
0.0	164.500007629	93.9821338654	0.0	0.0387207692256	3.65352965891	3.20000003558	0.0
0.0	164.500007629	94.4398403168	0.0	0.0387207692256	3.68149355054	3.24000003748	0.0
0.0	164.500007629	94.8915100098	0.0	0.0387207692256	3.70941497386	3.28000003938	0.0
0.0	164.500007629	95.337305069	0.0	0.0387207692256	3.73729281127	3.31999992486	0.0
0.0	164.500007629	95.7773780823	0.0	0.0387207692256	3.76512743533	3.35999992676	0.0
0.0	164.500007629	96.2118816376	0.0	0.0387207692256	3.79291884601	3.40000011493	0.0
0.0	164.500007629	96.6409397125	0.0	0.0387207692256	3.82066629827	3.44000000041	0.0
0.0	164.500007629	97.064704895	0.0	0.0387207692256	3.84837016463	3.48000000231	0.0
0.0	164.500007629	97.483291626	0.0	0.0387207692256	3.87603007257	3.52000000421	0.0
0.0	164.500007629	97.8968524933	0.0	0.0387207692256	3.90364639461	3.56000000611	0.0
0.0	164.500007629	98.3054828644	0.0	0.0387207692256	3.93121875823	3.59999989159	0.0
0.0	164.500007629	98.7093162537	0.0	0.0387207692256	3.95874716341	3.64000007976	0.0
0.0	164.500007629	99.1084671021	0.0	0.0387207692256	3.98623198271	3.68000008166	0.0
0.0	164.500007629	99.5030403137	0.0	0.0387207692256	4.01367284358	3.71999996714	0.0
0.0	164.500007629	99.8931407928	0.0	0.0387207692256	4.04107011855	3.75999996904	0.0
0.0	164.500007629	100.278873444	0.0	0.0387207692256	4.06842380762	3.79999997094	0.0
0.0	164.500007629	100.660333633	0.0	0.0387207692256	4.0957339108	3.84000004269	0.0
0.0	164.500007629	101.037626266	0.0	0.0387207692256	4.12300042808	3.88000004459	0.0
0.0	164.500007629	101.410837173	0.0	0.0387207692256	4.15022410452	3.92000004649	0.0
0.0	164.500007629	101.780061722	0.0	0.0387207692256	4.17740419507	3.95999993198	0.0
0.0	164.500007629	102.145376205	0.0	0.0387207692256	4.20454144478	4.00000005029	0.0


==> examples/compression-preload-NA/modelUSUB-Mod_Onate-model-c-Case-04_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.794999994338	0.0	0.0	-0.0	0.0137068967888	0.0
0.0	-0.0	1.58999998868	0.0	0.0	-0.0	0.0274137935776	0.0
0.0	-0.0	2.38499999046	0.0	0.0	-0.0	0.0411206889112	0.0
0.0	-0.0	3.17999997735	0.0	0.0	-0.0	0.0548275871552	0.0
0.0	-0.0	3.97499999404	0.0	0.0	-0.0	0.0685344828526	0.0
0.0	-0.0	4.76999998093	0.0	0.0	-0.0	0.0822413778224	0.0
0.0	-0.0	5.56500011683	0.0	0.0	-0.0	0.0959482764301	0.0
0.0	-0.0	6.3599999547	0.0	0.0	-0.0	0.109655177948	0.0
0.0	-0.0	7.1550000906	0.0	0.0	-0.0	0.123362490558	0.0
0.0	-0.0	7.94999998808	0.0	0.0	-0.0	0.137070892379	0.0
0.0	-0.0	8.74499982595	0.0	0.0	-0.0	0.15078169381	0.0
0.0	-0.0	9.53999996185	0.0	0.0	-0.0	0.164496744401	0.0
0.0	-0.0	10.3349997997	0.0	0.0	-0.0	0.178218437941	0.0
0.0	-0.0	11.1300002337	0.0	0.0	-0.0	0.19194977358	0.0
0.0	-0.0	11.9250000715	0.0	0.0	-0.0	0.205694329634	0.0
0.0	-0.0	12.7199999094	0.0	0.0	-0.0	0.219456366904	0.0
0.0	-0.0	13.5150003433	0.0	0.0	-0.0	0.2332406395	0.0
0.0	-0.0	14.3100001812	0.0	0.0	-0.0	0.247052780469	0.0
0.0	-0.0	15.1049995422	0.0	0.0	-0.0	0.260898689157	0.0
0.0	-0.0	15.8999999762	0.0	0.0	-0.0	0.274785471265	0.0
0.0	-0.0	16.694999814	0.0	0.0	-0.0	0.288720152457	0.0
0.0	-0.0	17.4899996519	0.0	0.0	-0.0	0.302711475524	0.0
0.0	-0.0	18.2850000858	0.0	0.0	-0.0	0.316767435288	0.0
0.0	-0.0	19.0799999237	0.0	0.0	-0.0	0.330898640095	0.0
0.0	-0.0	19.8749997616	0.0	0.0	-0.0	0.345114347874	0.0
0.0	-0.0	20.6699995995	0.0	0.0	-0.0	0.359425786883	0.0
0.0	-0.0	21.4650006294	0.0	0.0	-0.0	0.373844587011	0.0
0.0	-0.0	22.2600004673	0.0	0.0	-0.0	0.388383050449	0.0
0.0	-0.0	23.0550003052	0.0	0.0	-0.0	0.403054238996	0.0
0.0	-0.0	23.8500001431	0.0	0.0	-0.0	0.417871942045	0.0
0.0	-0.0	24.6449999809	0.0	0.0	-0.0	0.432850650395	0.0
0.0	-0.0	25.4399998188	0.0	0.0	-0.0	0.448005559156	0.0
0.0	-0.0	26.2350008488	0.0	0.0	-0.0	0.463352733641	0.0
0.0	-0.0	27.0300006866	0.0	0.0	-0.0	0.478908832883	0.0
0.0	-0.0	27.8250005245	0.0	0.0	-0.0	0.494691362837	0.0
0.0	-0.0	28.6200003624	0.0	0.0	-0.0	0.510718493024	0.0
0.0	-0.0	29.4150002003	0.0	0.0	-0.0	0.527009263169	0.0
0.0	-0.0	30.2099990845	0.0	0.0	-0.0	0.543583364924	0.0
0.0	-0.0	31.0050001144	0.0	0.0	-0.0	0.56046131067	0.0
0.0	-0.0	31.7999999523	0.0	0.0	-0.0	0.577664416051	0.0
0.0	-0.0	32.5950007439	0.0	0.0	-0.0	0.595214671921	0.0
0.0	-0.0	33.3899996281	0.0	0.0	-0.0	0.613134924788	0.0
0.0	-0.0	34.1850004196	0.0	0.0	-0.0	0.631448737113	0.0
0.0	-0.0	34.9799993038	0.0	0.0	-0.0	0.650180503726	0.0
0.0	-0.0	35.7750012875	0.0	0.0	-0.0	0.669355399441	0.0
0.0	-0.0	36.5700001717	0.0	0.0	-0.0	0.688999373233	0.0
0.0	-0.0	37.3650009632	0.0	0.0	-0.0	0.709139148239	0.0
0.0	-0.0	38.1599998474	0.0	0.0	-0.0	0.729802297428	0.0
0.0	-0.0	38.955000639	0.0	0.0	-0.0	0.751017074799	0.0
0.0	-0.0	39.7499995232	0.0	0.0	-0.0	0.772812712239	0.0
0.0	-0.0	40.5449995995	0.0	0.0	-0.0	0.795219093561	0.0
0.0	-0.0	41.3399991989	0.0	0.0	-0.0	0.818266998976	0.0
0.0	-0.0	42.1349992752	0.0	0.0	-0.0	0.841987889726	0.0
0.0	-0.0	42.9300012589	0.0	0.0	-0.0	0.866414257325	0.0
0.0	-0.0	43.724998951	0.0	0.0	-0.0	0.891579210293	0.0
0.0	-0.0	44.5200009346	0.0	0.0	-0.0	0.917516724439	0.0
0.0	-0.0	45.3149986267	0.0	0.0	-0.0	0.944261648692	0.0
0.0	-0.0	46.1100006104	0.0	0.0	-0.0	0.971849646885	0.0
0.0	-0.0	46.9049983025	0.0	0.0	-0.0	1.00031712791	0.0
0.0	-0.0	47.7000002861	0.0	0.0	-0.0	1.02970133303	0.0
0.0	-0.0	48.4950003624	0.0	0.0	-0.0	1.06004051631	0.0
0.0	-0.0	49.2899999619	0.0	0.0	-0.0	1.09137351392	0.0
0.0	-0.0	50.0850000381	0.0	0.0	-0.0	1.12374018645	0.0
0.0	-0.0	50.8799996376	0.0	0.0	-0.0	1.15718108136	0.0
0.0	-0.0	51.6749997139	0.0	0.0	-0.0	1.19173759595	0.0
0.0	-0.0	52.4700016975	0.0	0.0	-0.0	1.22745221015	0.0
0.0	-0.0	53.2649993896	0.0	0.0	-0.0	1.26436797436	0.0
0.0	-0.0	54.0600013733	0.0	0.0	-0.0	1.30252881208	0.0
0.0	-0.0	54.8549990654	0.0	0.0	-0.0	1.34197958978	0.0
0.0	-0.0	55.650001049	0.0	0.0	-0.0	1.38276603539	0.0
0.0	-0.0	56.4449987411	0.0	0.0	-0.0	1.42493461026	0.0
0.0	-0.0	57.2400007248	0.0	0.0	-0.0	1.46853282349	0.0
0.0	-0.0	58.0350008011	0.0	0.0	-0.0	1.51360873133	0.0
0.0	-0.0	58.8300004005	0.0	0.0	-0.0	1.56021154253	0.0
0.0	-0.0	59.6250004768	0.0	0.0	-0.0	1.60839123419	0.0
0.0	-0.0	60.4199981689	0.0	0.0	-0.0	1.65819857502	0.0
0.0	-0.0	61.2150001526	0.0	0.0	-0.0	1.70968514867	0.0
0.0	-0.0	62.0100002289	0.0	0.0	-0.0	1.76290371455	0.0
0.0	-0.0	62.8049998283	0.0	0.0	-0.0	1.8179075676	0.0
0.0	-0.0	63.5999999046	0.0	0.0	-0.0	1.87475089915	0.0
0.0	-0.0	64.3949975967	0.0	0.0	-0.0	1.93348899484	0.0
0.0	-0.0	65.1900014877	0.0	0.0	-0.0	1.99417790864	0.0
0.0	-0.0	65.9849991798	0.0	0.0	-0.0	2.05687433481	0.0
0.0	-0.0	66.7799992561	0.0	0.0	-0.0	2.12163613178	0.0
0.0	-0.0	67.5749993324	0.0	0.0	-0.0	2.18852206599	0.0
0.0	-0.0	68.3700008392	0.0	0.0	-0.0	2.25759153254	0.0
0.0	-0.0	69.1650009155	0.0	0.0	-0.0	2.32890506741	0.0
0.0	-0.0	69.9599986076	0.0	0.0	-0.0	2.40252374206	0.0
0.0	-0.0	70.7549986839	0.0	0.0	-0.0	2.47850993183	0.0
0.0	-0.0	71.5500025749	0.0	0.0	-0.0	2.55692657083	0.0
0.0	-0.0	72.345000267	0.0	0.0	-0.0	2.63783780392	0.0
0.0	-0.0	73.1400003433	0.0	0.0	-0.0	2.72130821832	0.0
0.0	-0.0	73.9349980354	0.0	0.0	-0.0	2.80740370508	0.0
0.0	-0.0	74.7300019264	0.0	0.0	-0.0	2.89619071409	0.0
0.0	-0.0	75.5249996185	0.0	0.0	-0.0	2.98773692921	0.0
0.0	-0.0	76.3199996948	0.0	0.0	-0.0	3.08211075608	0.0
0.0	-0.0	77.1149997711	0.0	0.0	-0.0	3.17938139196	0.0
0.0	-0.0	77.9100012779	0.0	0.0	-0.0	3.2796189189	0.0
0.0	-0.0	78.7050013542	0.0	0.0	-0.0	3.38289472274	0.0
0.0	-0.0	79.4999990463	0.0	0.0	-0.0	3.48928084131	0.0


==> examples/compression-preload-NA/modelUSUB-Mod_Onate-model-c-Case-05_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	0.502000004053	0.0	0.0	0.000118163079321	0.00456363632111	0.0	0.0
0.0	1.00400000811	0.0	0.0	0.000236326158642	0.00912727264222	0.0	0.0
0.0	1.50600001216	0.0	0.0	0.000354489230858	0.0136909089633	0.0	0.0
0.0	2.00800001621	0.0	0.0	0.000472652317285	0.0182545452844	0.0	0.0
0.0	2.50999987125	0.0	0.0	0.00059081537529	0.0228181816055	0.0	0.0
0.0	3.01200002432	0.0	0.0	0.000708978461716	0.0273818179267	0.0	0.0
0.0	3.51399987936	0.0	0.0	0.000827141548143	0.0319454527926	0.0	0.0
0.0	4.01600003242	0.0	0.0	0.00094530463457	0.0365090905689	0.0	0.0
0.0	4.51799988747	0.0	0.0	0.001063467721	0.0410727254348	0.0	0.0
0.0	5.01999974251	0.0	0.0	0.00118163075058	0.0456363632111	0.0	0.0
0.0	5.5220001936	0.0	0.0	0.00129979389385	0.050199998077	0.0	0.0
0.0	6.02400004864	0.0	0.0	0.00141795692343	0.0547636358533	0.0	0.0
0.0	6.52599990368	0.0	0.0	0.00153611995302	0.0593272736296	0.0	0.0
0.0	7.02799975872	0.0	0.0	0.00165428309629	0.0638909055851	0.0	0.0
0.0	7.53000020981	0.0	0.0	0.00177244612587	0.0684545433614	0.0	0.0
0.0	8.03200006485	0.0	0.0	0.00189060926914	0.0730181811377	0.0	0.0
0.0	8.53399991989	0.0	0.0	0.00200877229872	0.077581818914	0.0	0.0
0.0	9.03599977493	0.0	0.0	0.00212693544199	0.0821454508696	0.0	0.0
0.0	9.53800022602	0.0	0.0	0.00224509835789	0.0867090886459	0.0	0.0
0.0	10.039999485	0.0	0.0	0.00236326150116	0.0912727264222	0.0	0.0
0.0	10.5420005322	0.0	0.0	0.00248142464443	0.0958363641985	0.0	0.0
0.0	11.0440003872	0.0	0.0	0.0025995877877	0.100399996154	0.0	0.0
0.0	11.5460002422	0.0	0.0	0.0027177507036	0.104963639751	0.0	0.0
0.0	12.0480000973	0.0	0.0	0.00283591384687	0.109527271707	0.0	0.0
0.0	12.5499999523	0.0	0.0	0.00295407699014	0.114090903662	0.0	0.0
0.0	13.0519998074	0.0	0.0	0.00307223990603	0.118654547259	0.0	0.0
0.0	13.5539996624	0.0	0.0	0.0031904030493	0.123218179215	0.0	0.0
0.0	14.0559995174	0.0	0.0	0.00330856619257	0.12778181117	0.0	0.0
0.0	14.5580005646	0.0	0.0	0.00342672933584	0.132345454767	0.0	0.0
0.0	15.0600004196	0.0	0.0	0.00354489225174	0.136909086723	0.0	0.0
0.0	15.5620002747	0.0	0.0	0.00366305539501	0.14147273032	0.0	0.0
0.0	16.0640001297	0.0	0.0	0.00378121853828	0.146036362275	0.0	0.0
0.0	16.5659999847	0.0	0.0	0.00389938168155	0.150599994231	0.0	0.0
0.0	17.0679998398	0.0	0.0	0.00401754505219	0.155163637828	0.0	0.0
0.0	17.5699996948	0.0	0.0	0.00413570978708	0.159727269784	0.0	0.0
0.0	18.0719995499	0.0	0.0	0.00425387634095	0.164290913381	0.0	0.0
0.0	18.5739994049	0.0	0.0	0.00437204653281	0.168854568619	0.0	0.0
0.0	19.076000452	0.0	0.0	0.00449022218163	0.173418223858	0.0	0.0
0.0	19.5780003071	0.0	0.0	0.00460840556116	0.177981890738	0.0	0.0
0.0	20.07999897	0.0	0.0	0.00472659894513	0.18254556926	0.0	0.0
0.0	20.5819988251	0.0	0.0	0.00484480642626	0.187109282706	0.0	0.0
0.0	21.0840010643	0.0	0.0	0.0049630311878	0.191673019435	0.0	0.0
0.0	21.5860009193	0.0	0.0	0.00508127686771	0.196236791089	0.0	0.0
0.0	22.0880007744	0.0	0.0	0.00519954801348	0.200800597668	0.0	0.0
0.0	22.5900006294	0.0	0.0	0.00531785053681	0.205364450812	0.0	0.0
0.0	23.0920004845	0.0	0.0	0.00543618898519	0.209928373806	0.0	0.0
0.0	23.5940003395	0.0	0.0	0.00555456972506	0.214492366649	0.0	0.0
0.0	24.0960001945	0.0	0.0	0.00567299912291	0.219056429341	0.0	0.0
0.0	24.5980000496	0.0	0.0	0.00579148445468	0.223620585166	0.0	0.0
0.0	25.0999999046	0.0	0.0	0.00591003299633	0.228184834123	0.0	0.0
0.0	25.6019997597	0.0	0.0	0.00602865247856	0.232749222778	0.0	0.0
0.0	26.1039996147	0.0	0.0	0.00614735154159	0.237313704565	0.0	0.0
0.0	26.6059994698	0.0	0.0	0.00626613928034	0.241878349334	0.0	0.0
0.0	27.1079993248	0.0	0.0	0.00638502524453	0.246443157084	0.0	0.0
0.0	27.6099991798	0.0	0.0	0.00650401898383	0.251008127816	0.0	0.0
0.0	28.1119990349	0.0	0.0	0.00662313186695	0.255573308095	0.0	0.0
0.0	28.6139988899	0.0	0.0	0.00674237389831	0.260138674639	0.0	0.0
0.0	29.1160011292	0.0	0.0	0.00686175781084	0.264704274014	0.0	0.0
0.0	29.6180009842	0.0	0.0	0.00698129542798	0.269270129502	0.0	0.0
0.0	30.1200008392	0.0	0.0	0.00710099857315	0.273836241104	0.0	0.0
0.0	30.6220006943	0.0	0.0	0.00722088134353	0.278402655385	0.0	0.0
0.0	31.1240005493	0.0	0.0	0.00734095783628	0.282969372347	0.0	0.0
0.0	31.6260004044	0.0	0.0	0.00746124123907	0.287536415271	0.0	0.0
0.0	32.1280002594	0.0	0.0	0.00758174701332	0.292103830725	0.0	0.0
0.0	32.6300001144	0.0	0.0	0.00770249062043	0.296671618707	0.0	0.0
0.0	33.1319999695	0.0	0.0	0.00782348797657	0.301239825785	0.0	0.0
0.0	33.6339998245	0.0	0.0	0.00794475454313	0.305808475241	0.0	0.0
0.0	34.1359996796	0.0	0.0	0.00806630941952	0.310377567075	0.0	0.0
0.0	34.6379995346	0.0	0.0	0.00818816897663	0.314947147854	0.0	0.0
0.0	35.1399993896	0.0	0.0	0.00831035140436	0.319517264143	0.0	0.0
0.0	35.6419992447	0.0	0.0	0.0084328758021	0.324087939225	0.0	0.0
0.0	36.1439990997	0.0	0.0	0.00855576126924	0.328659173101	0.0	0.0
0.0	36.6459989548	0.0	0.0	0.00867902781465	0.33323103562	0.0	0.0
0.0	37.1479988098	0.0	0.0	0.00880269635672	0.337803526781	0.0	0.0
0.0	37.650001049	0.0	0.0	0.00892678690434	0.342376716435	0.0	0.0
0.0	38.1520009041	0.0	0.0	0.00905132128537	0.346950627863	0.0	0.0
0.0	38.6540007591	0.0	0.0	0.00917632223718	0.35152528435	0.0	0.0
0.0	39.1560006142	0.0	0.0	0.00930181249714	0.356100709178	0.0	0.0
0.0	39.6580004692	0.0	0.0	0.00942781480262	0.360676972196	0.0	0.0
0.0	40.1599979401	0.0	0.0	0.00955435461947	0.36525411997	0.0	0.0
0.0	40.6619977951	0.0	0.0	0.00968145377556	0.369832152501	0.0	0.0
0.0	41.1639976501	0.0	0.0	0.00980914046522	0.374411116354	0.0	0.0
0.0	41.6660022736	0.0	0.0	0.00993743742583	0.378991081379	0.0	0.0
0.0	42.1680021286	0.0	0.0	0.0100663737612	0.383572070859	0.0	0.0
0.0	42.6700019836	0.0	0.0	0.0101959731182	0.38815413136	0.0	0.0
0.0	43.1720018387	0.0	0.0	0.0103262673292	0.392737332731	0.0	0.0
0.0	43.6740016937	0.0	0.0	0.0104572791315	0.397321628407	0.0	0.0
0.0	44.1760015488	0.0	0.0	0.0105890430859	0.401907181367	0.0	0.0
0.0	44.6780014038	0.0	0.0	0.0107215828393	0.406493991613	0.0	0.0
0.0	45.1800012589	0.0	0.0	0.010854932043	0.411082105711	0.0	0.0
0.0	45.6820011139	0.0	0.0	0.0109891188913	0.41567152366	0.0	0.0
0.0	46.1840009689	0.0	0.0	0.011124177945	0.42026238516	0.0	0.0
0.0	46.686000824	0.0	0.0	0.01126013467	0.424854690209	0.0	0.0
0.0	47.188000679	0.0	0.0	0.011397029084	0.429448531941	0.0	0.0
0.0	47.6900005341	0.0	0.0	0.011534886653	0.434043863788	0.0	0.0
0.0	48.1920003891	0.0	0.0	0.0116737473945	0.438640872017	0.0	0.0
0.0	48.6940002441	0.0	0.0	0.0118136385936	0.443239510059	0.0	0.0
0.0	49.1960000992	0.0	0.0	0.0119546029964	0.447839871049	0.0	0.0
0.0	49.6979999542	0.0	0.0	0.0120966678878	0.452442001551	0.0	0.0
0.0	50.1999998093	0.0	0.0	0.0122398760141	0.457045994699	0.0	0.0
0.0	50.1999998093	1.45553463368e-16	0.0	0.0122398760141	0.457045994699	-1.63662383613e-16	7.02025859428e-17
0.0	50.1999998093	2.31997907162	0.0	0.0122450546769	0.457054330036	0.0399999989895	0.0
0.0	50.1999998093	4.63985204697	0.0	0.0122608444144	0.457079755142	0.079999997979	0.0
0.0	50.1999998093	6.95952355862	0.0	0.0122880264826	0.457123573869	0.120000001334	0.0
0.0	50.1999998093	9.27888035774	0.0	0.0123279505715	0.457187881693	0.159999995958	0.0
0.0	50.1999998093	11.5977799892	0.0	0.0123825921037	0.457275891677	0.200000002224	0.0
0.0	50.1999998093	13.9160394669	0.0	0.01245463136	0.457391934469	0.240000002668	0.0
0.0	50.1999998093	16.2334215641	0.0	0.0125475644381	0.457541644573	0.279999998747	0.0
0.0	50.1999998093	18.5496139526	0.0	0.0126658223962	0.457732193172	0.319999991916	0.0
0.0	50.1999998093	20.8642148972	0.0	0.0128149222292	0.457972381264	0.359999999637	0.0
0.0	50.1999998093	23.1767034531	0.0	0.0130016233015	0.458273151889	0.400000004447	0.0
0.0	50.1999998093	25.4864215851	0.0	0.0132340956043	0.458647636697	0.440000000526	0.0
0.0	50.1999998093	27.792532444	0.0	0.0135220880111	0.459111621603	0.480000005336	0.0
0.0	50.1999998093	30.0939941406	0.0	0.0138770874401	0.45968350023	0.520000001416	0.0
0.0	50.1999998093	32.3895311356	0.0	0.0143124507304	0.460384879261	0.559999997495	0.0
0.0	50.1999998093	34.6775889397	0.0	0.0148434919538	0.461240345612	0.600000016857	0.0
0.0	50.1999998093	36.9563126564	0.0	0.0154875142471	0.46227783896	0.639999983832	0.0
0.0	50.1999998093	39.2235207558	0.0	0.0162637479661	0.463528372347	0.680000003194	0.0
0.0	50.1999998093	41.4766979218	0.0	0.0171931969817	0.465025659651	0.719999999274	0.0
0.0	50.1999998093	43.7129831314	0.0	0.0182983530976	0.466806069016	0.760000018636	0.0
0.0	50.1999998093	45.9291934967	0.0	0.0196027831407	0.468907458708	0.800000008894	0.0
0.0	50.1999998093	48.121881485	0.0	0.0211305887206	0.471368711442	0.83999998169	0.0
0.0	50.1999998093	50.2873706818	0.0	0.0229057422985	0.474228430539	0.880000001052	0.0
0.0	50.1999998093	52.4218416214	0.0	0.0249513504968	0.477523868904	0.920000020415	0.0
0.0	50.1999998093	54.5214605331	0.0	0.0272888664767	0.481289532036	0.960000010673	0.0
0.0	50.1999998093	56.5824651718	0.0	0.0299373259622	0.485556153581	1.00000001257	0.0
0.0	50.1999998093	58.6012935638	0.0	0.0329126742145	0.490349391475	1.04000000283	0.0
0.0	50.1999998093	60.5746936798	0.0	0.0362272148777	0.495689036325	1.07999999309	0.0
0.0	50.1999998093	62.4998235703	0.0	0.0398892661906	0.501588499174	1.11999999499	0.0
0.0	50.1999998093	64.3743228912	0.0	0.0439029863628	0.508054532111	1.15999998525	0.0
0.0	50.1999998093	66.1963748932	0.0	0.0482684590679	0.515087181702	1.20000003371	0.0
0.0	50.1999998093	67.9647016525	0.0	0.0529819153599	0.522680440918	1.24000002397	0.0
0.0	50.1999998093	69.6785831451	0.0	0.0580361447646	0.530822714791	1.27999996766	0.0
0.0	50.1999998093	71.3378238678	0.0	0.0634209791315	0.539497518912	1.32000001613	0.0
0.0	50.1999998093	72.9426860809	0.0	0.0691238747095	0.548684736714	1.36000000639	0.0
0.0	50.1999998093	74.4938564301	0.0	0.0751304323785	0.558361178264	1.39999999665	0.0
0.0	50.1999998093	75.9923648834	0.0	0.0814249870018	0.568501558155	1.43999999855	0.0
0.0	50.1999998093	77.4395275116	0.0	0.0879910730873	0.579079380259	1.47999998881	0.0
0.0	50.1999998093	78.8368797302	0.0	0.0948118467932	0.590067496523	1.52000003727	0.0
0.0	50.1999998093	80.1861095428	0.0	0.101870471553	0.601438758895	1.55999998096	0.0
0.0	50.1999998093	81.4890384674	0.0	0.109150365461	0.613166484982	1.60000001779	0.0
0.0	50.1999998093	82.7475166321	0.0	0.116635441373	0.625224784017	1.64000001969	0.0
0.0	50.1999998093	83.9634513855	0.0	0.124310259707	0.637588696554	1.67999996338	0.0
0.0	50.1999998093	85.1387500763	0.0	0.132160115754	0.650234660134	1.7200000002	0.0
0.0	50.1999998093	86.2752723694	0.0	0.140171163366	0.663140229881	1.7600000021	0.0
0.0	50.1999998093	87.3748493195	0.0	0.148330364027	0.67628454417	1.7999999458	0.0
0.0	50.1999998093	88.4392738342	0.0	0.156625566888	0.689647905529	1.84000004083	0.0
0.0	50.1999998093	89.4702339172	0.0	0.165045479662	0.703212199733	1.87999998452	0.0
0.0	50.1999998093	90.4693698883	0.0	0.173579581315	0.716960430145	1.92000002135	0.0
0.0	50.1999998093	91.4382648468	0.0	0.182218209375	0.730877043679	1.96000002325	0.0
0.0	50.1999998093	92.3783874512	0.0	0.19095238531	0.744947604835	2.00000002515	0.0
0.0	50.1999998093	93.2911586761	0.0	0.199773858185	0.759158795699	2.04000000376	0.0
0.0	50.1999998093	94.1779232025	0.0	0.208675031899	0.773498369381	2.08000000566	0.0
0.0	50.1999998093	95.0399208069	0.0	0.217648921534	0.787955056876	2.12000000756	0.0
0.0	50.1999998093	95.8783626556	0.0	0.226689124247	0.802518613636	2.15999998618	0.0
0.0	50.1999998093	96.6943740845	0.0	0.235789702856	0.817179493606	2.19999998808	0.0
0.0	50.1999998093	97.4890041351	0.0	0.244945258601	0.83192884922	2.23999998998	0.0
0.0	50.1999998093	98.2632541656	0.0	0.254150800174	0.846758764237	2.2799999686	0.0
0.0	50.1999998093	99.0180683136	0.0	0.263401743723	0.861661788076	2.3199999705	0.0
0.0	50.1999998093	99.7543430328	0.0	0.272693898296	0.876631215215	2.36000006553	0.0
0.0	50.1999998093	100.472888947	0.0	0.282023393083	0.891660805792	2.40000006743	0.0
0.0	50.1999998093	101.174507141	0.0	0.291386677418	0.906744878739	2.43999995291	0.0
0.0	50.1999998093	101.859941483	0.0	0.300780462567	0.921878032386	2.48000004794	0.0
0.0	50.1999998093	102.529878616	0.0	0.310201750835	0.937055516988	2.52000004984	0.0
0.0	50.1999998093	103.184986115	0.0	0.319647806464	0.952272862196	2.55999993533	0.0
0.0	50.1999998093	103.825883865	0.0	0.329116010107	0.967525970191	2.60000003036	0.0
0.0	50.1999998093	104.453163147	0.0	0.338604062563	0.982810929418	2.64000003226	0.0
0.0	50.1999998093	105.067358017	0.0	0.34810975194	0.998124387115	2.67999991775	0.0
0.0	50.1999998093	105.66901207	0.0	0.357631128281	1.01346308365	2.72000001278	0.0
0.0	50.1999998093	106.258611679	0.0	0.367166299839	1.0288240388	2.76000001468	0.0
0.0	50.1999998093	106.836614609	0.0	0.376713607693	1.04420455173	2.79999999329	0.0
0.0	50.1999998093	107.403488159	0.0	0.38627142203	1.05960192159	2.83999999519	0.0
0.0	50.1999998093	107.959632874	0.0	0.395838316763	1.07501400635	2.87999999709	0.0
0.0	50.1999998093	108.505449295	0.0	0.40541292401	1.09043847769	2.92000009213	0.0
0.0	50.1999998093	109.04132843	0.0	0.414994021412	1.10587337986	2.95999997761	0.0
0.0	50.1999998093	109.567604065	0.0	0.424580415711	1.12131685019	2.99999997951	0.0
0.0	50.1999998093	110.084638596	0.0	0.434171088273	1.1367672123	3.04000007454	0.0
0.0	50.1999998093	110.592737198	0.0	0.443765020464	1.15222278982	3.07999996003	0.0
0.0	50.1999998093	111.092214584	0.0	0.453361280961	1.16768209264	3.11999996193	0.0
0.0	50.1999998093	111.583366394	0.0	0.462959054857	1.18314391002	3.15999996383	0.0
0.0	50.1999998093	112.066469193	0.0	0.472557527246	1.19860675186	3.20000003558	0.0
0.0	50.1999998093	112.541790009	0.0	0.482155941427	1.2140695937	3.24000003748	0.0
0.0	50.1999998093	113.009576797	0.0	0.491753686219	1.22953131795	3.28000003938	0.0
0.0	50.1999998093	113.470067978	0.0	0.501350034028	1.24499090016	3.31999992486	0.0
0.0	50.1999998093	113.923501968	0.0	0.510944519192	1.26044731587	3.35999992676	0.0
0.0	50.1999998093	114.370088577	0.0	0.520536501426	1.2758997269	3.40000011493	0.0
0.0	50.1999998093	114.81004715	0.0	0.530125456862	1.29134738818	3.44000000041	0.0
0.0	50.1999998093	115.24356842	0.0	0.539711036254	1.30678955466	3.48000000231	0.0
0.0	50.1999998093	115.670852661	0.0	0.549292715732	1.32222538814	3.52000000421	0.0
0.0	50.1999998093	116.09208107	0.0	0.558870087843	1.33765432984	3.56000000611	0.0
0.0	50.1999998093	116.507434845	0.0	0.568442803342	1.35307572782	3.59999989159	0.0
0.0	50.1999998093	116.917066574	0.0	0.578010512982	1.36848911643	3.64000007976	0.0
0.0	50.1999998093	117.321147919	0.0	0.587572925724	1.38389384374	3.68000008166	0.0
0.0	50.1999998093	117.719841003	0.0	0.597129634116	1.39928953722	3.71999996714	0.0
0.0	50.1999998093	118.113279343	0.0	0.606680463534	1.41467573121	3.75999996904	0.0
0.0	50.1999998093	118.501615524	0.0	0.61622512294	1.43005196005	3.79999997094	0.0
0.0	50.1999998093	118.884983063	0.0	0.625763379503	1.44541775808	3.84000004269	0.0
0.0	50.1999998093	119.263515472	0.0	0.635294942185	1.46077293903	3.88000004459	0.0
0.0	50.1999998093	119.637336731	0.0	0.644819752779	1.47611713037	3.92000004649	0.0
0.0	50.1999998093	120.006561279	0.0	0.654337462038	1.49144995958	3.95999993198	0.0
0.0	50.1999998093	120.371322632	0.0	0.663847953547	1.50677114725	4.00000005029	0.0


==> examples/compression-preload-NA/modelUSUB-Mod_Onate-model-c-Case-06_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	0.848300009966	0.0	0.0	0.000199676762236	0.00771181803429	0.0	0.0
0.0	1.69660001993	0.0	0.0	0.000399353524472	0.0154236360686	0.0	0.0
0.0	2.54489988089	0.0	0.0	0.00059903032934	0.0231354541029	0.0	0.0
0.0	3.39320003986	0.0	0.0	0.000798707048943	0.0308472721372	0.0	0.0
0.0	4.24149990082	0.0	0.0	0.00099838382539	0.0385590916267	0.0	0.0
0.0	5.08979976177	0.0	0.0	0.00119806065868	0.0462709082058	0.0	0.0
0.0	5.93810021877	0.0	0.0	0.00139773737828	0.0539827276953	0.0	0.0
0.0	6.78640007973	0.0	0.0	0.00159741409789	0.0616945442744	0.0	0.0
0.0	7.63469994068	0.0	0.0	0.00179709093118	0.0694063608535	0.0	0.0
0.0	8.48299980164	0.0	0.0	0.00199676765078	0.0771181832533	0.0	0.0
0.0	9.33130025864	0.0	0.0	0.00219644448407	0.0848299998324	0.0	0.0
0.0	10.1795995235	0.0	0.0	0.00239612131736	0.0925418164115	0.0	0.0
0.0	11.0278999805	0.0	0.0	0.00259579792328	0.100253638811	0.0	0.0
0.0	11.8762004375	0.0	0.0	0.00279547475657	0.107965455391	0.0	0.0
0.0	12.7244997025	0.0	0.0	0.00299515158986	0.11567727197	0.0	0.0
0.0	13.5728001595	0.0	0.0	0.00319482819577	0.123389088549	0.0	0.0
0.0	14.4210994244	0.0	0.0	0.00339450502906	0.131100905128	0.0	0.0
0.0	15.2693998814	0.0	0.0	0.00359418186235	0.138812721707	0.0	0.0
0.0	16.1177003384	0.0	0.0	0.00379385869564	0.146524538286	0.0	0.0
0.0	16.9659996033	0.0	0.0	0.00399353575631	0.154236366507	0.0	0.0
0.0	17.8143000603	0.0	0.0	0.00419321440859	0.161948183086	0.0	0.0
0.0	18.6626005173	0.0	0.0	0.00439290170107	0.169660022948	0.0	0.0
0.0	19.5108997822	0.0	0.0	0.00459260809293	0.177371886093	0.0	0.0
0.0	20.3591990471	0.0	0.0	0.0047923413149	0.185083795805	0.0	0.0
0.0	21.2074995041	0.0	0.0	0.0049921191021	0.192795775365	0.0	0.0
0.0	22.0557999611	0.0	0.0	0.00519196100868	0.200507859699	0.0	0.0
0.0	22.9041004181	0.0	0.0	0.005391889772	0.208220072091	0.0	0.0
0.0	23.7524008751	0.0	0.0	0.00559193313165	0.215932494029	0.0	0.0
0.0	24.6006989479	0.0	0.0	0.00579212201046	0.223645125516	0.0	0.0
0.0	25.4489994049	0.0	0.0	0.00599249142397	0.231358059682	0.0	0.0
0.0	26.2972998619	0.0	0.0	0.00619308093519	0.239071366377	0.0	0.0
0.0	27.1456003189	0.0	0.0	0.00639393374513	0.246785068884	0.0	0.0
0.0	27.9939007759	0.0	0.0	0.00659509805701	0.254499283619	0.0	0.0
0.0	28.8421988487	0.0	0.0	0.00679662571201	0.262214080431	0.0	0.0
0.0	29.6904993057	0.0	0.0	0.00699857218933	0.269929552451	0.0	0.0
0.0	30.5387997627	0.0	0.0	0.00720099978935	0.277645816095	0.0	0.0
0.0	31.3871002197	0.0	0.0	0.00740397172194	0.285362941213	0.0	0.0
0.0	32.2354006767	0.0	0.0	0.0076075589277	0.293081044219	0.0	0.0
0.0	33.0837011337	0.0	0.0	0.00781183371146	0.300800288096	0.0	0.0
0.0	33.9319992065	0.0	0.0	0.00801687747298	0.308520742692	0.0	0.0
0.0	34.7802996635	0.0	0.0	0.00822276979306	0.316242570989	0.0	0.0
0.0	35.6286001205	0.0	0.0	0.00842960071168	0.323965912685	0.0	0.0
0.0	36.4769005775	0.0	0.0	0.0086374602688	0.331690907478	0.0	0.0
0.0	37.3252010345	0.0	0.0	0.00884644941834	0.339417741634	0.0	0.0
0.0	38.1734991074	0.0	0.0	0.00905666365725	0.347146531567	0.0	0.0
0.0	39.0217995644	0.0	0.0	0.00926821576286	0.354877486825	0.0	0.0
0.0	39.8701000214	0.0	0.0	0.00948121032707	0.362610747106	0.0	0.0
0.0	40.7183980942	0.0	0.0	0.00969577013166	0.370346545242	0.0	0.0
0.0	41.5667009354	0.0	0.0	0.00991200977296	0.378085044213	0.0	0.0
0.0	42.4149990082	0.0	0.0	0.0101300565802	0.385826453567	0.0	0.0
0.0	43.2633018494	0.0	0.0	0.0103500406112	0.393571006134	0.0	0.0
0.0	44.1115999222	0.0	0.0	0.0105720964712	0.401318864897	0.0	0.0
0.0	44.959897995	0.0	0.0	0.0107963651317	0.409070309252	0.0	0.0
0.0	45.8082008362	0.0	0.0	0.0110229893835	0.416825525463	0.0	0.0
0.0	46.656498909	0.0	0.0	0.0112521211122	0.424584792927	0.0	0.0
0.0	47.5048017502	0.0	0.0	0.0114839140224	0.432348344475	0.0	0.0
0.0	48.353099823	0.0	0.0	0.0117185272757	0.440116459504	0.0	0.0
0.0	49.2013978958	0.0	0.0	0.0119561254905	0.447889370844	0.0	0.0
0.0	50.049700737	0.0	0.0	0.012196877833	0.455667357892	0.0	0.0
0.0	50.8979988098	0.0	0.0	0.0124409598357	0.463450700045	0.0	0.0
0.0	51.746301651	0.0	0.0	0.0126885506688	0.471239723265	0.0	0.0
0.0	52.5945997238	0.0	0.0	0.0129398358695	0.479034660384	0.0	0.0
0.0	53.4428977966	0.0	0.0	0.0131950027935	0.48683588393	0.0	0.0
0.0	54.2912006378	0.0	0.0	0.0134542488013	0.494643673301	0.0	0.0
0.0	55.1394987106	0.0	0.0	0.0137177721626	0.502458354458	0.0	0.0
0.0	55.9878015518	0.0	0.0	0.0139857775139	0.5102802068	0.0	0.0
0.0	56.8360996246	0.0	0.0	0.0142584767673	0.518109695986	0.0	0.0
0.0	57.6843976974	0.0	0.0	0.0145360845636	0.525947054848	0.0	0.0
0.0	58.5327005386	0.0	0.0	0.0148188210005	0.533792655915	0.0	0.0
0.0	59.3809986115	0.0	0.0	0.0151069125423	0.541646918282	0.0	0.0
0.0	60.2293014526	0.0	0.0	0.0154005883815	0.549510167912	0.0	0.0
0.0	61.0775995255	0.0	0.0	0.0157000868057	0.557382823899	0.0	0.0
0.0	61.9259023666	0.0	0.0	0.0160056479217	0.565265212208	0.0	0.0
0.0	62.7742004395	0.0	0.0	0.0163175191119	0.573157751933	0.0	0.0
0.0	63.6224985123	0.0	0.0	0.0166359513969	0.581060908735	0.0	0.0
0.0	64.4708013535	0.0	0.0	0.0169612012542	0.588975008577	0.0	0.0
0.0	65.3190994263	0.0	0.0	0.0172935342562	0.596900517121	0.0	0.0
0.0	66.1674022675	0.0	0.0	0.0176332141564	0.604837900028	0.0	0.0
0.0	67.0157003403	0.0	0.0	0.0179805156222	0.612787529826	0.0	0.0
0.0	67.8639984131	0.0	0.0	0.018335718778	0.620749872178	0.0	0.0
0.0	68.7123012543	0.0	0.0	0.0186991055671	0.62872543931	0.0	0.0
0.0	69.5605993271	0.0	0.0	0.0190709652088	0.636714650318	0.0	0.0
0.0	70.4089021683	0.0	0.0	0.0194515923795	0.644717970863	0.0	0.0
0.0	71.2572002411	0.0	0.0	0.0198412872123	0.652735913172	0.0	0.0
0.0	72.1054983139	0.0	0.0	0.0202403552976	0.660768942907	0.0	0.0
0.0	72.9538011551	0.0	0.0	0.0206491076824	0.668817572296	0.0	0.0
0.0	73.8020992279	0.0	0.0	0.021067857233	0.676882313564	0.0	0.0
0.0	74.6504020691	0.0	0.0	0.0214969295484	0.684963678941	0.0	0.0
0.0	75.4987001419	0.0	0.0	0.0219366502279	0.693062180653	0.0	0.0
0.0	76.3469982147	0.0	0.0	0.0223873503273	0.70117842406	0.0	0.0
0.0	77.1953010559	0.0	0.0	0.0228493699979	0.709312874824	0.0	0.0
0.0	78.0435991287	0.0	0.0	0.0233230512094	0.717466091737	0.0	0.0
0.0	78.8919019699	0.0	0.0	0.0238087413891	0.72563868016	0.0	0.0
0.0	79.7402000427	0.0	0.0	0.0243067988777	0.73383115232	0.0	0.0
0.0	80.5885028839	0.0	0.0	0.0248175820161	0.742044160143	0.0	0.0
0.0	81.4367961884	0.0	0.0	0.0253414546023	0.750278262421	0.0	0.0
0.0	82.2850990295	0.0	0.0	0.0258787895291	0.75853401795	0.0	0.0
0.0	83.1334018707	0.0	0.0	0.0264299615083	0.766812125221	0.0	0.0
0.0	83.9817047119	0.0	0.0	0.0269953543466	0.775113096461	0.0	0.0
0.0	84.8299980164	0.0	0.0	0.0275753554888	0.783437583596	0.0	0.0
0.0	84.8299980164	-8.96244635047e-16	0.0	0.0275753554888	0.783437583596	-2.3520727948e-16	-6.22810287682e-17
0.0	84.8299980164	2.31993481517	0.0	0.0276027167274	0.783481635153	0.0399999989895	0.0
0.0	84.8299980164	4.63954180479	0.0	0.0276851678791	0.783614534885	0.079999997979	0.0
0.0	84.8299980164	6.95855021477	0.0	0.0278238603642	0.78383795917	0.120000001334	0.0
0.0	84.8299980164	9.27667438984	0.0	0.0280207077594	0.784155074507	0.159999995958	0.0
0.0	84.8299980164	11.5936052799	0.0	0.0282784330921	0.784570258111	0.200000002224	0.0
0.0	84.8299980164	13.9090037346	0.0	0.0286005888483	0.785089191049	0.240000002668	0.0
0.0	84.8299980164	16.2224888802	0.0	0.0289915788017	0.785719137639	0.279999998747	0.0
0.0	84.8299980164	18.5336375237	0.0	0.0294566998491	0.78646838665	0.319999991916	0.0
0.0	84.8299980164	20.8419632912	0.0	0.0300021729345	0.787347182631	0.359999999637	0.0
0.0	84.8299980164	23.1469202042	0.0	0.0306351867039	0.788366887718	0.400000004447	0.0
0.0	84.8299980164	25.4478812218	0.0	0.0313639284286	0.789540912956	0.440000000526	0.0
0.0	84.8299980164	27.7441358566	0.0	0.032197614928	0.790883973241	0.480000005336	0.0
0.0	84.8299980164	30.0348830223	0.0	0.0331465344061	0.792412646115	0.520000001416	0.0
0.0	84.8299980164	32.3192119598	0.0	0.0342220264429	0.7941451855	0.559999997495	0.0
0.0	84.8299980164	34.5960974693	0.0	0.0354365147359	0.796101707965	0.600000016857	0.0
0.0	84.8299980164	36.8643975258	0.0	0.0368034598068	0.798303820193	0.639999983832	0.0
0.0	84.8299980164	39.122838974	0.0	0.0383373189834	0.80077489838	0.680000003194	0.0
0.0	84.8299980164	41.3700246811	0.0	0.040053466364	0.803539529443	0.719999999274	0.0
0.0	84.8299980164	43.6044216156	0.0	0.0419680800405	0.806623976678	0.760000018636	0.0
0.0	84.8299980164	45.8243608475	0.0	0.0440979965788	0.810055155307	0.800000008894	0.0
0.0	84.8299980164	48.0280637741	0.0	0.0464605291199	0.813861191273	0.83999998169	0.0
0.0	84.8299980164	50.213637352	0.0	0.0490732163598	0.818070117384	0.880000001052	0.0
0.0	84.8299980164	52.3790884018	0.0	0.0519535969943	0.82271033898	0.920000020415	0.0
0.0	84.8299980164	54.5223522186	0.0	0.055118893215	0.827809609473	0.960000010673	0.0
0.0	84.8299980164	56.6413211823	0.0	0.0585856978432	0.833394564688	1.00000001257	0.0
0.0	84.8299980164	58.7338638306	0.0	0.0623696687398	0.839490443468	1.04000000283	0.0
0.0	84.8299980164	60.7978725433	0.0	0.0664851831971	0.846120435745	1.07999999309	0.0
0.0	84.8299980164	62.831287384	0.0	0.0709450541763	0.853305123746	1.11999999499	0.0
0.0	84.8299980164	64.8321294785	0.0	0.0757602247177	0.861062295735	1.15999998525	0.0
0.0	84.8299980164	66.7985582352	0.0	0.0809395787655	0.869406107813	1.20000003371	0.0
0.0	84.8299980164	68.7288665771	0.0	0.0864897301653	0.878347270191	1.24000002397	0.0
0.0	84.8299980164	70.6215524673	0.0	0.0924149280763	0.887892581522	1.27999996766	0.0
0.0	84.8299980164	72.4753046036	0.0	0.0987170278677	0.898045115173	1.32000001613	0.0
0.0	84.8299980164	74.2890453339	0.0	0.105395491119	0.908804032952	1.36000000639	0.0
0.0	84.8299980164	76.0619211197	0.0	0.112447480205	0.920164585114	1.39999999665	0.0
0.0	84.8299980164	77.7933168411	0.0	0.119868025649	0.932118855417	1.43999999855	0.0
0.0	84.8299980164	79.4828605652	0.0	0.127650186187	0.944655761123	1.47999998881	0.0
0.0	84.8299980164	81.1303901672	0.0	0.135785274324	0.95776123926	1.52000003727	0.0
0.0	84.8299980164	82.7359676361	0.0	0.144263161928	0.971418898553	1.55999998096	0.0
0.0	84.8299980164	84.2998409271	0.0	0.153072425746	0.985610391945	1.60000001779	0.0
0.0	84.8299980164	85.8224391937	0.0	0.162200711202	1.00031588227	1.64000001969	0.0
0.0	84.8299980164	87.3043441772	0.0	0.171634892467	1.01551413536	1.67999996338	0.0
0.0	84.8299980164	88.7462806702	0.0	0.18136134895	1.03118317202	1.7200000002	0.0
0.0	84.8299980164	90.1490688324	0.0	0.19136616902	1.04730073363	1.7600000021	0.0
0.0	84.8299980164	91.513633728	0.0	0.201635295525	1.06384400278	1.7999999458	0.0
0.0	84.8299980164	92.8409671783	0.0	0.212154744077	1.08079062775	1.84000004083	0.0
0.0	84.8299980164	94.1321182251	0.0	0.222910690354	1.09811816365	1.87999998452	0.0
0.0	84.8299980164	95.3881645203	0.0	0.233889586525	1.11580491066	1.92000002135	0.0
0.0	84.8299980164	96.6102218628	0.0	0.24507829221	1.13382963464	1.96000002325	0.0
0.0	84.8299980164	97.7994251251	0.0	0.256464030826	1.15217184648	2.00000002515	0.0
0.0	84.8299980164	98.9568805695	0.0	0.268034636974	1.17081180215	2.04000000376	0.0
0.0	84.8299980164	100.083723068	0.0	0.279778323602	1.1897305958	2.08000000566	0.0
0.0	84.8299980164	101.18103981	0.0	0.291683973046	1.20891034603	2.12000000756	0.0
0.0	84.8299980164	102.249937057	0.0	0.303740933305	1.22833382338	2.15999998618	0.0
0.0	84.8299980164	103.291463852	0.0	0.315939163556	1.24798482284	2.19999998808	0.0
0.0	84.8299980164	104.306659698	0.0	0.328269146848	1.26784816384	2.23999998998	0.0
0.0	84.8299980164	105.296516418	0.0	0.340721919201	1.28790931776	2.2799999686	0.0
0.0	84.8299980164	106.26200676	0.0	0.3532890114	1.30815459415	2.3199999705	0.0
0.0	84.8299980164	107.20407486	0.0	0.365962478099	1.3285712339	2.36000006553	0.0
0.0	84.8299980164	108.123617172	0.0	0.378734897822	1.34914731607	2.40000006743	0.0
0.0	84.8299980164	109.021501541	0.0	0.391599227441	1.3698713854	2.43999995291	0.0
0.0	84.8299980164	109.898548126	0.0	0.404548918596	1.3907331042	2.48000004794	0.0
0.0	84.8299980164	110.755567551	0.0	0.417577830376	1.41172232106	2.52000004984	0.0
0.0	84.8299980164	111.593322754	0.0	0.430680200225	1.43283000216	2.55999993533	0.0
0.0	84.8299980164	112.412538528	0.0	0.443850673037	1.45404729992	2.60000003036	0.0
0.0	84.8299980164	113.213920593	0.0	0.457084184745	1.47536611184	2.64000003226	0.0
0.0	84.8299980164	113.998126984	0.0	0.470376049634	1.49677898735	2.67999991775	0.0
0.0	84.8299980164	114.765806198	0.0	0.483721843921	1.51827875525	2.72000001278	0.0
0.0	84.8299980164	115.517559052	0.0	0.497117463965	1.53985880315	2.76000001468	0.0
0.0	84.8299980164	116.253976822	0.0	0.510559068061	1.5615128912	2.79999999329	0.0
0.0	84.8299980164	116.97561264	0.0	0.524042989127	1.58323515207	2.83999999519	0.0
0.0	84.8299980164	117.682991028	0.0	0.537565967534	1.60502046347	2.87999999709	0.0
0.0	84.8299980164	118.376617432	0.0	0.551124801859	1.6268633306	2.92000009213	0.0
0.0	84.8299980164	119.056978226	0.0	0.564716581721	1.64875928313	2.95999997761	0.0
0.0	84.8299980164	119.72454071	0.0	0.578338454943	1.67070385069	2.99999997951	0.0
0.0	84.8299980164	120.379743576	0.0	0.591987976804	1.69269293547	3.04000007454	0.0
0.0	84.8299980164	121.023006439	0.0	0.605662702583	1.71472262591	3.07999996003	0.0
0.0	84.8299980164	121.654729843	0.0	0.619360303972	1.73678919673	3.11999996193	0.0
0.0	84.8299980164	122.275295258	0.0	0.633078743704	1.7588891089	3.15999996383	0.0
0.0	84.8299980164	122.885074615	0.0	0.64681598451	1.78101956844	3.20000003558	0.0
0.0	84.8299980164	123.484420776	0.0	0.660570221953	1.80317740887	3.24000003748	0.0
0.0	84.8299980164	124.07365799	0.0	0.674339709803	1.82535964996	3.28000003938	0.0
0.0	84.8299980164	124.653129578	0.0	0.688122818246	1.84756387025	3.31999992486	0.0
0.0	84.8299980164	125.223121643	0.0	0.701917975675	1.86978764832	3.35999992676	0.0
0.0	84.8299980164	125.783939362	0.0	0.715723843314	1.89202837646	3.40000011493	0.0
0.0	84.8299980164	126.335859299	0.0	0.72953896597	1.91428437829	3.44000000041	0.0
0.0	84.8299980164	126.87915802	0.0	0.743362179492	1.93655323237	3.48000000231	0.0
0.0	84.8299980164	127.414093018	0.0	0.757192319725	1.95883326232	3.52000000421	0.0
0.0	84.8299980164	127.940912247	0.0	0.771028164309	1.98112241924	3.56000000611	0.0
0.0	84.8299980164	128.459844589	0.0	0.784868723713	2.003419213	3.59999989159	0.0
0.0	84.8299980164	128.971128464	0.0	0.798713066615	2.02572215348	3.64000007976	0.0
0.0	84.8299980164	129.474983215	0.0	0.812560261693	2.04802956432	3.68000008166	0.0
0.0	84.8299980164	129.971609116	0.0	0.826409377623	2.07034032792	3.71999996714	0.0
0.0	84.8299980164	130.461215973	0.0	0.840259657707	2.0926527679	3.75999996904	0.0
0.0	84.8299980164	130.944004059	0.0	0.854110345244	2.11496595293	3.79999997094	0.0
0.0	84.8299980164	131.420154572	0.0	0.867960741743	2.13727857918	3.84000004269	0.0
0.0	84.8299980164	131.889839172	0.0	0.881810148712	2.15958952904	3.88000004459	0.0
0.0	84.8299980164	132.353239059	0.0	0.895657867659	2.18189805746	3.92000004649	0.0
0.0	84.8299980164	132.810516357	0.0	0.909503432922	2.20420286059	3.95999993198	0.0
0.0	84.8299980164	133.261833191	0.0	0.923346204218	2.22650319338	4.00000005029	0.0


==> examples/compression-preload-NA/modelUSUB-Mod_Onate-model-c-Case-07_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	1.24099999666	0.0	0.0	0.000292112304123	0.011281818297	0.0	0.0
0.0	2.48199999332	0.0	0.0	0.000584224608247	0.022563636594	0.0	0.0
0.0	3.72299998999	0.0	0.0	0.00087633691237	0.0338454527082	0.0	0.0
0.0	4.96399998665	0.0	0.0	0.00116844921649	0.045127273188	0.0	0.0
0.0	6.20500028133	0.0	0.0	0.00146056152062	0.0564090907574	0.0	0.0
0.0	7.44599997997	0.0	0.0	0.00175267382474	0.0676909054164	0.0	0.0
0.0	8.68700027466	0.0	0.0	0.00204478624255	0.0789727258962	0.0	0.0
0.0	9.9279999733	0.0	0.0	0.00233689843299	0.0902545463759	0.0	0.0
0.0	11.1689996719	0.0	0.0	0.0026290108508	0.101536361035	0.0	0.0
0.0	12.4100005627	0.0	0.0	0.00292112304123	0.112818181515	0.0	0.0
0.0	13.6510002613	0.0	0.0	0.00321323545904	0.124100001995	0.0	0.0
0.0	14.8919999599	0.0	0.0	0.00350534764948	0.135381810833	0.0	0.0
0.0	16.1329996586	0.0	0.0	0.00379746006729	0.146663631313	0.0	0.0
0.0	17.3740005493	0.0	0.0	0.0040895724851	0.157945451792	0.0	0.0
0.0	18.615000248	0.0	0.0	0.00438169217887	0.169227283914	0.0	0.0
0.0	19.8559999466	0.0	0.0	0.00467385780212	0.180509185884	0.0	0.0
0.0	21.0969996452	0.0	0.0	0.00496609300171	0.19179120427	0.0	0.0
0.0	22.3379993439	0.0	0.0	0.00525845916854	0.203073420562	0.0	0.0
0.0	23.5789990425	0.0	0.0	0.00555103179067	0.214355997741	0.0	0.0
0.0	24.8200011253	0.0	0.0	0.00584390181757	0.225639017299	0.0	0.0
0.0	26.061000824	0.0	0.0	0.00613718066234	0.236922735348	0.0	0.0
0.0	27.3020005226	0.0	0.0	0.00643099701847	0.248207291588	0.0	0.0
0.0	28.5430002213	0.0	0.0	0.0067255009526	0.259492965415	0.0	0.0
0.0	29.7839999199	0.0	0.0	0.00702085890225	0.270780012943	0.0	0.0
0.0	31.0249996185	0.0	0.0	0.00731726140657	0.282068736851	0.0	0.0
0.0	32.2659993172	0.0	0.0	0.00761491401136	0.293359486386	0.0	0.0
0.0	33.5069990158	0.0	0.0	0.00791404909251	0.304652610794	0.0	0.0
0.0	34.7480010986	0.0	0.0	0.00821491175884	0.315948529169	0.0	0.0
0.0	35.9890007973	0.0	0.0	0.0085177789515	0.327247660607	0.0	0.0
0.0	37.2300004959	0.0	0.0	0.00882293625182	0.338550494052	0.0	0.0
0.0	38.4710001945	0.0	0.0	0.00913069925446	0.349857541732	0.0	0.0
0.0	39.7119998932	0.0	0.0	0.00944140083448	0.361169292592	0.0	0.0
0.0	40.953001976	0.0	0.0	0.00975539842329	0.372486375272	0.0	0.0
0.0	42.1939992905	0.0	0.0	0.0100730694612	0.383809371851	0.0	0.0
0.0	43.4350013733	0.0	0.0	0.0103948141259	0.395138934255	0.0	0.0
0.0	44.6759986877	0.0	0.0	0.0107210535134	0.406475737691	0.0	0.0
0.0	45.9170007706	0.0	0.0	0.0110522341856	0.417820457369	0.0	0.0
0.0	47.157998085	0.0	0.0	0.0113888208944	0.429173931479	0.0	0.0
0.0	48.3990001678	0.0	0.0	0.0117313047667	0.44053690508	0.0	0.0
0.0	49.6400022507	0.0	0.0	0.0120801978483	0.451910169795	0.0	0.0
0.0	50.8809995651	0.0	0.0	0.0124360349218	0.463294656947	0.0	0.0
0.0	52.1220016479	0.0	0.0	0.0127993744172	0.474691251293	0.0	0.0
0.0	53.3629989624	0.0	0.0	0.013170798411	0.486100837588	0.0	0.0
0.0	54.6040010452	0.0	0.0	0.0135509108077	0.497524393722	0.0	0.0
0.0	55.8449983597	0.0	0.0	0.0139403400681	0.508962990716	0.0	0.0
0.0	57.0860004425	0.0	0.0	0.0143397373904	0.520417653024	0.0	0.0
0.0	58.326997757	0.0	0.0	0.0147497785292	0.531889451668	0.0	0.0
0.0	59.5679998398	0.0	0.0	0.0151711619765	0.543379504234	0.0	0.0
0.0	60.8090019226	0.0	0.0	0.0156046116899	0.554889021441	0.0	0.0
0.0	62.0499992371	0.0	0.0	0.0160508716363	0.566419167444	0.0	0.0
0.0	63.2910013199	0.0	0.0	0.0165107157954	0.577971199527	0.0	0.0
0.0	64.5319986343	0.0	0.0	0.0169849372469	0.589546374977	0.0	0.0
0.0	65.7730007172	0.0	0.0	0.0174743545358	0.601146090776	0.0	0.0
0.0	67.0139980316	0.0	0.0	0.0179798116733	0.612771557644	0.0	0.0
0.0	68.2550001144	0.0	0.0	0.0185021781363	0.624424312264	0.0	0.0
0.0	69.4960021973	0.0	0.0	0.0190423415916	0.636105751619	0.0	0.0
0.0	70.7369995117	0.0	0.0	0.0196012242668	0.647817319259	0.0	0.0
0.0	71.9780015945	0.0	0.0	0.0201797647605	0.659560598433	0.0	0.0
0.0	73.218998909	0.0	0.0	0.0207789289561	0.671337032691	0.0	0.0
0.0	74.4600009918	0.0	0.0	0.0213997082028	0.683148344979	0.0	0.0
0.0	75.7009983063	0.0	0.0	0.0220431211346	0.694996118546	0.0	0.0
0.0	76.9420003891	0.0	0.0	0.0227102045756	0.706881983206	0.0	0.0
0.0	78.1829977036	0.0	0.0	0.0234020280914	0.718807708472	0.0	0.0
0.0	79.4239997864	0.0	0.0	0.0241196812567	0.730775063857	0.0	0.0
0.0	80.6649971008	0.0	0.0	0.0248642809311	0.742785865441	0.0	0.0
0.0	81.906003952	0.0	0.0	0.0256369676208	0.754841882735	0.0	0.0
0.0	83.1470012665	0.0	0.0	0.0264389109361	0.766945024952	0.0	0.0
0.0	84.3879985809	0.0	0.0	0.0272713004961	0.779097201303	0.0	0.0
0.0	85.6289958954	0.0	0.0	0.0281353586615	0.791300367564	0.0	0.0
0.0	86.8700027466	0.0	0.0	0.0290323241643	0.803556665778	0.0	0.0
0.0	88.111000061	0.0	0.0	0.0299634702969	0.815867912024	0.0	0.0
0.0	89.3519973755	0.0	0.0	0.0309300885419	0.828236341476	0.0	0.0
0.0	90.5930042267	0.0	0.0	0.0319335049426	0.840664096177	0.0	0.0
0.0	91.8340015411	0.0	0.0	0.032975058275	0.853153225034	0.0	0.0
0.0	93.0749988556	0.0	0.0	0.0340561309713	0.865706056356	0.0	0.0
0.0	94.31599617	0.0	0.0	0.0351781127392	0.878324732184	0.0	0.0
0.0	95.5570030212	0.0	0.0	0.0363424333045	0.891011673957	0.0	0.0
0.0	96.7980003357	0.0	0.0	0.0375505405827	0.903769116849	0.0	0.0
0.0	98.0389976501	0.0	0.0	0.0388039152313	0.916599482298	0.0	0.0
0.0	99.2800045013	0.0	0.0	0.0401040597353	0.929505284876	0.0	0.0
0.0	100.521001816	0.0	0.0	0.041452498408	0.942488759756	0.0	0.0
0.0	101.76199913	0.0	0.0	0.0428507919423	0.955552607775	0.0	0.0
0.0	103.002996445	0.0	0.0	0.044300522859	0.968699343503	0.0	0.0
0.0	104.244003296	0.0	0.0	0.0458032955066	0.98193148151	0.0	0.0
0.0	105.48500061	0.0	0.0	0.0473607506137	0.995251815766	0.0	0.0
0.0	106.725997925	0.0	0.0	0.0489745470986	1.00866276771	0.0	0.0
0.0	107.966995239	0.0	0.0	0.0506463729835	1.02216731757	0.0	0.0
0.0	109.20800209	0.0	0.0	0.0523779417563	1.03576807305	0.0	0.0
0.0	110.448999405	0.0	0.0	0.0541709996469	1.04946782812	0.0	0.0
0.0	111.689996719	0.0	0.0	0.056027311075	1.06326956302	0.0	0.0
0.0	112.931003571	0.0	0.0	0.0579486768402	1.0771760717	0.0	0.0
0.0	114.172000885	0.0	0.0	0.0599369122938	1.09119033441	0.0	0.0
0.0	115.412998199	0.0	0.0	0.061993872805	1.10531523824	0.0	0.0
0.0	116.653995514	0.0	0.0	0.064121428295	1.11955394968	0.0	0.0
0.0	117.895002365	0.0	0.0	0.0663214887027	1.13390935585	0.0	0.0
0.0	119.13599968	0.0	0.0	0.0685959821567	1.14838480949	0.0	0.0
0.0	120.376996994	0.0	0.0	0.0709468658897	1.16298319772	0.0	0.0
0.0	121.618003845	0.0	0.0	0.0733761262381	1.17770796642	0.0	0.0
0.0	122.85900116	0.0	0.0	0.0758857713663	1.19256218895	0.0	0.0
0.0	124.099998474	0.0	0.0	0.0784778458183	1.20754912496	0.0	0.0
0.0	124.099998474	-1.27299906663e-15	0.0	0.0784778458183	1.20754912496	-4.01814883609e-16	-8.89275716969e-17
0.0	124.099998474	2.31987431645	0.0	0.0785550146247	1.20767345652	0.0399999989895	0.0
0.0	124.099998474	4.63911890984	0.0	0.0787868411862	1.20804691687	0.079999997979	0.0
0.0	124.099998474	6.95722460747	0.0	0.0791746351751	1.20867164806	0.120000001334	0.0
0.0	124.099998474	9.27367210388	0.0	0.079720368376	1.20955081657	0.159999995958	0.0
0.0	124.099998474	11.5879249573	0.0	0.080426914792	1.21068907902	0.200000002224	0.0
0.0	124.099998474	13.8994276524	0.0	0.0812979415059	1.21209230274	0.240000002668	0.0
0.0	124.099998474	16.2075984478	0.0	0.0823379596113	1.21376765892	0.279999998747	0.0
0.0	124.099998474	18.5118246078	0.0	0.0835522660054	1.21572390199	0.319999991916	0.0
0.0	124.099998474	20.8114600182	0.0	0.0849469652167	1.2179707177	0.359999999637	0.0
0.0	124.099998474	23.1058192253	0.0	0.0865289111971	1.22051918879	0.400000004447	0.0
0.0	124.099998474	25.3941702843	0.0	0.0883057364263	1.22338160872	0.440000000526	0.0
0.0	124.099998474	27.6757383347	0.0	0.0902857791516	1.22657148167	0.480000005336	0.0
0.0	124.099998474	29.9496984482	0.0	0.0924780688365	1.23010315001	0.520000001416	0.0
0.0	124.099998474	32.2151708603	0.0	0.0948922461248	1.23399235308	0.559999997495	0.0
0.0	124.099998474	34.4712257385	0.0	0.0975385555648	1.23825548217	0.600000016857	0.0
0.0	124.099998474	36.71687603	0.0	0.100427729194	1.24290985987	0.639999983832	0.0
0.0	124.099998474	38.9510822296	0.0	0.103570942883	1.24797355384	0.680000003194	0.0
0.0	124.099998474	41.1727523804	0.0	0.106979692646	1.25346491113	0.719999999274	0.0
0.0	124.099998474	43.3807468414	0.0	0.110665700049	1.25940302387	0.760000018636	0.0
0.0	124.099998474	45.5738687515	0.0	0.114640803076	1.26580679789	0.800000008894	0.0
0.0	124.099998474	47.7509021759	0.0	0.11891683971	1.27269541845	0.83999998169	0.0
0.0	124.099998474	49.9105787277	0.0	0.123505451484	1.28008751199	0.880000001052	0.0
0.0	124.099998474	52.051615715	0.0	0.128418017994	1.28800161183	0.920000020415	0.0
0.0	124.099998474	54.1727113724	0.0	0.133665438625	1.29645504057	0.960000010673	0.0
0.0	124.099998474	56.2725543976	0.0	0.139258045238	1.30546465516	1.00000001257	0.0
0.0	124.099998474	58.3498573303	0.0	0.145205369336	1.31504563615	1.04000000283	0.0
0.0	124.099998474	60.4033327103	0.0	0.151516098413	1.3252120465	1.07999999309	0.0
0.0	124.099998474	62.4317359924	0.0	0.15819784312	1.33597617969	1.11999999499	0.0
0.0	124.099998474	64.4338703156	0.0	0.165257093613	1.34734846652	1.15999998525	0.0
0.0	124.099998474	66.4085912704	0.0	0.17269908858	1.35933738202	1.20000003371	0.0
0.0	124.099998474	68.3548307419	0.0	0.180527727935	1.37194907293	1.24000002397	0.0
0.0	124.099998474	70.2716016769	0.0	0.188745529158	1.38518773019	1.27999996766	0.0
0.0	124.099998474	72.1580028534	0.0	0.197353569092	1.39905512333	1.32000001613	0.0
0.0	124.099998474	74.0132331848	0.0	0.206351527595	1.41355060041	1.36000000639	0.0
0.0	124.099998474	75.8366060257	0.0	0.215737643884	1.4286714606	1.39999999665	0.0
0.0	124.099998474	77.6275396347	0.0	0.225508774747	1.44441248849	1.43999999855	0.0
0.0	124.099998474	79.3855714798	0.0	0.235660496401	1.46076669917	1.47999998881	0.0
0.0	124.099998474	81.1103439331	0.0	0.24618714815	1.47772487253	1.52000003727	0.0
0.0	124.099998474	82.8016090393	0.0	0.257081876043	1.49527601898	1.55999998096	0.0
0.0	124.099998474	84.4592571259	0.0	0.268336909357	1.51340756565	1.60000001779	0.0
0.0	124.099998474	86.083240509	0.0	0.279943458736	1.53210544959	1.64000001969	0.0
0.0	124.099998474	87.673664093	0.0	0.29189203633	1.55135439709	1.67999996338	0.0
0.0	124.099998474	89.2306804657	0.0	0.304172426695	1.57113783062	1.7200000002	0.0
0.0	124.099998474	90.7545566559	0.0	0.316773919621	1.59143842757	1.7600000021	0.0
0.0	124.099998474	92.2456264496	0.0	0.329685368342	1.61223858595	1.7999999458	0.0
0.0	124.099998474	93.7042999268	0.0	0.342895276845	1.63351930678	1.84000004083	0.0
0.0	124.099998474	95.1310539246	0.0	0.3563920327	1.65526233613	1.87999998452	0.0
0.0	124.099998474	96.5264129639	0.0	0.370163819753	1.67744830251	1.92000002135	0.0
0.0	124.099998474	97.8909397125	0.0	0.38419890916	1.70005857944	1.96000002325	0.0
0.0	124.099998474	99.2252635956	0.0	0.398485572077	1.7230739817	2.00000002515	0.0
0.0	124.099998474	100.530023575	0.0	0.413012166973	1.74647606909	2.04000000376	0.0
0.0	124.099998474	101.805887222	0.0	0.42776731425	1.77024621516	2.08000000566	0.0
0.0	124.099998474	103.05355072	0.0	0.44273986714	1.79436653852	2.12000000756	0.0
0.0	124.099998474	104.273710251	0.0	0.457918853499	1.81881971657	2.15999998618	0.0
0.0	124.099998474	105.467071533	0.0	0.473293766845	1.84358824044	2.19999998808	0.0
0.0	124.099998474	106.634368896	0.0	0.488854304422	1.86865590513	2.23999998998	0.0
0.0	124.099998474	107.77630806	0.0	0.504590570927	1.89400669187	2.2799999686	0.0
0.0	124.099998474	108.893594742	0.0	0.520493020304	1.91962514073	2.3199999705	0.0
0.0	124.099998474	109.986953735	0.0	0.536552455742	1.94549653679	2.36000006553	0.0
0.0	124.099998474	111.057071686	0.0	0.552760146093	1.97160672396	2.40000006743	0.0
0.0	124.099998474	112.104635239	0.0	0.569107709453	1.9979422912	2.43999995291	0.0
0.0	124.099998474	113.130321503	0.0	0.585586996749	2.02449001372	2.48000004794	0.0
0.0	124.099998474	114.13479805	0.0	0.602190499194	2.05123778433	2.52000004984	0.0
0.0	124.099998474	115.118703842	0.0	0.618910766207	2.07817368209	2.55999993533	0.0
0.0	124.099998474	116.082677841	0.0	0.635740871076	2.10528671741	2.60000003036	0.0
0.0	124.099998474	117.027320862	0.0	0.652674294543	2.13256608695	2.64000003226	0.0
0.0	124.099998474	117.953233719	0.0	0.66970475018	2.16000173241	2.67999991775	0.0
0.0	124.099998474	118.86100769	0.0	0.686826184392	2.18758396804	2.72000001278	0.0
0.0	124.099998474	119.751186371	0.0	0.70403306745	2.21530385315	2.76000001468	0.0
0.0	124.099998474	120.624313354	0.0	0.721319986042	2.24315263331	2.79999999329	0.0
0.0	124.099998474	121.480932236	0.0	0.738681817893	2.27112211287	2.83999999519	0.0
0.0	124.099998474	122.321538925	0.0	0.756113906391	2.29920465499	2.87999999709	0.0
0.0	124.099998474	123.146619797	0.0	0.773611536715	2.32739299536	2.92000009213	0.0
0.0	124.099998474	123.956670761	0.0	0.791170517914	2.35568024218	2.95999997761	0.0
0.0	124.099998474	124.752130508	0.0	0.808786775451	2.38405950367	2.99999997951	0.0
0.0	124.099998474	125.533447266	0.0	0.826456409413	2.41252500564	3.04000007454	0.0
0.0	124.099998474	126.301050186	0.0	0.844175869133	2.44107041508	3.07999996003	0.0
0.0	124.099998474	127.05534935	0.0	0.861941603944	2.46969070286	3.11999996193	0.0
0.0	124.099998474	127.7967453	0.0	0.879750412423	2.49838028103	3.15999996383	0.0
0.0	124.099998474	128.525619507	0.0	0.897599209566	2.52713430673	3.20000003558	0.0
0.0	124.099998474	129.242334366	0.0	0.915485084988	2.55594793707	3.24000003748	0.0
0.0	124.099998474	129.947242737	0.0	0.933405302931	2.58481707424	3.28000003938	0.0
0.0	124.099998474	130.640697479	0.0	0.951357244048	2.61373706162	3.31999992486	0.0
0.0	124.099998474	131.323022842	0.0	0.969338463619	2.64270454645	3.35999992676	0.0
0.0	124.099998474	131.994543076	0.0	0.987346633337	2.67171524465	3.40000011493	0.0
0.0	124.099998474	132.655553818	0.0	1.0053794831	2.70076580346	3.44000000041	0.0
0.0	124.099998474	133.306360245	0.0	1.02343515027	2.72985287011	3.48000000231	0.0
0.0	124.099998474	133.947238922	0.0	1.04151142295	2.75897346437	3.52000000421	0.0
0.0	124.099998474	134.578466415	0.0	1.05960655492	2.78812423348	3.56000000611	0.0
0.0	124.099998474	135.200309753	0.0	1.07771879993	2.81730256975	3.59999989159	0.0
0.0	124.099998474	135.813026428	0.0	1.09584641177	2.84650586545	3.64000007976	0.0
0.0	124.099998474	136.416854858	0.0	1.11398799345	2.8757315129	3.68000008166	0.0
0.0	124.099998474	137.012033463	0.0	1.13214191515	2.90497690439	3.71999996714	0.0
0.0	124.099998474	137.598791122	0.0	1.15030666348	2.93423999101	3.75999996904	0.0
0.0	124.099998474	138.17735672	0.0	1.16848119069	2.96351872385	3.79999997094	0.0
0.0	124.099998474	138.747940063	0.0	1.18666398339	2.99281068146	3.84000004269	0.0
0.0	124.099998474	139.310741425	0.0	1.20485399384	3.02211437374	3.88000004459	0.0
0.0	124.099998474	139.865951538	0.0	1.22304994147	3.05142775178	3.92000004649	0.0
0.0	124.099998474	140.413780212	0.0	1.24125101138	3.08074913919	3.95999993198	0.0
0.0	124.099998474	140.954408646	0.0	1.25945592299	3.11007685959	4.00000005029	0.0


==> examples/compression-preload-NA/modelUSUB-Mod_Onate-model-c-Case-08_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	1.64499998093	0.0	0.0	0.000387207705899	0.0149545448949	0.0	0.0
0.0	3.28999996185	0.0	0.0	0.000774415411797	0.0299090897897	0.0	0.0
0.0	4.93499994278	0.0	0.0	0.0011616231177	0.0448636361398	0.0	0.0
0.0	6.57999992371	0.0	0.0	0.00154883082359	0.0598181795795	0.0	0.0
0.0	8.22499990463	0.0	0.0	0.00193603841581	0.0747727288399	0.0	0.0
0.0	9.86999988556	0.0	0.0	0.00232324623539	0.0897272722796	0.0	0.0
0.0	11.5149998665	0.0	0.0	0.0027104538276	0.10468182154	0.0	0.0
0.0	13.1599998474	0.0	0.0	0.00309766164719	0.119636359159	0.0	0.0
0.0	14.8049998283	0.0	0.0	0.0034848692394	0.134590908419	0.0	0.0
0.0	16.4499998093	0.0	0.0	0.00387207683161	0.14954545768	0.0	0.0
0.0	18.0949997902	0.0	0.0	0.00425928647019	0.164499995299	0.0	0.0
0.0	19.7399997711	0.0	0.0	0.00464654658572	0.17945462605	0.0	0.0
0.0	21.384999752	0.0	0.0	0.00503392857354	0.194409454707	0.0	0.0
0.0	23.029999733	0.0	0.0	0.00542157113159	0.209364690818	0.0	0.0
0.0	24.6749997139	0.0	0.0	0.00580966388952	0.224320683628	0.0	0.0
0.0	26.3199996948	0.0	0.0	0.0061984515014	0.239277770743	0.0	0.0
0.0	27.9649996758	0.0	0.0	0.00658823910271	0.254236464389	0.0	0.0
0.0	29.6099996567	0.0	0.0	0.00697938776284	0.269197369926	0.0	0.0
0.0	31.2549996376	0.0	0.0	0.00737232585379	0.28416113928	0.0	0.0
0.0	32.8999996185	0.0	0.0	0.00776753313403	0.299128564075	0.0	0.0
0.0	34.5449995995	0.0	0.0	0.00816556985228	0.31410055235	0.0	0.0
0.0	36.1899995804	0.0	0.0	0.00856704082253	0.329078081995	0.0	0.0
0.0	37.8349995613	0.0	0.0	0.00897262816579	0.344062247314	0.0	0.0
0.0	39.4799995422	0.0	0.0	0.00938307675824	0.359054212458	0.0	0.0
0.0	41.1250019073	0.0	0.0	0.00979919877864	0.374055351131	0.0	0.0
0.0	42.7699995041	0.0	0.0	0.0102218727989	0.389067037031	0.0	0.0
0.0	44.4150018692	0.0	0.0	0.0106520456029	0.404090806842	0.0	0.0
0.0	46.0599994659	0.0	0.0	0.0110907340058	0.419128267094	0.0	0.0
0.0	47.7050018311	0.0	0.0	0.0115390221254	0.434181233868	0.0	0.0
0.0	49.3499994278	0.0	0.0	0.0119980659292	0.449251476675	0.0	0.0
0.0	50.9950017929	0.0	0.0	0.0124690895973	0.464341044426	0.0	0.0
0.0	52.6399993896	0.0	0.0	0.0129533909785	0.479452032596	0.0	0.0
0.0	54.2850017548	0.0	0.0	0.0134523379529	0.494586583227	0.0	0.0
0.0	55.9299993515	0.0	0.0	0.0139673702506	0.509747024626	0.0	0.0
0.0	57.5750017166	0.0	0.0	0.0144999994518	0.524935871363	0.0	0.0
0.0	59.2199993134	0.0	0.0	0.0150518117152	0.540155591443	0.0	0.0
0.0	60.8650016785	0.0	0.0	0.0156244659593	0.555408885702	0.0	0.0
0.0	62.5099992752	0.0	0.0	0.0162196956808	0.570698548108	0.0	0.0
0.0	64.1550016403	0.0	0.0	0.0168393053173	0.586027465761	0.0	0.0
0.0	65.7999992371	0.0	0.0	0.0174851775228	0.601398712024	0.0	0.0
0.0	67.4450016022	0.0	0.0	0.0181592677109	0.616815406829	0.0	0.0
0.0	69.0899991989	0.0	0.0	0.0188636076928	0.632280856371	0.0	0.0
0.0	70.735001564	0.0	0.0	0.0196003056772	0.647798413411	0.0	0.0
0.0	72.3799991608	0.0	0.0	0.0203715444513	0.663371616974	0.0	0.0
0.0	74.0250015259	0.0	0.0	0.0211795832001	0.679004145786	0.0	0.0
0.0	75.6699991226	0.0	0.0	0.0220267611439	0.69469967857	0.0	0.0
0.0	77.3150014877	0.0	0.0	0.0229154884437	0.710462173447	0.0	0.0
0.0	78.9599990845	0.0	0.0	0.0238482571149	0.726295588538	0.0	0.0
0.0	80.6050014496	0.0	0.0	0.0248276373895	0.742204114795	0.0	0.0
0.0	82.2500038147	0.0	0.0	0.0258562758972	0.758191989735	0.0	0.0
0.0	83.8949966431	0.0	0.0	0.0269368956651	0.774263590574	0.0	0.0
0.0	85.5399990082	0.0	0.0	0.0280723033939	0.79042352736	0.0	0.0
0.0	87.1850013733	0.0	0.0	0.0292653785436	0.806676223874	0.0	0.0
0.0	88.8300037384	0.0	0.0	0.0305190842482	0.823026709259	0.0	0.0
0.0	90.4749965668	0.0	0.0	0.0318364654959	0.839479733258	0.0	0.0
0.0	92.1199989319	0.0	0.0	0.0332206363964	0.856040418148	0.0	0.0
0.0	93.765001297	0.0	0.0	0.0346748020092	0.872713793069	0.0	0.0
0.0	95.4100036621	0.0	0.0	0.0362022437912	0.88950516656	0.0	0.0
0.0	97.0549964905	0.0	0.0	0.0378063232347	0.906420126557	0.0	0.0
0.0	98.6999988556	0.0	0.0	0.0394904855057	0.923463981599	0.0	0.0
0.0	100.345001221	0.0	0.0	0.0412582485296	0.940642599016	0.0	0.0
0.0	101.990003586	0.0	0.0	0.0431132175436	0.957961659878	0.0	0.0
0.0	103.634996414	0.0	0.0	0.045059085096	0.975427217782	0.0	0.0
0.0	105.279998779	0.0	0.0	0.047099616495	0.993045140058	0.0	0.0
0.0	106.925001144	0.0	0.0	0.0492386570841	1.01082185283	0.0	0.0
0.0	108.57000351	0.0	0.0	0.0514801467943	1.0287636891	0.0	0.0
0.0	110.214996338	0.0	0.0	0.0538280946785	1.04687688872	0.0	0.0
0.0	111.859998703	0.0	0.0	0.0562866007385	1.06516825035	0.0	0.0
0.0	113.505001068	0.0	0.0	0.0588598450122	1.08364447951	0.0	0.0
0.0	115.150003433	0.0	0.0	0.0615520912106	1.10231237486	0.0	0.0
0.0	116.794996262	0.0	0.0	0.0643676830805	1.12117892131	0.0	0.0
0.0	118.439998627	0.0	0.0	0.067311048042	1.14025138319	0.0	0.0
0.0	120.085000992	0.0	0.0	0.0703867117409	1.1595370248	0.0	0.0
0.0	121.730003357	0.0	0.0	0.0735992580303	1.17904311046	0.0	0.0
0.0	123.374996185	0.0	0.0	0.076953372627	1.19877727702	0.0	0.0
0.0	125.01999855	0.0	0.0	0.0804538285593	1.21874716133	0.0	0.0
0.0	126.665000916	0.0	0.0	0.0841054716147	1.23896067962	0.0	0.0
0.0	128.310003281	0.0	0.0	0.0879132348928	1.25942565501	0.0	0.0
0.0	129.954996109	0.0	0.0	0.09188214608	1.28015019	0.0	0.0
0.0	131.599998474	0.0	0.0	0.0960172983469	1.30114257336	0.0	0.0
0.0	133.245000839	0.0	0.0	0.100323886727	1.32241118699	0.0	0.0
0.0	134.890003204	0.0	0.0	0.10480718629	1.34396441281	0.0	0.0
0.0	136.534996033	0.0	0.0	0.109472566692	1.36581100523	0.0	0.0
0.0	138.179998398	0.0	0.0	0.114325463073	1.3879597187	0.0	0.0
0.0	139.825000763	0.0	0.0	0.119371419714	1.41041940078	0.0	0.0
0.0	141.470003128	0.0	0.0	0.124616039102	1.4331990853	0.0	0.0
0.0	143.114995956	0.0	0.0	0.130065047415	1.45630808547	0.0	0.0
0.0	144.759998322	0.0	0.0	0.13572422904	1.4797556214	0.0	0.0
0.0	146.405000687	0.0	0.0	0.141599448398	1.50355128571	0.0	0.0
0.0	148.050003052	0.0	0.0	0.147696700878	1.52770448476	0.0	0.0
0.0	149.69499588	0.0	0.0	0.154022010975	1.5522251837	0.0	0.0
0.0	151.339998245	0.0	0.0	0.160581519594	1.57712325454	0.0	0.0
0.0	152.98500061	0.0	0.0	0.16738146951	1.60240847617	0.0	0.0
0.0	154.630002975	0.0	0.0	0.174428161699	1.62809137255	0.0	0.0
0.0	156.274995804	0.0	0.0	0.181728013558	1.65418200195	0.0	0.0
0.0	157.919998169	0.0	0.0	0.189287500689	1.68069098145	0.0	0.0
0.0	159.565000534	0.0	0.0	0.197113200556	1.70762874186	0.0	0.0
0.0	161.210002899	0.0	0.0	0.205211777939	1.73500608653	0.0	0.0
0.0	162.854995728	0.0	0.0	0.213589999476	1.76283400506	0.0	0.0
0.0	164.500007629	0.0	0.0	0.222254704568	1.79112330079	0.0	0.0
0.0	164.500007629	2.64825327415e-15	0.0	0.222254704568	1.79112330079	-5.49326715689e-16	-6.44340299762e-17
0.0	164.500007629	2.31980592012	0.0	0.222412694711	1.79137792438	0.0399999989895	0.0
0.0	164.500007629	4.63864147663	0.0	0.222886577831	1.79214123636	0.079999997979	0.0
0.0	164.500007629	6.95572793484	0.0	0.223677532631	1.79341547191	0.120000001334	0.0
0.0	164.500007629	9.27028179169	0.0	0.2247869852	1.7952028662	0.159999995958	0.0
0.0	164.500007629	11.5815138817	0.0	0.226217074669	1.79750658572	0.200000002224	0.0
0.0	164.500007629	13.8886225224	0.0	0.227970580454	1.80033147335	0.240000002668	0.0
0.0	164.500007629	16.1907970905	0.0	0.230050878599	1.8036827445	0.279999998747	0.0
0.0	164.500007629	18.4872126579	0.0	0.232461839914	1.80756673217	0.319999991916	0.0
0.0	164.500007629	20.777027607	0.0	0.235207917285	1.81199070066	0.359999999637	0.0
0.0	164.500007629	23.059387207	0.0	0.238293971051	1.81696228683	0.400000004447	0.0
0.0	164.500007629	25.3334140778	0.0	0.241725312662	1.82249005884	0.440000000526	0.0
0.0	164.500007629	27.598221302	0.0	0.245507573709	1.82858314365	0.480000005336	0.0
0.0	164.500007629	29.8528981209	0.0	0.24964674958	1.83525122702	0.520000001416	0.0
0.0	164.500007629	32.096517086	0.0	0.254148995737	1.84250436723	0.559999997495	0.0
0.0	164.500007629	34.3281435966	0.0	0.259020627709	1.8503524363	0.600000016857	0.0
0.0	164.500007629	36.5468192101	0.0	0.264268019237	1.85880586505	0.639999983832	0.0
0.0	164.500007629	38.7515807152	0.0	0.269897573162	1.86787489802	0.680000003194	0.0
0.0	164.500007629	40.9414577484	0.0	0.275915575912	1.87756977975	0.719999999274	0.0
0.0	164.500007629	43.1154727936	0.0	0.282328110188	1.88790019602	0.760000018636	0.0
0.0	164.500007629	45.2726459503	0.0	0.289140996756	1.89887564629	0.800000008894	0.0
0.0	164.500007629	47.4120044708	0.0	0.296359648928	1.91050469875	0.83999998169	0.0
0.0	164.500007629	49.5325946808	0.0	0.303989072563	1.92279554904	0.880000001052	0.0
0.0	164.500007629	51.6334581375	0.0	0.312033720547	1.93575527519	0.920000020415	0.0
0.0	164.500007629	53.7136697769	0.0	0.320497434586	1.94939002395	0.960000010673	0.0
0.0	164.500007629	55.7723283768	0.0	0.329383357894	1.96370501071	1.00000001257	0.0
0.0	164.500007629	57.8085708618	0.0	0.33869384788	1.97870414704	1.04000000283	0.0
0.0	164.500007629	59.8215579987	0.0	0.348430534359	1.99438966811	1.07999999309	0.0
0.0	164.500007629	61.810503006	0.0	0.35859408672	2.01076287776	1.11999999499	0.0
0.0	164.500007629	63.7746667862	0.0	0.369184388546	2.02782358974	1.15999998525	0.0
0.0	164.500007629	65.7133626938	0.0	0.380200333893	2.0455699414	1.20000003371	0.0
0.0	164.500007629	67.6259565353	0.0	0.3916399437	2.06399895251	1.24000002397	0.0
0.0	164.500007629	69.5118904114	0.0	0.40350027848	2.08310559392	1.27999996766	0.0
0.0	164.500007629	71.3706445694	0.0	0.415777583839	2.10288409144	1.32000001613	0.0
0.0	164.500007629	73.201789856	0.0	0.428467086749	2.12332662195	1.36000000639	0.0
0.0	164.500007629	75.0049495697	0.0	0.441563286586	2.14442424476	1.39999999665	0.0
0.0	164.500007629	76.7798233032	0.0	0.45505980961	2.16616690159	1.43999999855	0.0
0.0	164.500007629	78.5261678696	0.0	0.468949612696	2.18854304403	1.47999998881	0.0
0.0	164.500007629	80.2438259125	0.0	0.483224866912	2.2115400061	1.52000003727	0.0
0.0	164.500007629	81.9326782227	0.0	0.497877190355	2.23514456302	1.55999998096	0.0
0.0	164.500007629	83.5927009583	0.0	0.512897560839	2.25934218615	1.60000001779	0.0
0.0	164.500007629	85.223903656	0.0	0.528276606929	2.28411741555	1.64000001969	0.0
0.0	164.500007629	86.8263721466	0.0	0.544004433323	2.30945460498	1.67999996338	0.0
0.0	164.500007629	88.4002494812	0.0	0.560070795473	2.33533699065	1.7200000002	0.0
0.0	164.500007629	89.9457073212	0.0	0.576465216	2.36174818128	1.7600000021	0.0
0.0	164.500007629	91.4629840851	0.0	0.593177042902	2.38867048174	1.7999999458	0.0
0.0	164.500007629	92.9523658752	0.0	0.610195391346	2.41608656943	1.84000004083	0.0
0.0	164.500007629	94.4141578674	0.0	0.627509318292	2.44397893548	1.87999998452	0.0
0.0	164.500007629	95.8487224579	0.0	0.645107938908	2.47232988477	1.92000002135	0.0
0.0	164.500007629	97.2564411163	0.0	0.662980310153	2.50112190843	1.96000002325	0.0
0.0	164.500007629	98.637714386	0.0	0.681115547195	2.53033731133	2.00000002515	0.0
0.0	164.500007629	99.9930000305	0.0	0.699502881616	2.55995877087	2.04000000376	0.0
0.0	164.500007629	101.322727203	0.0	0.71813177783	2.58996952325	2.08000000566	0.0
0.0	164.500007629	102.627391815	0.0	0.736991816666	2.6203526184	2.12000000756	0.0
0.0	164.500007629	103.907461166	0.0	0.756072811782	2.65109166503	2.15999998618	0.0
0.0	164.500007629	105.163450241	0.0	0.775364751462	2.68217045814	2.19999998808	0.0
0.0	164.500007629	106.39585495	0.0	0.794857973233	2.71357353777	2.23999998998	0.0
0.0	164.500007629	107.60518074	0.0	0.814542989247	2.74528581649	2.2799999686	0.0
0.0	164.500007629	108.791942596	0.0	0.8344106609	2.77729202062	2.3199999705	0.0
0.0	164.500007629	109.956665039	0.0	0.854452140629	2.80957836658	2.36000006553	0.0
0.0	164.500007629	111.099853516	0.0	0.8746588137	2.84213088453	2.40000006743	0.0
0.0	164.500007629	112.22202301	0.0	0.895022414625	2.87493616343	2.43999995291	0.0
0.0	164.500007629	113.32367897	0.0	0.915534968954	2.90798153728	2.48000004794	0.0
0.0	164.500007629	114.405326843	0.0	0.936188851483	2.94125434011	2.52000004984	0.0
0.0	164.500007629	115.46746254	0.0	0.956976611633	2.97474302351	2.55999993533	0.0
0.0	164.500007629	116.510572433	0.0	0.977891264483	3.00843585283	2.60000003036	0.0
0.0	164.500007629	117.535152435	0.0	0.998925883323	3.04232221097	2.64000003226	0.0
0.0	164.500007629	118.541650772	0.0	1.0200740071	3.07639148086	2.67999991775	0.0
0.0	164.500007629	119.530553818	0.0	1.04132958222	3.11063341796	2.72000001278	0.0
0.0	164.500007629	120.502309799	0.0	1.06268643867	3.14503870904	2.76000001468	0.0
0.0	164.500007629	121.457357407	0.0	1.0841388721	3.17959822714	2.79999999329	0.0
0.0	164.500007629	122.396144867	0.0	1.10568164382	3.21430303156	2.83999999519	0.0
0.0	164.500007629	123.31908226	0.0	1.12730939873	3.24914492667	2.87999999709	0.0
0.0	164.500007629	124.226579666	0.0	1.14901713096	3.28411571681	2.92000009213	0.0
0.0	164.500007629	125.119056702	0.0	1.17080030032	3.31920795143	2.95999997761	0.0
0.0	164.500007629	125.996894836	0.0	1.19265425019	3.35441417992	2.99999997951	0.0
0.0	164.500007629	126.86047554	0.0	1.21457478963	3.38972732425	3.04000007454	0.0
0.0	164.500007629	127.710180283	0.0	1.23655772768	3.42514142394	3.07999996003	0.0
0.0	164.500007629	128.546361923	0.0	1.25859922264	3.46064977348	3.11999996193	0.0
0.0	164.500007629	129.369363785	0.0	1.28069554921	3.4962464124	3.15999996383	0.0
0.0	164.500007629	130.179548264	0.0	1.30284309853	3.53192575276	3.20000003558	0.0
0.0	164.500007629	130.977220535	0.0	1.32503861096	3.56768220663	3.24000003748	0.0
0.0	164.500007629	131.762723923	0.0	1.34727882687	3.60351055861	3.28000003938	0.0
0.0	164.500007629	132.536354065	0.0	1.36956060305	3.63940596581	3.31999992486	0.0
0.0	164.500007629	133.298425674	0.0	1.39188126195	3.67536395788	3.35999992676	0.0
0.0	164.500007629	134.049215317	0.0	1.41423789319	3.71138006449	3.40000011493	0.0
0.0	164.500007629	134.789018631	0.0	1.43662793562	3.74744981527	3.44000000041	0.0
0.0	164.500007629	135.518121719	0.0	1.45904882811	3.78356911242	3.48000000231	0.0
0.0	164.500007629	136.236763	0.0	1.48149812594	3.81973460317	3.52000000421	0.0
0.0	164.500007629	136.945228577	0.0	1.50397373363	3.85594218969	3.56000000611	0.0
0.0	164.500007629	137.643756866	0.0	1.52647332288	3.89218889177	3.59999989159	0.0
0.0	164.500007629	138.332595825	0.0	1.54899503104	3.92847061157	3.64000007976	0.0
0.0	164.500007629	139.011974335	0.0	1.57153687906	3.9647847414	3.68000008166	0.0
0.0	164.500007629	139.682130814	0.0	1.59409688786	4.00112867355	3.71999996714	0.0
0.0	164.500007629	140.343284607	0.0	1.61667331122	4.03749868274	3.75999996904	0.0
0.0	164.500007629	140.995645523	0.0	1.63926463574	4.07389253378	3.79999997094	0.0
0.0	164.500007629	141.63942337	0.0	1.6618691152	4.1103079915	3.84000004269	0.0
0.0	164.500007629	142.27481842	0.0	1.68448523618	4.14674207568	3.88000004459	0.0
0.0	164.500007629	142.902030945	0.0	1.70711160172	4.18319255114	3.92000004649	0.0
0.0	164.500007629	143.521251678	0.0	1.72974693123	4.21965755522	3.95999993198	0.0
0.0	164.500007629	144.132671356	0.0	1.75238971133	4.25613448024	4.00000005029	0.0


==> examples/inconsistencies-corrections/modelUSUB-Invariant-model-II-b-Case-01_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.430999994278	0.0	0.0	-0.0	0.00743103455534	0.0
0.0	-0.0	0.861999988556	0.0	0.0	-0.0	0.0148620691107	0.0
0.0	-0.0	1.29299998283	0.0	0.0	-0.0	0.0222931032113	0.0
0.0	-0.0	1.72399997711	0.0	0.0	-0.0	0.0297241382214	0.0
0.0	-0.0	2.15499997139	0.0	0.0	-0.0	0.0371551723219	0.0
0.0	-0.0	2.58599996567	0.0	0.0	-0.0	0.0445862064225	0.0
0.0	-0.0	3.01699995995	0.0	0.0	-0.0	0.0520172405231	0.0
0.0	-0.0	3.44799995422	0.0	0.0	-0.0	0.0594482764427	0.0
0.0	-0.0	3.8789999485	0.0	0.0	-0.0	0.0668793087243	0.0
0.0	-0.0	4.30999994278	0.0	0.0	-0.0	0.0743103446439	0.0
0.0	-0.0	4.74100005627	0.0	0.0	-0.0	0.0817413805635	0.0
0.0	-0.0	5.17199993134	0.0	0.0	-0.0	0.0891724128451	0.0
0.0	-0.0	5.60300004482	0.0	0.0	-0.0	0.0966034487647	0.0
0.0	-0.0	6.03399991989	0.0	0.0	-0.0	0.104034481046	0.0
0.0	-0.0	6.46500003338	0.0	0.0	-0.0	0.111465516966	0.0
0.0	-0.0	6.89599990845	0.0	0.0	-0.0	0.118896552885	0.0
0.0	-0.0	7.32700002193	0.0	0.0	-0.0	0.126327588805	0.0
0.0	-0.0	7.757999897	0.0	0.0	-0.0	0.133758617449	0.0
0.0	-0.0	8.18900001049	0.0	0.0	-0.0	0.141189653368	0.0
0.0	-0.0	8.61999988556	0.0	0.0	-0.0	0.148620689288	0.0
0.0	-0.0	9.05099976063	0.0	0.0	-0.0	0.156051725207	0.0
0.0	-0.0	9.48200011253	0.0	0.0	-0.0	0.163482761127	0.0
0.0	-0.0	9.9129999876	0.0	0.0	-5.43085541815e-10	0.170913797047	0.0
0.0	-0.0	10.3439998627	0.0	0.0	-8.52994688771e-09	0.17834486498	0.0
0.0	-0.0	10.7749997377	0.0	0.0	-5.97677463077e-08	0.185776107537	0.0
0.0	-0.0	11.2060000896	0.0	0.0	-1.83399140319e-07	0.193207654229	0.0
0.0	-0.0	11.6369999647	0.0	0.0	-4.39839453747e-07	0.200639756804	0.0
0.0	-0.0	12.0679998398	0.0	0.0	-9.03277186382e-07	0.208072694659	0.0
0.0	-0.0	12.4989997149	0.0	0.0	-1.66440869975e-06	0.215506879613	0.0
0.0	-0.0	12.9300000668	0.0	0.0	-2.83165082493e-06	0.222942739492	0.0
0.0	-0.0	13.3609999418	0.0	0.0	-4.53007338308e-06	0.230380799621	0.0
0.0	-0.0	13.7919998169	0.0	0.0	-6.90370711709e-06	0.237821646442	0.0
0.0	-0.0	14.222999692	0.0	0.0	-1.01121123919e-05	0.245265947888	0.0
0.0	-0.0	14.6540000439	0.0	0.0	-1.43362157701e-05	0.252714433009	0.0
0.0	-0.0	15.0849999189	0.0	0.0	-1.97697445969e-05	0.26016793563	0.0
0.0	-0.0	15.515999794	0.0	0.0	-2.66320768105e-05	0.267627337598	0.0
0.0	-0.0	15.9469996691	0.0	0.0	-3.51502421836e-05	0.275093584787	0.0
0.0	-0.0	16.378000021	0.0	0.0	-4.5584059194e-05	0.282567745307	0.0
0.0	-0.0	16.808999896	0.0	0.0	-5.81923927712e-05	0.290050896001	0.0
0.0	-0.0	17.2399997711	0.0	0.0	-7.32780108592e-05	0.297544291243	0.0
0.0	-0.0	17.6709996462	0.0	0.0	-9.11294762318e-05	0.30504912138	0.0
0.0	-0.0	18.1019995213	0.0	0.0	-0.000112095654003	0.312566835782	0.0
0.0	-0.0	18.53300035	0.0	0.0	-0.000136491905778	0.320098712109	0.0
0.0	-0.0	18.9640002251	0.0	0.0	-0.000164717084772	0.327646435471	0.0
0.0	-0.0	19.3950001001	0.0	0.0	-0.000197109602595	0.335211373749	0.0
0.0	-0.0	19.8259999752	0.0	0.0	-0.000234123012888	0.342795418692	0.0
0.0	-0.0	20.2570004463	0.0	0.0	-0.000276114133158	0.350400042953	0.0
0.0	-0.0	20.6879997253	0.0	0.0	-0.000323596782437	0.35802735365	0.0
0.0	-0.0	21.1190001965	0.0	0.0	-0.000376968387172	0.365679035895	0.0
0.0	-0.0	21.5499994755	0.0	0.0	-0.000436726350017	0.37335709203	0.0
0.0	-0.0	21.9810009003	0.0	0.0	-0.00050336698223	0.381063605892	0.0
0.0	-0.0	22.4120001793	0.0	0.0	-0.000577405899094	0.388800710789	0.0
0.0	-0.0	22.8430006504	0.0	0.0	-0.000659378019918	0.396570604062	0.0
0.0	-0.0	23.2739999294	0.0	0.0	-0.0007498375453	0.404375605285	0.0
0.0	-0.0	23.7050004005	0.0	0.0	-0.000849358184496	0.412218039855	0.0
0.0	-0.0	24.1359996796	0.0	0.0	-0.000958532928053	0.420100378687	0.0
0.0	-0.0	24.5670001507	0.0	0.0	-0.00107797432065	0.428025182919	0.0
0.0	-0.0	24.9979994297	0.0	0.0	-0.00120831437016	0.435995028238	0.0
0.0	-0.0	25.4290008545	0.0	0.0	-0.00135020472953	0.444012603839	0.0
0.0	-0.0	25.8600001335	0.0	0.0	-0.00150431660586	0.45208070369	0.0
0.0	-0.0	26.2910006046	0.0	0.0	-0.00167134076037	0.460202197428	0.0
0.0	-0.0	26.7219998837	0.0	0.0	-0.00185198769032	0.468380012899	0.0
0.0	-0.0	27.1530003548	0.0	0.0	-0.00204698753805	0.476617147797	0.0
0.0	-0.0	27.5839996338	0.0	0.0	-0.0022570904548	0.484916719142	0.0
0.0	-0.0	28.0150001049	0.0	0.0	-0.00248306587309	0.493281910894	0.0
0.0	-0.0	28.4459993839	0.0	0.0	-0.00272570359812	0.501715991413	0.0
0.0	-0.0	28.8770008087	0.0	0.0	-0.00298581271636	0.510222278535	0.0
0.0	-0.0	29.3080000877	0.0	0.0	-0.00326422268699	0.518804235617	0.0
0.0	-0.0	29.7390005589	0.0	0.0	-0.00356178243237	0.527465326013	0.0
0.0	-0.0	30.1699998379	0.0	0.0	-0.00387936124753	0.536209205166	0.0
0.0	-0.0	30.601000309	0.0	0.0	-0.00421784825448	0.54503948777	0.0
0.0	-0.0	31.031999588	0.0	0.0	-0.00457815258414	0.553959980607	0.0
0.0	-0.0	31.4630000591	0.0	0.0	-0.0049612026487	0.562974484637	0.0
0.0	-0.0	31.8939993382	0.0	0.0	-0.00536794832442	0.572086957982	0.0
0.0	-0.0	32.3250007629	0.0	0.0	-0.00579935876885	0.581301387865	0.0
0.0	-0.0	32.756000042	0.0	0.0	-0.00625642278465	0.590621854644	0.0
0.0	-0.0	33.1870005131	0.0	0.0	-0.0067401510023	0.600052531809	0.0
0.0	-0.0	33.6179997921	0.0	0.0	-0.00725157151464	0.609597732546	0.0
0.0	-0.0	34.0490002632	0.0	0.0	-0.00779173569754	0.619261758402	0.0
0.0	-0.0	34.4799995422	0.0	0.0	-0.00836171238916	0.629048974952	0.0
0.0	-0.0	34.9110000134	0.0	0.0	-0.00896259225556	0.638963963138	0.0
0.0	-0.0	35.3419992924	0.0	0.0	-0.00959548633546	0.649011303904	0.0
0.0	-0.0	35.7729997635	0.0	0.0	-0.0102615260403	0.659195653861	0.0
0.0	-0.0	36.2039990425	0.0	0.0	-0.0109618609713	0.669521797681	0.0
0.0	-0.0	36.6349995136	0.0	0.0	-0.0116976640129	0.679994520033	0.0
0.0	-0.0	37.0660007	0.0	0.0	-0.0124701255118	0.690618815133	0.0
0.0	-0.0	37.4970011711	0.0	0.0	-0.0132804605528	0.7013996772	0.0
0.0	-0.0	37.9280004501	0.0	0.0	-0.0141298995004	0.712342199404	0.0
0.0	-0.0	38.3590009212	0.0	0.0	-0.0150196952745	0.723451504018	0.0
0.0	-0.0	38.7900002003	0.0	0.0	-0.0159511240781	0.734732951969	0.0
0.0	-0.0	39.2210006714	0.0	0.0	-0.0169254781213	0.746191840153	0.0
0.0	-0.0	39.6519999504	0.0	0.0	-0.0179440714419	0.757833605167	0.0
0.0	-0.0	40.0829992294	0.0	0.0	-0.019008241361	0.769663782557	0.0
0.0	-0.0	40.5140008926	0.0	0.0	-0.0201193412067	0.781687983545	0.0
0.0	-0.0	40.9450001717	0.0	0.0	-0.0212787490455	0.793911801884	0.0
0.0	-0.0	41.3759994507	0.0	0.0	-0.0224878604058	0.806341157295	0.0
0.0	-0.0	41.8069987297	0.0	0.0	-0.0237480926444	0.818981864722	0.0
0.0	-0.0	42.2380003929	0.0	0.0	-0.0250608864008	0.831839808961	0.0
0.0	-0.0	42.6689996719	0.0	0.0	-0.0264276983216	0.844921061071	0.0
0.0	-0.0	43.099998951	0.0	0.0	-0.0278500054264	0.858231732855	0.0
0.0	1.21275874676e-06	43.099998951	0.0	-1.93111824817e-17	-0.0278500054264	0.858231732855	-1.58716324349e-16
0.0	4.43063557148	43.099998951	0.0	0.00104290347736	0.0124284939375	0.858231732855	0.0
0.0	8.86127054691	43.099998951	0.0	0.00208580672734	0.0527069962118	0.858231732855	0.0
0.0	13.2919061184	43.099998951	0.0	0.00312871020469	0.0929854926653	0.858231732855	0.0
0.0	17.7225410938	43.099998951	0.0	0.00417161345467	0.13326399494	0.858231732855	0.0
0.0	22.1531748772	43.099998951	0.0	0.00521451693203	0.173542497214	0.858231732855	0.0
0.0	26.5838098526	43.099998951	0.0	0.00625741995464	0.213820999488	0.858231732855	0.0
0.0	31.0144472122	43.099998951	0.0	0.00730032343199	0.254099490121	0.858231732855	0.0
0.0	35.4450821877	43.099998951	0.0	0.00834322690935	0.294378004037	0.858231732855	0.0
0.0	39.8757171631	43.099998951	0.0	0.00938612993195	0.33465649467	0.858231732855	0.0
0.0	44.3063497543	43.099998951	0.0	0.0104290338641	0.374934985302	0.858231732855	0.0
0.0	48.736987114	43.099998951	0.0	0.0114719368867	0.415213499218	0.858231732855	0.0
0.0	53.1676197052	43.099998951	0.0	0.0125148399093	0.455491989851	0.858231732855	0.0
0.0	57.5982570648	43.099998951	0.0	0.0135577438414	0.495770480484	0.858231732855	0.0
0.0	62.0288896561	43.099998951	0.0	0.014600646864	0.536049017683	0.858231732855	0.0
0.0	66.2804365158	43.099998951	0.0	0.0156013102242	0.576327508315	0.864407978952	0.0
0.0	70.4319000244	43.099998951	0.0	0.0165785168065	0.616605998948	0.873134471476	0.0
0.0	74.5279407501	43.099998951	0.0	0.0175427212525	0.656884489581	0.882721220842	0.0
0.0	78.564863205	43.099998951	0.0	0.018492952222	0.697162980214	0.893144478323	0.0
0.0	82.5387001038	43.099998951	0.0	0.019428331143	0.737441517413	0.904406810878	0.0
0.0	86.4460659027	43.099998951	0.0	0.0203480667551	0.777720008045	0.916497857543	0.0
0.0	90.2840042114	43.099998951	0.0	0.0212514569284	0.817998498678	0.929403479677	0.0
0.0	94.0499591827	43.099998951	0.0	0.0221379050345	0.858276989311	0.943106104387	0.0
0.0	97.7418518066	43.099998951	0.0	0.023006921765	0.898555479944	0.957584864227	0.0
0.0	101.35807991	43.099998951	0.0	0.0238581269514	0.938833970577	0.972815713612	0.0
0.0	104.897480011	43.099998951	0.0	0.0246912477451	0.979112461209	0.988771824632	0.0
0.0	108.359355927	43.099998951	0.0	0.0255061204371	1.01939095184	1.00542403525	0.0
0.0	111.743412018	43.099998951	0.0	0.0263026777247	1.05966953561	1.02274140809	0.0
0.0	115.049781799	43.099998951	0.0	0.027080946893	1.09994802624	1.04069171939	0.0
0.0	118.278913498	43.099998951	0.0	0.0278410352621	1.14022651687	1.05924174422	0.0
0.0	121.43157959	43.099998951	0.0	0.0285831283691	1.18050500751	1.07835817616	0.0
0.0	124.50884819	43.099998951	0.0	0.0293074699584	1.22078349814	1.09800758073	0.0
0.0	127.511997223	43.099998951	0.0	0.0300143656204	1.26106198877	1.11815684941	0.0
0.0	130.442495346	43.099998951	0.0	0.0307041627821	1.3013404794	1.13877374679	0.0
0.0	133.30198288	43.099998951	0.0	0.0313772434311	1.34161897004	1.15982675925	0.0
0.0	136.092214584	43.099998951	0.0	0.032034018659	1.38189746067	1.18128551403	0.0
0.0	138.815031052	43.099998951	0.0	0.0326749286614	1.4221759513	1.203121047	0.0
0.0	141.47233963	43.099998951	0.0	0.0333004209097	1.46245453507	1.22530551162	0.0
0.0	144.066085815	43.099998951	0.0	0.033910950151	1.5027330257	1.24781263294	0.0
0.0	146.59825325	43.099998951	0.0	0.0345069820469	1.54301151633	1.27061735839	0.0
0.0	149.07081604	43.099998951	0.0	0.0350889858964	1.58328991383	1.29369625356	0.0
0.0	151.485719681	43.099998951	0.0	0.0356574164471	1.6235684976	1.31702717626	0.0
0.0	153.844909668	43.099998951	0.0	0.0362127357221	1.66384708136	1.34058938129	0.0
0.0	156.150283813	43.099998951	0.0	0.0367553875549	1.70412547886	1.36436356697	0.0
0.0	158.403720856	43.099998951	0.0	0.0372858121409	1.74440406263	1.38833151432	0.0
0.0	160.607032776	43.099998951	0.0	0.0378044351237	1.78468246013	1.41247641295	0.0
0.0	162.761974335	43.099998951	0.0	0.0383116748708	1.82496104389	1.43678243039	0.0
0.0	164.870262146	43.099998951	0.0	0.0388079351978	1.86523944139	1.4612349798	0.0
0.0	166.933555603	43.099998951	0.0	0.0392936053686	1.90551802516	1.48582049878	0.0
0.0	168.953456879	43.099998951	0.0	0.0397690564569	1.94579642266	1.51052626316	0.0
0.0	170.931510925	43.099998951	0.0	0.0402346595365	1.98607500643	1.53534067795	0.0
0.0	172.869186401	43.099998951	0.0	0.0406907602155	2.02635340393	1.56025273027	0.0
0.0	174.767913818	43.099998951	0.0	0.0411376931879	2.06663198769	1.58525243169	0.0
0.0	176.629066467	43.099998951	0.0	0.0415757785959	2.10691057146	1.61033045733	0.0
0.0	178.453960419	43.099998951	0.0	0.0420053293055	2.14718896896	1.6354780877	0.0
0.0	180.243854523	43.099998951	0.0	0.0424266399932	2.18746755272	1.6606873367	0.0
0.0	181.999950409	43.099998951	0.0	0.0428399980592	2.22774595022	1.68595075374	0.0
0.0	183.723392487	43.099998951	0.0	0.043245672714	2.26802453399	1.71126145869	0.0
0.0	185.415325165	43.099998951	0.0	0.0436439295299	2.30830293149	1.73661314184	0.0
0.0	187.076797485	43.099998951	0.0	0.0440350122517	2.34858151525	1.76199991256	0.0
0.0	188.708820343	43.099998951	0.0	0.0444191646238	2.38885991275	1.78741612472	0.0
0.0	190.312366486	43.099998951	0.0	0.044796615839	2.42913849652	1.81285685394	0.0
0.0	191.888370514	43.099998951	0.0	0.045167580538	2.46941708028	1.83831750182	0.0
0.0	193.437728882	43.099998951	0.0	0.0455322769994	2.50969547778	1.86379352817	0.0
0.0	194.961299896	43.099998951	0.0	0.0458909016743	2.54997406155	1.8892811262	0.0
0.0	196.459903717	43.099998951	0.0	0.0462436510134	2.59025245905	1.91477634944	0.0
0.0	197.934322357	43.099998951	0.0	0.0465907032776	2.63053104281	1.94027590333	0.0
0.0	199.385299683	43.099998951	0.0	0.046932244004	2.67080944031	1.96577659808	0.0
0.0	200.813560486	43.099998951	0.0	0.0472684332635	2.71108802408	1.99127539527	0.0
0.0	202.219810486	43.099998951	0.0	0.0475994420412	2.75136642158	2.01676951256	0.0
0.0	203.604698181	43.099998951	0.0	0.0479254267702	2.79164500535	2.04225659836	0.0
0.0	204.96887207	43.099998951	0.0	0.0482465293317	2.83192358911	2.06773427781	0.0
0.0	206.312923431	43.099998951	0.0	0.0485628988827	2.87220198661	2.09320015274	0.0
0.0	207.637462616	43.099998951	0.0	0.0488746736664	2.91248057038	2.11865247693	0.0
0.0	208.943023682	43.099998951	0.0	0.0491819810122	2.95275896788	2.14408927131	0.0
0.0	210.23015976	43.099998951	0.0	0.0494849555253	2.99303755164	2.16950878967	0.0
0.0	211.499385834	43.099998951	0.0	0.0497837136209	3.03331594914	2.19490958843	0.0
0.0	212.751216888	43.099998951	0.0	0.0500783717143	3.07359453291	2.22028999124	0.0
0.0	213.986110687	43.099998951	0.0	0.050369046221	3.11387293041	2.24564876407	0.0
0.0	215.204524994	43.099998951	0.0	0.0506558462803	3.15415151417	2.27098467294	0.0
0.0	216.406917572	43.099998951	0.0	0.0509388701175	3.19443009794	2.29629646055	0.0
0.0	217.593727112	43.099998951	0.0	0.0512182232342	3.2347086817	2.32158321887	0.0
0.0	218.765335083	43.099998951	0.0	0.0514940002176	3.27498689294	2.34684378374	0.0
0.0	219.922142029	43.099998951	0.0	0.0517662956554	3.3152654767	2.37207736354	0.0
0.0	221.064529419	43.099998951	0.0	0.0520351968589	3.35554406047	2.39728307351	0.0
0.0	222.19285965	43.099998951	0.0	0.0523007911397	3.39582264423	2.42246014532	0.0
0.0	223.307514191	43.099998951	0.0	0.0525631621713	3.43610085547	2.44760792702	0.0
0.0	224.408798218	43.099998951	0.0	0.0528223899892	3.47637943923	2.47272578999	0.0
0.0	225.497074127	43.099998951	0.0	0.0530785509909	3.516658023	2.49781315215	0.0
0.0	226.572628021	43.099998951	0.0	0.0533317179361	3.55693660676	2.52286924515	0.0
0.0	227.635784149	43.099998951	0.0	0.0535819672223	3.597214818	2.54789388273	0.0
0.0	228.68680954	43.099998951	0.0	0.0538293643331	3.63749340177	2.57288643625	0.0
0.0	229.726028442	43.099998951	0.0	0.0540739820281	3.67777198553	2.59784660302	0.0
0.0	230.753707886	43.099998951	0.0	0.0543158785149	3.7180505693	2.62277408037	0.0
0.0	231.770095825	43.099998951	0.0	0.0545551192772	3.75832915306	2.64766833279	0.0
0.0	232.77545929	43.099998951	0.0	0.0547917661606	3.7986073643	2.6725290576	0.0
0.0	233.770046234	43.099998951	0.0	0.0550258773728	3.83888594806	2.69735625479	0.0
0.0	234.754085541	43.099998951	0.0	0.0552575074835	3.87916453183	2.72214950528	0.0
0.0	235.727844238	43.099998951	0.0	0.0554867147002	3.91944311559	2.74690850638	0.0
0.0	236.691513062	43.099998951	0.0	0.0557135463168	3.95972132683	2.77163325809	0.0
0.0	237.645320892	43.099998951	0.0	0.0559380605409	3.99999991059	2.79632355087	0.0


==> examples/inconsistencies-corrections/modelUSUB-Invariant-model-II-b-Case-02_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.561999995261	0.0	0.0	-0.0	0.00968965550783	0.0
0.0	-0.0	1.12399999052	0.0	0.0	-0.0	0.0193793110157	0.0
0.0	-0.0	1.68599995971	0.0	0.0	-0.0	0.0290689649773	0.0
0.0	-0.0	2.24799998105	0.0	0.0	-0.0	0.0387586220313	0.0
0.0	-0.0	2.80999991298	0.0	0.0	-0.0	0.0484482767206	0.0
0.0	-0.0	3.37199991941	0.0	0.0	-0.0	0.0581379299547	0.0
0.0	-0.0	3.93400007486	0.0	0.0	-0.0	0.0678275857354	0.0
0.0	-0.0	4.49599996209	0.0	0.0	-0.0	0.0775172440626	0.0
0.0	-0.0	5.05800008774	0.0	0.0	-0.0	0.0872068987519	0.0
0.0	-0.0	5.61999982595	0.0	0.0	-0.0	0.0968965534412	0.0
0.0	-0.0	6.18200010061	0.0	0.0	-0.0	0.10658620522	0.0
0.0	-0.0	6.74399983883	0.0	0.0	-0.0	0.116275859909	0.0
0.0	-0.0	7.30600011349	0.0	0.0	-0.0	0.125965516781	0.0
0.0	-0.0	7.86800014973	0.0	0.0	-0.0	0.135655171471	0.0
0.0	-0.0	8.43000012636	0.0	0.0	-0.0	0.14534482616	0.0
0.0	-0.0	8.99199992418	0.0	0.0	-0.0	0.155034488125	0.0
0.0	-0.0	9.55399990082	0.0	0.0	-0.0	0.164724142815	0.0
0.0	-0.0	10.1160001755	0.0	0.0	-1.30767948553e-09	0.174413797504	0.0
0.0	-0.0	10.6780004501	0.0	0.0	-2.62506155702e-08	0.184103555512	0.0
0.0	-0.0	11.2399996519	0.0	0.0	-1.97969973748e-07	0.19379392179	0.0
0.0	-0.0	11.8019999266	0.0	0.0	-5.88144866143e-07	0.203485187376	0.0
0.0	-0.0	12.3640002012	0.0	0.0	-1.38764155722e-06	0.213178152626	0.0
0.0	-0.0	12.925999999	0.0	0.0	-2.81854592998e-06	0.222873712482	0.0
0.0	-0.0	13.4879996777	0.0	0.0	-5.15210487606e-06	0.232573016547	0.0
0.0	-0.0	14.0499999523	0.0	0.0	-8.71321574891e-06	0.242277397774	0.0
0.0	-0.0	14.612000227	0.0	0.0	-1.38729177479e-05	0.251988388482	0.0
0.0	-0.0	15.1740000248	0.0	0.0	-2.10635334952e-05	0.261707761092	0.0
0.0	-0.0	15.7360002995	0.0	0.0	-3.07543444933e-05	0.271437483025	0.0
0.0	-0.0	16.2979999781	0.0	0.0	-4.34913005165e-05	0.281179789454	0.0
0.0	-0.0	16.8600002527	0.0	0.0	-5.98377539518e-05	0.290937023237	0.0
0.0	-0.0	17.4220005274	0.0	0.0	-8.04618650818e-05	0.300711925956	0.0
0.0	-0.0	17.9839998484	0.0	0.0	-0.000106013669665	0.310507215909	0.0
0.0	-0.0	18.545999527	0.0	0.0	-0.000137295103286	0.320326187648	0.0
0.0	-0.0	19.1079998016	0.0	0.0	-0.000175058687546	0.330171949463	0.0
0.0	-0.0	19.6700000763	0.0	0.0	-0.000220174820242	0.340048107319	0.0
0.0	-0.0	20.232000351	0.0	0.0	-0.000273552791441	0.34995842725	0.0
0.0	-0.0	20.7940006256	0.0	0.0	-0.000336156904268	0.359906867379	0.0
0.0	-0.0	21.3560009003	0.0	0.0	-0.000409006588598	0.369897668133	0.0
0.0	-0.0	21.9180002213	0.0	0.0	-0.000493176639793	0.379935282399	0.0
0.0	-0.0	22.4799993038	0.0	0.0	-0.000589797537032	0.390024352237	0.0
0.0	-0.0	23.0419995785	0.0	0.0	-0.000700055443303	0.400169804925	0.0
0.0	-0.0	23.6039998531	0.0	0.0	-0.000825192364573	0.410376762738	0.0
0.0	-0.0	24.1660001278	0.0	0.0	-0.000966506650002	0.420650595333	0.0
0.0	-0.0	24.7280004025	0.0	0.0	-0.0011253525372	0.430996890645	0.0
0.0	-0.0	25.2900006771	0.0	0.0	-0.0013031411072	0.441421483993	0.0
0.0	-0.0	25.8519999981	0.0	0.0	-0.00150133973875	0.451930475538	0.0
0.0	-0.0	26.4140002728	0.0	0.0	-0.00172147247213	0.462530128425	0.0
0.0	-0.0	26.9759993553	0.0	0.0	-0.00196512064576	0.473226991016	0.0
0.0	-0.0	27.53799963	0.0	0.0	-0.00223392198677	0.484027847415	0.0
0.0	-0.0	28.0999999046	0.0	0.0	-0.00252957179327	0.49493968836	0.0
0.0	-0.0	28.6620001793	0.0	0.0	-0.00285382247966	0.505969731603	0.0
0.0	-0.0	29.2240004539	0.0	0.0	-0.0032084837585	0.517125526676	0.0
0.0	-0.0	29.7859997749	0.0	0.0	-0.0035954228224	0.528414733708	0.0
0.0	-0.0	30.3480000496	0.0	0.0	-0.00401656507165	0.539845321327	0.0
0.0	-0.0	30.9100003242	0.0	0.0	-0.00447389284091	0.551425514277	0.0
0.0	-0.0	31.4720005989	0.0	0.0	-0.00496944667248	0.563163723564	0.0
0.0	-0.0	32.0339996815	0.0	0.0	-0.00550532495254	0.575068639591	0.0
0.0	-0.0	32.5959999561	0.0	0.0	-0.00608368427493	0.587149162311	0.0
0.0	-0.0	33.1580002308	0.0	0.0	-0.00670673980494	0.599414447788	0.0
0.0	-0.0	33.7200005054	0.0	0.0	-0.00737676382414	0.611873884918	0.0
0.0	-0.0	34.2820007801	0.0	0.0	-0.00809608827694	0.624537130352	0.0
0.0	-0.0	34.8440010548	0.0	0.0	-0.00886710331542	0.63741406193	0.0
0.0	-0.0	35.4059994221	0.0	0.0	-0.00969225657173	0.650514796143	0.0
0.0	-0.0	35.9679996967	0.0	0.0	-0.0105740553408	0.663849682314	0.0
0.0	-0.0	36.5299999714	0.0	0.0	-0.011515065853	0.677429372445	0.0
0.0	-0.0	37.091999054	0.0	0.0	-0.0125179125462	0.691264634952	0.0
0.0	-0.0	37.6539993286	0.0	0.0	-0.0135852795211	0.70536666899	0.0
0.0	-0.0	38.2159996033	0.0	0.0	-0.0147199083585	0.71974673192	0.0
0.0	-0.0	38.7779998779	0.0	0.0	-0.0159246017574	0.73441643035	0.0
0.0	-0.0	39.3400001526	0.0	0.0	-0.0172022206243	0.749387597898	0.0
0.0	-0.0	39.9020004272	0.0	0.0	-0.0185556855286	0.764672283549	0.0
0.0	-0.0	40.4640007019	0.0	0.0	-0.0199879752472	0.780282827327	0.0
0.0	-0.0	41.0260009766	0.0	0.0	-0.0215021296754	0.796231802087	0.0
0.0	-0.0	41.5880012512	0.0	0.0	-0.0231012454606	0.812531990232	0.0
0.0	-0.0	42.1500015259	0.0	0.0	-0.0247884832788	0.829196459381	0.0
0.0	-0.0	42.7120018005	0.0	0.0	-0.0265670591034	0.846238521626	0.0
0.0	-0.0	43.2740001678	0.0	0.0	-0.0284402514808	0.863671692787	0.0
0.0	-0.0	43.8360004425	0.0	0.0	-0.0304113986203	0.88150985539	0.0
0.0	-0.0	44.397998333	0.0	0.0	-0.0324838940287	0.899766932707	0.0
0.0	-0.0	44.9599986076	0.0	0.0	-0.0346612010617	0.91845728457	0.0
0.0	-0.0	45.5219988823	0.0	0.0	-0.0369468296412	0.937595422147	0.0
0.0	-0.0	46.083999157	0.0	0.0	-0.0393443624489	0.957196141826	0.0
0.0	-0.0	46.6459994316	0.0	0.0	-0.0418574345531	0.977274496108	0.0
0.0	-0.0	47.2079997063	0.0	0.0	-0.0444897450507	0.99784580525	0.0
0.0	-0.0	47.7699999809	0.0	0.0	-0.0472450483358	1.01892552339	0.0
0.0	-0.0	48.3320002556	0.0	0.0	-0.0501271686517	1.04052945971	0.0
0.0	-0.0	48.8940005302	0.0	0.0	-0.0531399797183	1.06267372612	0.0
0.0	-0.0	49.4560008049	0.0	0.0	-0.0562874251045	1.08537450433	0.0
0.0	-0.0	50.0180010796	0.0	0.0	-0.059573497856	1.10864836024	0.0
0.0	-0.0	50.5800013542	0.0	0.0	-0.0630022666883	1.13251210423	0.0
0.0	-0.0	51.1419997215	0.0	0.0	-0.0665778468829	1.15698270965	0.0
0.0	-0.0	51.7039999962	0.0	0.0	-0.0703044177499	1.18207755731	0.0
0.0	-0.0	52.2660002708	0.0	0.0	-0.0741862284485	1.20781408623	0.0
0.0	-0.0	52.8280005455	0.0	0.0	-0.078227580525	1.2342100963	0.0
0.0	-0.0	53.3900008202	0.0	0.0	-0.0824328395538	1.26128374832	0.0
0.0	-0.0	53.9519987106	0.0	0.0	-0.0868064234965	1.28905324964	0.0
0.0	-0.0	54.5139989853	0.0	0.0	-0.0913528259844	1.31753713358	0.0
0.0	-0.0	55.0759992599	0.0	0.0	-0.0960765930358	1.34675427107	0.0
0.0	-0.0	55.6379995346	0.0	0.0	-0.100982328877	1.37672355631	0.0
0.0	-0.0	56.1999998093	0.0	0.0	-0.106074719224	1.40746450052	0.0
0.0	3.73366873418e-06	56.1999998093	0.0	-8.27489432034e-18	-0.106074719224	1.40746450052	7.81019467597e-16
0.0	4.51668411493	56.1999998093	0.0	0.00106315792436	-0.0650139641948	1.40746450052	0.0
0.0	9.03336644173	56.1999998093	0.0	0.00212631539398	-0.0239532193518	1.40746450052	0.0
0.0	13.5500490665	56.1999998093	0.0	0.00318947309097	0.0171075269463	1.40746450052	0.0
0.0	18.0667304993	56.1999998093	0.0	0.00425263033321	0.0581682776101	1.40746450052	0.0
0.0	22.5834131241	56.1999998093	0.0	0.00531578780283	0.0992290209979	1.40746450052	0.0
0.0	27.1000957489	56.1999998093	0.0	0.00637894572719	0.140289764386	1.40746450052	0.0
0.0	31.6167783737	56.1999998093	0.0	0.00744210319681	0.181350519415	1.40746450052	0.0
0.0	36.1334609985	56.1999998093	0.0	0.00850526066642	0.222411262803	1.40746450052	0.0
0.0	40.6501436234	56.1999998093	0.0	0.00956841813604	0.263472017832	1.40746450052	0.0
0.0	45.1668262482	56.1999998093	0.0	0.0106315756057	0.304532749578	1.40746450052	0.0
0.0	49.683508873	56.1999998093	0.0	0.0116947330753	0.345593504608	1.40746450052	0.0
0.0	54.2001867294	56.1999998093	0.0	0.0127578905449	0.386654259637	1.40746450052	0.0
0.0	58.7168693542	56.1999998093	0.0	0.0138210480145	0.427715014666	1.40746450052	0.0
0.0	63.2335519791	56.1999998093	0.0	0.0148842054841	0.46877572313	1.40746450052	0.0
0.0	67.7502346039	56.1999998093	0.0	0.0159473638632	0.509836478159	1.40746450052	0.0
0.0	72.2669172287	56.1999998093	0.0	0.0170105213328	0.550897233188	1.40746450052	0.0
0.0	76.7835998535	56.1999998093	0.0	0.0180736788025	0.591957988217	1.40746450052	0.0
0.0	81.30027771	56.1999998093	0.0	0.0191368362721	0.633018743247	1.40746450052	0.0
0.0	85.3545188904	56.1999998093	0.0	0.0200906524697	0.674079498276	1.42371975817	0.0
0.0	89.214887619	56.1999998093	0.0	0.0209996123886	0.715140206739	1.445222646	0.0
0.0	92.9938793182	56.1999998093	0.0	0.0218893273995	0.756200961769	1.46785947727	0.0
0.0	96.6891860962	56.1999998093	0.0	0.0227591499424	0.797261763364	1.49156675907	0.0
0.0	100.29999733	56.1999998093	0.0	0.0236090781982	0.838322471827	1.5163091477	0.0
0.0	103.826332092	56.1999998093	0.0	0.0244391285378	0.87938318029	1.54202043777	0.0
0.0	107.268638611	56.1999998093	0.0	0.0252493955486	0.920443981886	1.56863535522	0.0
0.0	110.627708435	56.1999998093	0.0	0.0260400702246	0.961504690349	1.5960915247	0.0
0.0	113.904628754	56.1999998093	0.0	0.0268114090431	1.00256549194	1.62432916695	0.0
0.0	117.100772858	56.1999998093	0.0	0.0275637357845	1.04362620041	1.65329086594	0.0
0.0	120.21774292	56.1999998093	0.0	0.0282974233414	1.08468690887	1.68292224407	0.0
0.0	123.257284164	56.1999998093	0.0	0.0290128882625	1.12574771047	1.71317139175	0.0
0.0	126.221323013	56.1999998093	0.0	0.0297105780191	1.16680841893	1.74398942618	0.0
0.0	129.111862183	56.1999998093	0.0	0.0303909691866	1.20786922053	1.77532993257	0.0
0.0	131.930999756	56.1999998093	0.0	0.0310545510729	1.24892992899	1.80714955786	0.0
0.0	134.680862427	56.1999998093	0.0	0.0317018275382	1.28999073058	1.83940751012	0.0
0.0	137.363615036	56.1999998093	0.0	0.0323333078995	1.33105143905	1.87206553528	0.0
0.0	139.981431961	56.1999998093	0.0	0.0329495014739	1.37211214751	1.90508816158	0.0
0.0	142.536478043	56.1999998093	0.0	0.0335509212164	1.41317294911	1.93844228052	0.0
0.0	145.030879974	56.1999998093	0.0	0.03413806553	1.45423365757	1.97209697217	0.0
0.0	147.466745377	56.1999998093	0.0	0.0347114328179	1.49529445916	2.00602370314	0.0
0.0	149.846134186	56.1999998093	0.0	0.0352715032932	1.53635516763	2.0401960006	0.0
0.0	152.171039581	56.1999998093	0.0	0.0358187498932	1.57741587609	2.07458953373	0.0
0.0	154.443416595	56.1999998093	0.0	0.0363536346413	1.61847658455	2.10918134544	0.0
0.0	156.66516304	56.1999998093	0.0	0.0368765977328	1.65953747928	2.14395062067	0.0
0.0	158.838100433	56.1999998093	0.0	0.0373880757252	1.70059818774	2.17887801118	0.0
0.0	160.963993073	56.1999998093	0.0	0.0378884760721	1.74165889621	2.21394582186	0.0
0.0	163.044548035	56.1999998093	0.0	0.0383782098652	1.78271960467	2.24913740531	0.0
0.0	165.08140564	56.1999998093	0.0	0.0388576518162	1.82378031313	2.28443783708	0.0
0.0	167.076129913	56.1999998093	0.0	0.039327176637	1.86484120786	2.31983305421	0.0
0.0	169.030227661	56.1999998093	0.0	0.0397871408495	1.90590191633	2.35531034414	0.0
0.0	170.945148468	56.1999998093	0.0	0.0402378864237	1.94696262479	2.39085757639	0.0
0.0	172.822284698	56.1999998093	0.0	0.0406797335017	1.98802333325	2.42646432016	0.0
0.0	174.662952423	56.1999998093	0.0	0.0411130022258	2.02908422798	2.46212021448	0.0
0.0	176.468467712	56.1999998093	0.0	0.041537987272	2.07014493644	2.4978162488	0.0
0.0	178.239994049	56.1999998093	0.0	0.0419549796788	2.11120564491	2.53354385495	0.0
0.0	179.978733063	56.1999998093	0.0	0.0423642522946	2.15226635337	2.56929516327	0.0
0.0	181.685810089	56.1999998093	0.0	0.0427660706919	2.19332706183	2.60506311897	0.0
0.0	183.362255096	56.1999998093	0.0	0.0431606822531	2.23438795656	2.64084110968	0.0
0.0	185.0091362	56.1999998093	0.0	0.0435483270849	2.27544866502	2.67662315164	0.0
0.0	186.627407074	56.1999998093	0.0	0.0439292416559	2.31650937349	2.71240363363	0.0
0.0	188.218002319	56.1999998093	0.0	0.0443036442448	2.35757008195	2.74817717727	0.0
0.0	189.78181839	56.1999998093	0.0	0.0446717458544	2.39863079041	2.78393945191	0.0
0.0	191.319732666	56.1999998093	0.0	0.0450337465736	2.43969168514	2.8196859872	0.0
0.0	192.832565308	56.1999998093	0.0	0.0453898392152	2.4807523936	2.85541287158	0.0
0.0	194.321079254	56.1999998093	0.0	0.0457402129541	2.52181310207	2.89111635648	0.0
0.0	195.786037445	56.1999998093	0.0	0.0460850460513	2.56287381053	2.92679315899	0.0
0.0	197.228183746	56.1999998093	0.0	0.0464245022158	2.60393451899	2.96244004276	0.0
0.0	198.648204803	56.1999998093	0.0	0.0467587524327	2.64499541372	2.99805453978	0.0
0.0	200.046749115	56.1999998093	0.0	0.0470879458589	2.68605612218	3.0336338561	0.0
0.0	201.424446106	56.1999998093	0.0	0.0474122389278	2.72711683065	3.06917570997	0.0
0.0	202.781944275	56.1999998093	0.0	0.0477317698824	2.76817753911	3.10467784293	0.0
0.0	204.119796753	56.1999998093	0.0	0.0480466806039	2.80923824757	3.14013846219	0.0
0.0	205.438575745	56.1999998093	0.0	0.0483571020595	2.8502991423	3.17555551883	0.0
0.0	206.738834381	56.1999998093	0.0	0.0486631579406	2.89135985076	3.21092756931	0.0
0.0	208.021068573	56.1999998093	0.0	0.0489649792144	2.93242055923	3.24625305366	0.0
0.0	209.285793304	56.1999998093	0.0	0.0492626750201	2.97348126769	3.28153071459	0.0
0.0	210.533485413	56.1999998093	0.0	0.0495563617733	3.01454197615	3.3167589223	0.0
0.0	211.764621735	56.1999998093	0.0	0.0498461522511	3.05560287088	3.35193714127	0.0
0.0	212.979602814	56.1999998093	0.0	0.0501321410411	3.09666357934	3.38706404436	0.0
0.0	214.178905487	56.1999998093	0.0	0.0504144372826	3.13772447407	3.42213879339	0.0
0.0	215.362911224	56.1999998093	0.0	0.0506931319251	3.17878499627	3.45716036391	0.0
0.0	216.532020569	56.1999998093	0.0	0.050968323194	3.219845891	3.49212840665	0.0
0.0	217.68661499	56.1999998093	0.0	0.0512400947628	3.2609064132	3.52704182733	0.0
0.0	218.827056885	56.1999998093	0.0	0.051508537581	3.30196730793	3.56190050952	0.0
0.0	219.953708649	56.1999998093	0.0	0.0517737353221	3.34302820265	3.59670342878	0.0
0.0	221.066932678	56.1999998093	0.0	0.0520357680216	3.38408872485	3.63145065494	0.0
0.0	222.167015076	56.1999998093	0.0	0.0522947120771	3.42514961958	3.66614158265	0.0
0.0	223.254299164	56.1999998093	0.0	0.0525506402482	3.46621014178	3.70077560656	0.0
0.0	224.329071045	56.1999998093	0.0	0.0528036289325	3.50727103651	3.73535272665	0.0
0.0	225.391654968	56.1999998093	0.0	0.0530537436134	3.54833193123	3.76987271011	0.0
0.0	226.442337036	56.1999998093	0.0	0.0533010570507	3.58939245343	3.80433537066	0.0
0.0	227.481365204	56.1999998093	0.0	0.053545627452	3.63045334816	3.83874028921	0.0
0.0	228.509025574	56.1999998093	0.0	0.0537875239388	3.67151387036	3.87308776844	0.0
0.0	229.525585175	56.1999998093	0.0	0.0540268047189	3.71257476509	3.90737731941	0.0
0.0	230.531272888	56.1999998093	0.0	0.0542635279999	3.75363565981	3.94160901196	0.0
0.0	231.52633667	56.1999998093	0.0	0.0544977483514	3.79469618201	3.97578296252	0.0
0.0	232.511005402	56.1999998093	0.0	0.0547295276192	3.83575707674	4.00989875197	0.0
0.0	233.485527039	56.1999998093	0.0	0.0549589130969	3.87681759894	4.04395721853	0.0
0.0	234.450111389	56.1999998093	0.0	0.0551859593543	3.91787849367	4.07795752399	0.0
0.0	235.404949188	56.1999998093	0.0	0.055410717323	3.95893938839	4.11190008745	0.0
0.0	236.350288391	56.1999998093	0.0	0.0556332306587	3.99999991059	4.145785328	0.0


==> examples/inconsistencies-corrections/modelUSUB-Invariant-model-II-b-Case-03_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.669000014663	0.0	0.0	-0.0	0.0115344826554	0.0
0.0	-0.0	1.33800002933	0.0	0.0	-0.0	0.0230689653108	0.0
0.0	-0.0	2.00699998438	0.0	0.0	-0.0	0.0346034470567	0.0
0.0	-0.0	2.67600005865	0.0	0.0	-0.0	0.0461379306216	0.0
0.0	-0.0	3.34500008821	0.0	0.0	-0.0	0.0576724123675	0.0
0.0	-0.0	4.01399996877	0.0	0.0	-0.0	0.0692068941134	0.0
0.0	-0.0	4.68300011754	0.0	0.0	-0.0	0.0807413794973	0.0
0.0	-0.0	5.3520001173	0.0	0.0	-0.0	0.0922758612433	0.0
0.0	-0.0	6.02100002766	0.0	0.0	-0.0	0.1038103459	0.0
0.0	-0.0	6.69000017643	0.0	0.0	-0.0	0.115344824735	0.0
0.0	-0.0	7.35900002718	0.0	0.0	-0.0	0.126879313029	0.0
0.0	-0.0	8.02799993753	0.0	0.0	-0.0	0.138413788227	0.0
0.0	-0.0	8.69699984789	0.0	0.0	-0.0	0.149948276521	0.0
0.0	-0.0	9.36600023508	0.0	0.0	-0.0	0.161482758995	0.0
0.0	-0.0	10.0349998474	0.0	0.0	-9.66664248647e-10	0.173017247289	0.0
0.0	-0.0	10.7040002346	0.0	0.0	-2.51150794606e-08	0.184551825805	0.0
0.0	-0.0	11.373000145	0.0	0.0	-2.63288302271e-07	0.196087290533	0.0
0.0	-0.0	12.0420000553	0.0	0.0	-8.67891269962e-07	0.207624281757	0.0
0.0	-0.0	12.7110004425	0.0	0.0	-2.18014957198e-06	0.219164183363	0.0
0.0	-0.0	13.3800003529	0.0	0.0	-4.61962663678e-06	0.230708748859	0.0
0.0	-0.0	14.0489996672	0.0	0.0	-8.70393392916e-06	0.242260123196	0.0
0.0	-0.0	14.7180000544	0.0	0.0	-1.50616600081e-05	0.253820882062	0.0
0.0	-0.0	15.3869999647	0.0	0.0	-2.4410246624e-05	0.265394014423	0.0
0.0	-0.0	16.0559998751	0.0	0.0	-3.75998439495e-05	0.276983017102	0.0
0.0	-0.0	16.7250002623	0.0	0.0	-5.55410281322e-05	0.288591667777	0.0
0.0	-0.0	17.3939996958	0.0	0.0	-7.9323473301e-05	0.30022446881	0.0
0.0	-0.0	18.063000083	0.0	0.0	-0.000110035807666	0.311885908013	0.0
0.0	-0.0	18.7320004702	0.0	0.0	-0.000149033064645	0.323581599514	0.0
0.0	-0.0	19.4009993076	0.0	0.0	-0.000197606391339	0.335316872224	0.0
0.0	-0.0	20.0699996948	0.0	0.0	-0.00025726324111	0.347097986378	0.0
0.0	-0.0	20.739000082	0.0	0.0	-0.000329594627146	0.358931461233	0.0
0.0	-0.0	21.4080004692	0.0	0.0	-0.000416302191297	0.370824386482	0.0
0.0	-0.0	22.0769999027	0.0	0.0	-0.000519198783877	0.38278423599	0.0
0.0	-0.0	22.7460002899	0.0	0.0	-0.000640208827463	0.39481894346	0.0
0.0	-0.0	23.4150006771	0.0	0.0	-0.000781368726166	0.406936975196	0.0
0.0	-0.0	24.0840001106	0.0	0.0	-0.000944827661442	0.419147170032	0.0
0.0	-0.0	24.7530004978	0.0	0.0	-0.00113284722829	0.431458893581	0.0
0.0	-0.0	25.422000885	0.0	0.0	-0.00134780257213	0.443881985848	0.0
0.0	-0.0	26.0910003185	0.0	0.0	-0.0015921825252	0.456426705932	0.0
0.0	-0.0	26.7600007057	0.0	0.0	-0.0018685896066	0.469103816431	0.0
0.0	-0.0	27.4289999008	0.0	0.0	-0.0021797406589	0.481924560154	0.0
0.0	-0.0	28.0979993343	0.0	0.0	-0.00252846730291	0.494900625199	0.0
0.0	-0.0	28.7669997215	0.0	0.0	-0.00291771611955	0.508044200251	0.0
0.0	-0.0	29.4360001087	0.0	0.0	-0.00335054864991	0.521367986221	0.0
0.0	-0.0	30.1049995422	0.0	0.0	-0.00383014230465	0.534885044908	0.0
0.0	-0.0	30.7739999294	0.0	0.0	-0.00435978981841	0.548609014368	0.0
0.0	-0.0	31.4430003166	0.0	0.0	-0.00494290070492	0.562553992495	0.0
0.0	-0.0	32.1119997501	0.0	0.0	-0.00558299980185	0.576734542847	0.0
0.0	-0.0	32.7809991837	0.0	0.0	-0.00628372945357	0.591165776132	0.0
0.0	-0.0	33.4500005245	0.0	0.0	-0.0070488487836	0.605863158125	0.0
0.0	-0.0	34.118999958	0.0	0.0	-0.00788223333075	0.620842730859	0.0
0.0	-0.0	34.7879993916	0.0	0.0	-0.00878787614056	0.636121025309	0.0
0.0	-0.0	35.4570007324	0.0	0.0	-0.00976988885668	0.651715038111	0.0
0.0	-0.0	36.1260001659	0.0	0.0	-0.0108324995381	0.667642208282	0.0
0.0	-0.0	36.7949995995	0.0	0.0	-0.0119800548418	0.683920510346	0.0
0.0	-0.0	37.4640009403	0.0	0.0	-0.0132170200231	0.700568442699	0.0
0.0	-0.0	38.1329991817	0.0	0.0	-0.0145479774801	0.717604946112	0.0
0.0	-0.0	38.8019986153	0.0	0.0	-0.0159776303917	0.735049421201	0.0
0.0	-0.0	39.4709999561	0.0	0.0	-0.0175107968971	0.752921809908	0.0
0.0	-0.0	40.1399993896	0.0	0.0	-0.0191524202819	0.771242554765	0.0
0.0	-0.0	40.8090000153	0.0	0.0	-0.0209075573366	0.790032558143	0.0
0.0	-0.0	41.478000164	0.0	0.0	-0.0227813870879	0.809313188074	0.0
0.0	-0.0	42.1470007896	0.0	0.0	-0.0247792078881	0.829106406309	0.0
0.0	-0.0	42.8160009384	0.0	0.0	-0.02690643596	0.849434564589	0.0
0.0	-0.0	43.4849991798	0.0	0.0	-0.0291686097626	0.870320585091	0.0
0.0	-0.0	44.1539998055	0.0	0.0	-0.0315713870805	0.891787826549	0.0
0.0	-0.0	44.8229999542	0.0	0.0	-0.0341205450241	0.913860200671	0.0
0.0	-0.0	45.4920005798	0.0	0.0	-0.0368219858501	0.936562090646	0.0
0.0	-0.0	46.1609988213	0.0	0.0	-0.0396817253204	0.959918368608	0.0
0.0	-0.0	46.8300013542	0.0	0.0	-0.0427059043432	0.983954407275	0.0
0.0	-0.0	47.4989995956	0.0	0.0	-0.0459007831523	1.00869607413	0.0
0.0	-0.0	48.1680002213	0.0	0.0	-0.0492727442179	1.03416981874	0.0
0.0	-0.0	48.83700037	0.0	0.0	-0.0528282893356	1.06040248647	0.0
0.0	-0.0	49.5060009956	0.0	0.0	-0.0565740454476	1.08742144657	0.0
0.0	-0.0	50.1749992371	0.0	0.0	-0.0605167646427	1.11525459215	0.0
0.0	-0.0	50.84400177	0.0	0.0	-0.0646633037832	1.14393027034	0.0
0.0	-0.0	51.5130000114	0.0	0.0	-0.0690206536092	1.17347751511	0.0
0.0	-0.0	52.1820006371	0.0	0.0	-0.0735959329177	1.20392560493	0.0
0.0	-0.0	52.8510007858	0.0	0.0	-0.0783963711001	1.23530444689	0.0
0.0	-0.0	53.5200014114	0.0	0.0	-0.0834293314256	1.26764453016	0.0
0.0	-0.0	54.1889996529	0.0	0.0	-0.088702281937	1.30097671645	0.0
0.0	-0.0	54.8579998016	0.0	0.0	-0.0942228303757	1.33533237968	0.0
0.0	-0.0	55.5270004272	0.0	0.0	-0.0999986892566	1.37074353406	0.0
0.0	-0.0	56.1959986687	0.0	0.0	-0.106037722435	1.40724258963	0.0
0.0	-0.0	56.8650012016	0.0	0.0	-0.112347898539	1.44486248028	0.0
0.0	-0.0	57.5339994431	0.0	0.0	-0.118937296793	1.48363669869	0.0
0.0	-0.0	58.2030000687	0.0	0.0	-0.125814136118	1.52359913336	0.0
0.0	-0.0	58.8720002174	0.0	0.0	-0.132986763492	1.56478433637	0.0
0.0	-0.0	59.541000843	0.0	0.0	-0.140463630669	1.60722713917	0.0
0.0	-0.0	60.2099990845	0.0	0.0	-0.14825334074	1.65096333949	0.0
0.0	-0.0	60.8790016174	0.0	0.0	-0.156364578288	1.69602859532	0.0
0.0	-0.0	61.5479998589	0.0	0.0	-0.16480620252	1.74245962407	0.0
0.0	-0.0	62.2170004845	0.0	0.0	-0.173587154131	1.79029343417	0.0
0.0	-0.0	62.8860006332	0.0	0.0	-0.18271652516	1.83956754627	0.0
0.0	-0.0	63.5550012589	0.0	0.0	-0.192203512415	1.89031996997	0.0
0.0	-0.0	64.2239995003	0.0	0.0	-0.202057440765	1.9425893086	0.0
0.0	-0.0	64.8929977417	0.0	0.0	-0.212287786417	1.99641473591	0.0
0.0	-0.0	65.5619983673	0.0	0.0	-0.222904118709	2.05183567014	0.0
0.0	-0.0	66.2310004234	0.0	0.0	-0.233916123398	2.10889242589	0.0
0.0	-0.0	66.900001049	0.0	0.0	-0.245333649218	2.16762535274	0.0
0.0	5.78344156565e-06	66.900001049	0.0	4.66071943463e-17	-0.245333649218	2.16762535274	-8.45604571773e-16
0.0	4.66987013817	66.900001049	0.0	0.00109921552394	-0.202880310826	2.16762556229	0.0
0.0	9.3397372961	66.900001049	0.0	0.00219843036575	-0.160426972434	2.16762556229	0.0
0.0	14.009604454	66.900001049	0.0	0.00329764520757	-0.117973634042	2.16762556229	0.0
0.0	18.6794710159	66.900001049	0.0	0.00439686027676	-0.0755203014705	2.16762556229	0.0
0.0	23.3493375778	66.900001049	0.0	0.00549607511857	-0.0330669659888	2.16762556229	0.0
0.0	28.0192065239	66.900001049	0.0	0.00659528996039	0.00938637167565	2.16762556229	0.0
0.0	32.6890730858	66.900001049	0.0	0.00769450434746	0.0518397078849	2.16762556229	0.0
0.0	37.3589396477	66.900001049	0.0	0.00879371964402	0.094293046277	2.16762556229	0.0
0.0	42.0288085938	66.900001049	0.0	0.00989293403109	0.136746384669	2.16762556229	0.0
0.0	46.6986751556	66.900001049	0.0	0.0109921493276	0.179199723061	2.16762556229	0.0
0.0	51.3685417175	66.900001049	0.0	0.0120913646242	0.221653049812	2.16762556229	0.0
0.0	56.0384082794	66.900001049	0.0	0.0131905790113	0.264106388204	2.16762556229	0.0
0.0	60.7082748413	66.900001049	0.0	0.0142897943078	0.306559726596	2.16762556229	0.0
0.0	65.3781414032	66.900001049	0.0	0.0153890086949	0.349013064988	2.16762556229	0.0
0.0	70.0480079651	66.900001049	0.0	0.0164882239915	0.39146640338	2.16762556229	0.0
0.0	74.717874527	66.900001049	0.0	0.017587439288	0.433919718489	2.16762556229	0.0
0.0	79.3877410889	66.900001049	0.0	0.0186866527656	0.476373080164	2.16762556229	0.0
0.0	84.0576076508	66.900001049	0.0	0.0197858680622	0.518826395273	2.16762556229	0.0
0.0	88.7274742126	66.900001049	0.0	0.0208850833587	0.561279756948	2.16762556229	0.0
0.0	93.3973407745	66.900001049	0.0	0.0219842986553	0.603733072057	2.16762556229	0.0
0.0	98.0662345886	66.900001049	0.0	0.0230814857787	0.646186433733	2.1679477999	0.0
0.0	101.68680191	66.900001049	0.0	0.0239330747718	0.688639748842	2.20435506199	0.0
0.0	105.233879089	66.900001049	0.0	0.0247704119829	0.731093110517	2.24191013258	0.0
0.0	108.697900772	66.900001049	0.0	0.0255859049503	0.773546425626	2.27997193579	0.0
0.0	112.068414688	66.900001049	0.0	0.0263792171609	0.815999787301	2.31903647073	0.0
0.0	115.347919464	66.900001049	0.0	0.0271511598839	0.85845310241	2.35903314315	0.0
0.0	118.538999557	66.900001049	0.0	0.0279022951872	0.900906417519	2.39986088127	0.0
0.0	121.644363403	66.900001049	0.0	0.0286332542601	0.943359732628	2.44143304881	0.0
0.0	124.666795731	66.900001049	0.0	0.0293446919386	0.985813140869	2.48367183376	0.0
0.0	127.609128952	66.900001049	0.0	0.030037273973	1.02826645598	2.52650657203	0.0
0.0	130.47419548	66.900001049	0.0	0.0307116679323	1.07071977109	2.56987309549	0.0
0.0	133.264799118	66.900001049	0.0	0.0313685341098	1.1131730862	2.61371294037	0.0
0.0	135.983705521	66.900001049	0.0	0.0320085237036	1.15562649444	2.65797299799	0.0
0.0	138.63363266	66.900001049	0.0	0.0326322769979	1.19807980955	2.70260497928	0.0
0.0	141.217212677	66.900001049	0.0	0.0332404124492	1.24053312466	2.74756550789	0.0
0.0	143.737030029	66.900001049	0.0	0.0338335376	1.28298643976	2.7928143274	0.0
0.0	146.195545197	66.900001049	0.0	0.0344122381648	1.32543984801	2.83831565175	0.0
0.0	148.595170975	66.900001049	0.0	0.0349770707544	1.36789316311	2.88403655868	0.0
0.0	150.938205719	66.900001049	0.0	0.0355285847036	1.41034647822	2.929947339	0.0
0.0	153.226861954	66.900001049	0.0	0.0360673002433	1.45279979333	2.97602121718	0.0
0.0	155.463266373	66.900001049	0.0	0.0365937157767	1.49525310844	3.02223344333	0.0
0.0	157.649450302	66.900001049	0.0	0.037108307879	1.53770651668	3.06856187526	0.0
0.0	159.787359238	66.900001049	0.0	0.0376115385734	1.58015973866	3.11498623341	0.0
0.0	161.878852844	66.900001049	0.0	0.0381038444175	1.6226131469	3.1614882173	0.0
0.0	163.925704956	66.900001049	0.0	0.0385856401408	1.66506655514	3.2080512261	0.0
0.0	165.929603577	66.900001049	0.0	0.039057325921	1.70751977712	3.25466019567	0.0
0.0	167.892169952	66.900001049	0.0	0.0395192837459	1.74997318536	3.30130136572	0.0
0.0	169.814949036	66.900001049	0.0	0.0399718774133	1.7924265936	3.34796237294	0.0
0.0	171.699409485	66.900001049	0.0	0.0404154488933	1.83487981558	3.39463166893	0.0
0.0	173.546962738	66.900001049	0.0	0.0408503328799	1.87733322382	3.44129940495	0.0
0.0	175.358943939	66.900001049	0.0	0.0412768422393	1.9197864458	3.48795577884	0.0
0.0	177.136611938	66.900001049	0.0	0.0416952789237	1.96223985404	3.53459299076	0.0
0.0	178.881187439	66.900001049	0.0	0.0421059230575	2.00469326228	3.58120279852	0.0
0.0	180.593833923	66.900001049	0.0	0.0425090547651	2.04714648426	3.62777865957	0.0
0.0	182.275657654	66.900001049	0.0	0.0429049323429	2.0895998925	3.67431414779	0.0
0.0	183.927726746	66.900001049	0.0	0.0432937995356	2.13205311447	3.72080360539	0.0
0.0	185.55103302	66.900001049	0.0	0.0436759000877	2.17450652272	3.76724193338	0.0
0.0	187.146549225	66.900001049	0.0	0.0440514595539	2.21695993096	3.81362438202	0.0
0.0	188.715171814	66.900001049	0.0	0.044420688937	2.25941315293	3.85994692333	0.0
0.0	190.257797241	66.900001049	0.0	0.0447837992397	2.30186656117	3.9062055992	0.0
0.0	191.77526474	66.900001049	0.0	0.0451409869129	2.34431996942	3.95239703357	0.0
0.0	193.268375397	66.900001049	0.0	0.0454924411315	2.38677319139	3.99851840921	0.0
0.0	194.737892151	66.900001049	0.0	0.0458383401565	2.42922659963	4.04456630349	0.0
0.0	196.184539795	66.900001049	0.0	0.0461788622488	2.47167982161	4.09053927287	0.0
0.0	197.609043121	66.900001049	0.0	0.0465141638415	2.51413322985	4.13643424399	0.0
0.0	199.012050629	66.900001049	0.0	0.0468444122816	2.55658663809	4.18224972673	0.0
0.0	200.394229889	66.900001049	0.0	0.0471697494504	2.59903986007	4.22798343934	0.0
0.0	201.75617218	66.900001049	0.0	0.0474903317809	2.64149326831	4.27363440394	0.0
0.0	203.098468781	66.900001049	0.0	0.0478062902403	2.68394649029	4.31920113042	0.0
0.0	204.421730042	66.900001049	0.0	0.0481177594338	2.72639989853	4.36468236148	0.0
0.0	205.7264328	66.900001049	0.0	0.0484248703287	2.76885330677	4.41007688642	0.0
0.0	207.013168335	66.900001049	0.0	0.0487277429784	2.81130652875	4.45538428612	0.0
0.0	208.282394409	66.900001049	0.0	0.049026497436	2.85375993699	4.50060288422	0.0
0.0	209.53458786	66.900001049	0.0	0.0493212501169	2.89621315897	4.54573314637	0.0
0.0	210.770244598	66.900001049	0.0	0.0496120992466	2.93866656721	4.59077376872	0.0
0.0	211.989784241	66.900001049	0.0	0.0498991612403	2.98111997545	4.63572433218	0.0
0.0	213.193645477	66.900001049	0.0	0.0501825306856	3.02357319742	4.68058511615	0.0
0.0	214.382228851	66.900001049	0.0	0.0504623058077	3.06602660567	4.7253550496	0.0
0.0	215.555953979	66.900001049	0.0	0.0507385811943	3.10848001391	4.77003431879	0.0
0.0	216.715183258	66.900001049	0.0	0.0510114441568	3.15093323588	4.81462292373	0.0
0.0	217.860279083	66.900001049	0.0	0.0512809820066	3.19338664412	4.85912049189	0.0
0.0	218.991603851	66.900001049	0.0	0.0515472784173	3.23584005237	4.9035269767	0.0
0.0	220.109500885	66.900001049	0.0	0.0518104170624	3.27829346061	4.9478430301	0.0
0.0	221.214313507	66.900001049	0.0	0.0520704670635	3.32074649632	4.99206800014	0.0
0.0	222.30632782	66.900001049	0.0	0.0523275120941	3.36319990456	5.03620258532	0.0
0.0	223.385868073	66.900001049	0.0	0.0525816176378	3.4056533128	5.08024669252	0.0
0.0	224.453220367	66.900001049	0.0	0.0528328600922	3.44810672104	5.12420055456	0.0
0.0	225.50868988	66.900001049	0.0	0.0530812976649	3.49056012928	5.16806440428	0.0
0.0	226.55254364	66.900001049	0.0	0.0533270031156	3.533013165	5.21183884703	0.0
0.0	227.585029602	66.900001049	0.0	0.0535700346518	3.57546657324	5.25552364998	0.0
0.0	228.606433868	66.900001049	0.0	0.0538104577572	3.61791998148	5.29911969788	0.0
0.0	229.616985321	66.900001049	0.0	0.0540483233635	3.66037338972	5.34262694418	0.0
0.0	230.616912842	66.900001049	0.0	0.0542836969544	3.70282679796	5.3860460408	0.0
0.0	231.606502533	66.900001049	0.0	0.0545166258235	3.74527983367	5.42937736027	0.0
0.0	232.585926056	66.900001049	0.0	0.0547471681784	3.78773324192	5.47262094915	0.0
0.0	233.555412292	66.900001049	0.0	0.054975371313	3.83018665016	5.5157778319	0.0
0.0	234.515209198	66.900001049	0.0	0.055201289797	3.8726400584	5.55884796195	0.0
0.0	235.46546936	66.900001049	0.0	0.0554249672859	3.91509346664	5.60183222406	0.0
0.0	236.406421661	66.900001049	0.0	0.0556464547117	3.95754650235	5.64473080449	0.0
0.0	237.338256836	66.900001049	0.0	0.0558657957299	3.99999991059	5.68754412234	0.0


==> examples/inconsistencies-corrections/modelUSUB-Invariant-model-II-b-Case-04_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.794999994338	0.0	0.0	-0.0	0.0137068967888	0.0
0.0	-0.0	1.58999998868	0.0	0.0	-0.0	0.0274137935776	0.0
0.0	-0.0	2.38499999046	0.0	0.0	-0.0	0.0411206889112	0.0
0.0	-0.0	3.17999997735	0.0	0.0	-0.0	0.0548275871552	0.0
0.0	-0.0	3.97499999404	0.0	0.0	-0.0	0.0685344828526	0.0
0.0	-0.0	4.76999998093	0.0	0.0	-0.0	0.0822413778224	0.0
0.0	-0.0	5.56500011683	0.0	0.0	-0.0	0.0959482764301	0.0
0.0	-0.0	6.3599999547	0.0	0.0	-0.0	0.10965517431	0.0
0.0	-0.0	7.1550000906	0.0	0.0	-0.0	0.123362070008	0.0
0.0	-0.0	7.94999998808	0.0	0.0	-0.0	0.137068965705	0.0
0.0	-0.0	8.74499982595	0.0	0.0	-0.0	0.150775859947	0.0
0.0	-0.0	9.53999996185	0.0	0.0	-0.0	0.164482755645	0.0
0.0	-0.0	10.3349997997	0.0	0.0	-2.45608845761e-09	0.17818967026	0.0
0.0	-0.0	11.1300002337	0.0	0.0	-1.53866819286e-07	0.191897185869	0.0
0.0	-0.0	11.9250000715	0.0	0.0	-7.21188042618e-07	0.20560642879	0.0
0.0	-0.0	12.7199999094	0.0	0.0	-2.20476348289e-06	0.219319455209	0.0
0.0	-0.0	13.5150003433	0.0	0.0	-5.2915098081e-06	0.233039117302	0.0
0.0	-0.0	14.3100001812	0.0	0.0	-1.08774536045e-05	0.246769102523	0.0
0.0	-0.0	15.1049995422	0.0	0.0	-2.00495705371e-05	0.260513921967	0.0
0.0	-0.0	15.8999999762	0.0	0.0	-3.41352688338e-05	0.274279038422	0.0
0.0	-0.0	16.694999814	0.0	0.0	-5.46124283574e-05	0.288070592796	0.0
0.0	-0.0	17.4899996519	0.0	0.0	-8.3277751628e-05	0.301895986195	0.0
0.0	-0.0	18.2850000858	0.0	0.0	-0.000122016592741	0.315763018443	0.0
0.0	-0.0	19.0799999237	0.0	0.0	-0.000173010357685	0.32968071464	0.0
0.0	-0.0	19.8749997616	0.0	0.0	-0.000238638381234	0.343658908969	0.0
0.0	-0.0	20.6699995995	0.0	0.0	-0.000321499123856	0.357708337833	0.0
0.0	-0.0	21.4650006294	0.0	0.0	-0.000424411518907	0.371840666048	0.0
0.0	-0.0	22.2600004673	0.0	0.0	-0.000550416052647	0.386068454827	0.0
0.0	-0.0	23.0550003052	0.0	0.0	-0.000702775832906	0.400405182154	0.0
0.0	-0.0	23.8500001431	0.0	0.0	-0.000884977725946	0.414865271887	0.0
0.0	-0.0	24.6449999809	0.0	0.0	-0.00110073306132	0.429464076296	0.0
0.0	-0.0	25.4399998188	0.0	0.0	-0.00135397913255	0.444217870245	0.0
0.0	-0.0	26.2350008488	0.0	0.0	-0.00164887933352	0.459143839544	0.0
0.0	-0.0	27.0300006866	0.0	0.0	-0.00198982415895	0.474260150804	0.0
0.0	-0.0	27.8250005245	0.0	0.0	-0.00238143275055	0.48958590487	0.0
0.0	-0.0	28.6200003624	0.0	0.0	-0.00282855271507	0.505141139729	0.0
0.0	-0.0	29.4150002003	0.0	0.0	-0.00333626085194	0.520946847973	0.0
0.0	-0.0	30.2099990845	0.0	0.0	-0.00390986497223	0.537024938967	0.0
0.0	-0.0	31.0050001144	0.0	0.0	-0.00455490298918	0.553398340708	0.0
0.0	-0.0	31.7999999523	0.0	0.0	-0.00527714510099	0.570090900874	0.0
0.0	-0.0	32.5950007439	0.0	0.0	-0.00608259324508	0.587127404287	0.0
0.0	-0.0	33.3899996281	0.0	0.0	-0.00697748182574	0.604533642763	0.0
0.0	-0.0	34.1850004196	0.0	0.0	-0.00796827953309	0.622336391825	0.0
0.0	-0.0	34.9799993038	0.0	0.0	-0.00906168861547	0.640563276829	0.0
0.0	-0.0	35.7750012875	0.0	0.0	-0.0102646452433	0.659243046539	0.0
0.0	-0.0	36.5700001717	0.0	0.0	-0.011584321328	0.678405293729	0.0
0.0	-0.0	37.3650009632	0.0	0.0	-0.0130281230668	0.698080699658	0.0
0.0	-0.0	38.1599998474	0.0	0.0	-0.0146036953083	0.718300801236	0.0
0.0	-0.0	38.955000639	0.0	0.0	-0.0163189164596	0.739098188933	0.0
0.0	-0.0	39.7499995232	0.0	0.0	-0.0181819021236	0.760506425286	0.0
0.0	-0.0	40.5449995995	0.0	0.0	-0.0202010094654	0.782560015796	0.0
0.0	-0.0	41.3399991989	0.0	0.0	-0.0223848270252	0.805294531165	0.0
0.0	-0.0	42.1349992752	0.0	0.0	-0.0247421878157	0.8287464967	0.0
0.0	-0.0	42.9300012589	0.0	0.0	-0.0272821605904	0.852953281719	0.0
0.0	-0.0	43.724998951	0.0	0.0	-0.0300140498439	0.877953448799	0.0
0.0	-0.0	44.5200009346	0.0	0.0	-0.0329474103637	0.903786445269	0.0
0.0	-0.0	45.3149986267	0.0	0.0	-0.0360920239473	0.930492766201	0.0
0.0	-0.0	46.1100006104	0.0	0.0	-0.039457922685	0.958113855449	0.0
0.0	-0.0	46.9049983025	0.0	0.0	-0.0430553714978	0.986692134757	0.0
0.0	-0.0	47.7000002861	0.0	0.0	-0.0468948855996	1.01627109107	0.0
0.0	-0.0	48.4950003624	0.0	0.0	-0.0509872159455	1.04689515429	0.0
0.0	-0.0	49.2899999619	0.0	0.0	-0.0553433492314	1.07860973803	0.0
0.0	-0.0	50.0850000381	0.0	0.0	-0.0599745311774	1.1114613153	0.0
0.0	-0.0	50.8799996376	0.0	0.0	-0.0648922345135	1.14549732534	0.0
0.0	-0.0	51.6749997139	0.0	0.0	-0.0701081880834	1.1807663017	0.0
0.0	-0.0	52.4700016975	0.0	0.0	-0.0756343419198	1.2173176161	0.0
0.0	-0.0	53.2649993896	0.0	0.0	-0.0814829196315	1.25520174624	0.0
0.0	-0.0	54.0600013733	0.0	0.0	-0.0876663660165	1.29447018262	0.0
0.0	-0.0	54.8549990654	0.0	0.0	-0.0941973761655	1.33517545182	0.0
0.0	-0.0	55.650001049	0.0	0.0	-0.101088895462	1.37737098848	0.0
0.0	-0.0	56.4449987411	0.0	0.0	-0.108354107942	1.42111132154	0.0
0.0	-0.0	57.2400007248	0.0	0.0	-0.116006447934	1.46645199275	0.0
0.0	-0.0	58.0350008011	0.0	0.0	-0.124059582595	1.51344947517	0.0
0.0	-0.0	58.8300004005	0.0	0.0	-0.13252744684	1.56216141768	0.0
0.0	-0.0	59.6250004768	0.0	0.0	-0.141424208414	1.6126463539	0.0
0.0	-0.0	60.4199981689	0.0	0.0	-0.150764267892	1.66496391175	0.0
0.0	-0.0	61.2150001526	0.0	0.0	-0.160562305246	1.71917454572	0.0
0.0	-0.0	62.0100002289	0.0	0.0	-0.170833221637	1.77534002578	0.0
0.0	-0.0	62.8049998283	0.0	0.0	-0.181592162699	1.83352305321	0.0
0.0	-0.0	63.5999999046	0.0	0.0	-0.192854553461	1.89378707437	0.0
0.0	-0.0	64.3949975967	0.0	0.0	-0.204636016861	1.95619701408	0.0
0.0	-0.0	65.1900014877	0.0	0.0	-0.216952478513	2.02081860043	0.0
0.0	-0.0	65.9849991798	0.0	0.0	-0.229820073582	2.08771838807	0.0
0.0	-0.0	66.7799992561	0.0	0.0	-0.243255193345	2.15696429368	0.0
0.0	-0.0	67.5749993324	0.0	0.0	-0.257274485193	2.22862511873	0.0
0.0	-0.0	68.3700008392	0.0	0.0	-0.271894852631	2.30277071241	0.0
0.0	-0.0	69.1650009155	0.0	0.0	-0.287133431993	2.37947185524	0.0
0.0	-0.0	69.9599986076	0.0	0.0	-0.303007592447	2.45880056173	0.0
0.0	-0.0	70.7549986839	0.0	0.0	-0.319535029121	2.54082959145	0.0
0.0	-0.0	71.5500025749	0.0	0.0	-0.336733576842	2.62563312426	0.0
0.0	-0.0	72.345000267	0.0	0.0	-0.354621419683	2.71328601521	0.0
0.0	-0.0	73.1400003433	0.0	0.0	-0.373216927983	2.8038642602	0.0
0.0	-0.0	73.9349980354	0.0	0.0	-0.392538774759	2.89744511247	0.0
0.0	-0.0	74.7300019264	0.0	0.0	-0.412605796009	2.99410645384	0.0
0.0	-0.0	75.5249996185	0.0	0.0	-0.433437153697	3.09392758645	0.0
0.0	-0.0	76.3199996948	0.0	0.0	-0.455052312464	3.19698855747	0.0
0.0	-0.0	77.1149997711	0.0	0.0	-0.477470830083	3.30337064806	0.0
0.0	-0.0	77.9100012779	0.0	0.0	-0.500712683424	3.41315639671	0.0
0.0	-0.0	78.7050013542	0.0	0.0	-0.524797989056	3.52642871439	0.0
0.0	-0.0	79.4999990463	0.0	0.0	-0.549747096375	3.64327202551	0.0


==> examples/inconsistencies-corrections/modelUSUB-Invariant-model-II-c-Case-01_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.430999994278	0.0	0.0	-0.0	0.00743103455534	0.0
0.0	-0.0	0.861999988556	0.0	0.0	-0.0	0.0148620691107	0.0
0.0	-0.0	1.29299998283	0.0	0.0	-0.0	0.0222931032113	0.0
0.0	-0.0	1.72399997711	0.0	0.0	-0.0	0.0297241382214	0.0
0.0	-0.0	2.15499997139	0.0	0.0	-0.0	0.0371551723219	0.0
0.0	-0.0	2.58599996567	0.0	0.0	-0.0	0.0445862064225	0.0
0.0	-0.0	3.01699995995	0.0	0.0	-0.0	0.0520172405231	0.0
0.0	-0.0	3.44799995422	0.0	0.0	-0.0	0.0594482764427	0.0
0.0	-0.0	3.8789999485	0.0	0.0	-0.0	0.0668793087243	0.0
0.0	-0.0	4.30999994278	0.0	0.0	-0.0	0.0743103446439	0.0
0.0	-0.0	4.74100005627	0.0	0.0	-0.0	0.0817413805635	0.0
0.0	-0.0	5.17199993134	0.0	0.0	-0.0	0.0891724128451	0.0
0.0	-0.0	5.60300004482	0.0	0.0	-0.0	0.0966034487647	0.0
0.0	-0.0	6.03399991989	0.0	0.0	-0.0	0.104034481046	0.0
0.0	-0.0	6.46500003338	0.0	0.0	-0.0	0.111465516966	0.0
0.0	-0.0	6.89599990845	0.0	0.0	-0.0	0.118896552885	0.0
0.0	-0.0	7.32700002193	0.0	0.0	-0.0	0.126327588805	0.0
0.0	-0.0	7.757999897	0.0	0.0	-0.0	0.133758617449	0.0
0.0	-0.0	8.18900001049	0.0	0.0	-0.0	0.141189653368	0.0
0.0	-0.0	8.61999988556	0.0	0.0	-0.0	0.148620689288	0.0
0.0	-0.0	9.05099976063	0.0	0.0	-0.0	0.156051725207	0.0
0.0	-0.0	9.48200011253	0.0	0.0	-0.0	0.163482761127	0.0
0.0	-0.0	9.9129999876	0.0	0.0	-0.0	0.170913797047	0.0
0.0	-0.0	10.3439998627	0.0	0.0	-0.0	0.17834486498	0.0
0.0	-0.0	10.7749997377	0.0	0.0	-0.0	0.185776081344	0.0
0.0	-0.0	11.2060000896	0.0	0.0	-0.0	0.193207654229	0.0
0.0	-0.0	11.6369999647	0.0	0.0	-0.0	0.200639756804	0.0
0.0	-0.0	12.0679998398	0.0	0.0	-0.0	0.208072694659	0.0
0.0	-0.0	12.4989997149	0.0	0.0	-0.0	0.215506879613	0.0
0.0	-0.0	12.9300000668	0.0	0.0	-0.0	0.222942739492	0.0
0.0	-0.0	13.3609999418	0.0	0.0	-0.0	0.230380799621	0.0
0.0	-0.0	13.7919998169	0.0	0.0	-0.0	0.237821646442	0.0
0.0	-0.0	14.222999692	0.0	0.0	-0.0	0.245265947888	0.0
0.0	-0.0	14.6540000439	0.0	0.0	-0.0	0.252714433009	0.0
0.0	-0.0	15.0849999189	0.0	0.0	-0.0	0.26016793563	0.0
0.0	-0.0	15.515999794	0.0	0.0	-0.0	0.267627337598	0.0
0.0	-0.0	15.9469996691	0.0	0.0	-0.0	0.275093596429	0.0
0.0	-0.0	16.378000021	0.0	0.0	-0.0	0.282567745307	0.0
0.0	-0.0	16.808999896	0.0	0.0	-0.0	0.290050907643	0.0
0.0	-0.0	17.2399997711	0.0	0.0	-0.0	0.297544291243	0.0
0.0	-0.0	17.6709996462	0.0	0.0	-0.0	0.305049147573	0.0
0.0	-0.0	18.1019995213	0.0	0.0	-0.0	0.312566835782	0.0
0.0	-0.0	18.53300035	0.0	0.0	-0.0	0.320098738302	0.0
0.0	-0.0	18.9640002251	0.0	0.0	-0.0	0.327646435471	0.0
0.0	-0.0	19.3950001001	0.0	0.0	-0.0	0.335211399943	0.0
0.0	-0.0	19.8259999752	0.0	0.0	-0.0	0.342795418692	0.0
0.0	-0.0	20.2570004463	0.0	0.0	-0.0	0.350400069146	0.0
0.0	-0.0	20.6879997253	0.0	0.0	-0.0	0.35802735365	0.0
0.0	-0.0	21.1190001965	0.0	0.0	-0.0	0.365678945673	0.0
0.0	-0.0	21.5499994755	0.0	0.0	-0.0	0.37335709203	0.0
0.0	-0.0	21.9810009003	0.0	0.0	-0.0	0.381063501118	0.0
0.0	-0.0	22.4120001793	0.0	0.0	-0.0	0.388800710789	0.0
0.0	-0.0	22.8430006504	0.0	0.0	-0.0	0.396570476005	0.0
0.0	-0.0	23.2739999294	0.0	0.0	-0.0	0.404375605285	0.0
0.0	-0.0	23.7050004005	0.0	0.0	-0.0	0.41221784486	0.0
0.0	-0.0	24.1359996796	0.0	0.0	-0.0	0.420100378687	0.0
0.0	-0.0	24.5670001507	0.0	0.0	-0.0	0.428024950088	0.0
0.0	-0.0	24.9979994297	0.0	0.0	-0.0	0.435995028238	0.0
0.0	-0.0	25.4290008545	0.0	0.0	-0.0	0.444012318621	0.0
0.0	-0.0	25.8600001335	0.0	0.0	-0.0	0.45208070369	0.0
0.0	-0.0	26.2910006046	0.0	0.0	-0.0	0.46020183654	0.0
0.0	-0.0	26.7219998837	0.0	0.0	-0.0	0.468380012899	0.0
0.0	-0.0	27.1530003548	0.0	0.0	-0.0	0.476617147797	0.0
0.0	-0.0	27.5839996338	0.0	0.0	-0.0	0.484916719142	0.0
0.0	-0.0	28.0150001049	0.0	0.0	-0.0	0.493281910894	0.0
0.0	-0.0	28.4459993839	0.0	0.0	-0.0	0.501715991413	0.0
0.0	-0.0	28.8770008087	0.0	0.0	-0.0	0.510222278535	0.0
0.0	-0.0	29.3080000877	0.0	0.0	-0.0	0.518804235617	0.0
0.0	-0.0	29.7390005589	0.0	0.0	-0.0	0.527465326013	0.0
0.0	-0.0	30.1699998379	0.0	0.0	-0.0	0.536209205166	0.0
0.0	-0.0	30.601000309	0.0	0.0	-0.0	0.54503948777	0.0
0.0	-0.0	31.031999588	0.0	0.0	-0.0	0.553959980607	0.0
0.0	-0.0	31.4630000591	0.0	0.0	-0.0	0.562974484637	0.0
0.0	-0.0	31.8939993382	0.0	0.0	-0.0	0.572086957982	0.0
0.0	-0.0	32.3250007629	0.0	0.0	-0.0	0.581301387865	0.0
0.0	-0.0	32.756000042	0.0	0.0	-0.0	0.590621854644	0.0
0.0	-0.0	33.1870005131	0.0	0.0	-0.0	0.600052555092	0.0
0.0	-0.0	33.6179997921	0.0	0.0	-0.0	0.609597732546	0.0
0.0	-0.0	34.0490002632	0.0	0.0	-0.0	0.619261758402	0.0
0.0	-0.0	34.4799995422	0.0	0.0	-0.0	0.629048974952	0.0
0.0	-0.0	34.9110000134	0.0	0.0	-0.0	0.638963992242	0.0
0.0	-0.0	35.3419992924	0.0	0.0	-0.0	0.649011333007	0.0
0.0	-0.0	35.7729997635	0.0	0.0	-0.0	0.659195653861	0.0
0.0	-0.0	36.2039990425	0.0	0.0	-0.0	0.669521797681	0.0
0.0	-0.0	36.6349995136	0.0	0.0	-0.0	0.679994543316	0.0
0.0	-0.0	37.0660007	0.0	0.0	-0.0	0.690618838416	0.0
0.0	-0.0	37.4970011711	0.0	0.0	-0.0	0.701399700483	0.0
0.0	-0.0	37.9280004501	0.0	0.0	-0.0	0.712342199404	0.0
0.0	-0.0	38.3590009212	0.0	0.0	-0.0	0.723451533122	0.0
0.0	-0.0	38.7900002003	0.0	0.0	-0.0	0.734732951969	0.0
0.0	-0.0	39.2210006714	0.0	0.0	-0.0	0.746191840153	0.0
0.0	-0.0	39.6519999504	0.0	0.0	-0.0	0.757833605167	0.0
0.0	-0.0	40.0829992294	0.0	0.0	-0.0	0.769663782557	0.0
0.0	-0.0	40.5140008926	0.0	0.0	-0.0	0.781687983545	0.0
0.0	-0.0	40.9450001717	0.0	0.0	-0.0	0.793911830988	0.0
0.0	-0.0	41.3759994507	0.0	0.0	-0.0	0.806341203861	0.0
0.0	-0.0	41.8069987297	0.0	0.0	-0.0	0.818981864722	0.0
0.0	-0.0	42.2380003929	0.0	0.0	-0.0	0.831839808961	0.0
0.0	-0.0	42.6689996719	0.0	0.0	-0.0	0.844921061071	0.0
0.0	-0.0	43.099998951	0.0	0.0	-0.0	0.858231732855	0.0
0.0	-1.7763568394e-14	43.099998951	0.0	-1.28386436302e-17	-1.22281106997e-16	0.858231732855	-3.45430251571e-16
0.0	4.39999997616	43.099998951	0.0	0.00103569232124	0.0399999989895	0.858231732855	0.0
0.0	8.79999995232	43.099998951	0.0	0.00207138464248	0.079999997979	0.858231732855	0.0
0.0	13.2000005245	43.099998951	0.0	0.00310707696372	0.1200000057	0.858231732855	0.0
0.0	17.5999999046	43.099998951	0.0	0.00414276928495	0.159999995958	0.858231732855	0.0
0.0	22.0000004768	43.099998951	0.0	0.00517846183357	0.200000009499	0.858231732855	0.0
0.0	26.400001049	43.099998951	0.0	0.00621415392743	0.240000011399	0.858231732855	0.0
0.0	30.8000016212	43.099998951	0.0	0.00724984647604	0.279999990016	0.858231732855	0.0
0.0	35.1999998093	43.099998951	0.0	0.00828553856991	0.319999991916	0.858231732855	0.0
0.0	39.6000003815	43.099998951	0.0	0.00932123111852	0.359999993816	0.858231732855	0.0
0.0	44.0000009537	43.099998951	0.0	0.0103569236671	0.400000018999	0.858231732855	0.0
0.0	48.4000015259	43.099998951	0.0	0.0113926153062	0.439999997616	0.858231732855	0.0
0.0	52.8000020981	43.099998951	0.0	0.0124283078549	0.480000022799	0.858231732855	0.0
0.0	57.2000026703	43.099998951	0.0	0.0134640004035	0.520000001416	0.858231732855	0.0
0.0	61.6000032425	43.099998951	0.0	0.0144996929521	0.559999980032	0.858231732855	0.0
0.0	65.9999990463	43.099998951	0.0	0.0155353845912	0.600000005215	0.858231732855	0.0
0.0	70.3999996185	43.099998951	0.0	0.0165710771398	0.639999983832	0.858231732855	0.0
0.0	74.8000001907	43.099998951	0.0	0.0176067696884	0.680000009015	0.858231732855	0.0
0.0	79.0673589706	43.099998951	0.0	0.0186175329873	0.719999987632	0.859577313531	0.0
0.0	82.8559207916	43.099998951	0.0	0.0195029806491	0.760000012815	0.867308146553	0.0
0.0	86.6114044189	43.099998951	0.0	0.0203870040423	0.800000037998	0.87484223186	0.0
0.0	90.2979183197	43.099998951	0.0	0.0212547292904	0.839999970049	0.882790109608	0.0
0.0	93.91289711	43.099998951	0.0	0.0221056379814	0.879999995232	0.891201122431	0.0
0.0	97.4551296234	43.099998951	0.0	0.0229394245252	0.920000020415	0.900058180559	0.0
0.0	100.923748016	43.099998951	0.0	0.023755883376	0.960000045598	0.909344863612	0.0
0.0	104.318246841	43.099998951	0.0	0.0245548962994	0.999999977648	0.919044303009	0.0
0.0	107.638483047	43.099998951	0.0	0.0253364287346	1.04000000283	0.929138832726	0.0
0.0	110.884609222	43.099998951	0.0	0.0261005188804	1.08000002801	0.939610414207	0.0
0.0	114.057102203	43.099998951	0.0	0.0268472740572	1.11999996006	0.95044047921	0.0
0.0	117.156667709	43.099998951	0.0	0.02757686525	1.15999998525	0.961610325612	0.0
0.0	120.184288025	43.099998951	0.0	0.0282895198325	1.20000001043	0.973101315321	0.0
0.0	123.141107559	43.099998951	0.0	0.028985510653	1.24000003561	0.984894938301	0.0
0.0	126.028470993	43.099998951	0.0	0.0296651523968	1.27999996766	0.996972899884	0.0
0.0	128.847846985	43.099998951	0.0	0.0303287924908	1.31999999285	1.00931758061	0.0
0.0	131.600828171	43.099998951	0.0	0.0309768001898	1.36000001803	1.02191175101	0.0
0.0	134.289083481	43.099998951	0.0	0.0316095756716	1.40000004321	1.03473885683	0.0
0.0	136.914358139	43.099998951	0.0	0.0322275263898	1.43999997526	1.04778291425	0.0
0.0	139.478416443	43.099998951	0.0	0.0328310670739	1.48000000045	1.0610288009	0.0
0.0	141.98307991	43.099998951	0.0	0.0334206270054	1.52000002563	1.07446198817	0.0
0.0	144.430160522	43.099998951	0.0	0.0339966318279	1.55999995768	1.08806882054	0.0
0.0	146.821451187	43.099998951	0.0	0.0345595071849	1.600000076	1.10183635261	0.0
0.0	149.158754349	43.099998951	0.0	0.0351096714439	1.64000000805	1.11575243063	0.0
0.0	151.443834305	43.099998951	0.0	0.0356475466106	1.6799999401	1.12980547128	0.0
0.0	153.678436279	43.099998951	0.0	0.0361735365004	1.72000005841	1.14398475271	0.0
0.0	155.864257812	43.099998951	0.0	0.0366880449292	1.75999999046	1.15828014677	0.0
0.0	158.002948761	43.099998951	0.0	0.0371914611605	1.79999992251	1.17268216563	0.0
0.0	160.096130371	43.099998951	0.0	0.0376841635443	1.84000004083	1.18718203157	0.0
0.0	162.145347595	43.099998951	0.0	0.0381665158784	1.87999997288	1.20177140925	0.0
0.0	164.152107239	43.099998951	0.0	0.0386388819607	1.9200000912	1.21644263854	0.0
0.0	166.117897034	43.099998951	0.0	0.0391015964851	1.96000002325	1.23118852498	0.0
0.0	168.044109344	43.099998951	0.0	0.0395549977839	1.9999999553	1.2460023514	0.0
0.0	169.932117462	43.099998951	0.0	0.039999405999	2.04000007361	1.26087784301	0.0
0.0	171.78319931	43.099998951	0.0	0.0404351230827	2.08000000566	1.2758093304	0.0
0.0	173.598651886	43.099998951	0.0	0.0408624509873	2.11999993771	1.29079130711	0.0
0.0	175.379638672	43.099998951	0.0	0.0412816698372	2.16000005603	1.30581870908	0.0
0.0	177.127361298	43.099998951	0.0	0.0416930561187	2.19999998808	1.3208869379	0.0
0.0	178.842906952	43.099998951	0.0	0.0420968717663	2.23999992013	1.33599165129	0.0
0.0	180.527362823	43.099998951	0.0	0.0424933641625	2.28000003844	1.3511286932	0.0
0.0	182.181739807	43.099998951	0.0	0.04288278069	2.3199999705	1.36629445478	0.0
0.0	183.807048798	43.099998951	0.0	0.0432653505413	2.36000008881	1.3814852573	0.0
0.0	185.404205322	43.099998951	0.0	0.0436412956333	2.40000002086	1.39669805067	0.0
0.0	186.974105835	43.099998951	0.0	0.0440108306066	2.43999995291	1.41192962183	0.0
0.0	188.517665863	43.099998951	0.0	0.044374159188	2.48000007123	1.42717723502	0.0
0.0	190.035667419	43.099998951	0.0	0.0447314778285	2.52000000328	1.44243830582	0.0
0.0	191.528949738	43.099998951	0.0	0.0450829720648	2.55999993533	1.45771038951	0.0
0.0	192.998256683	43.099998951	0.0	0.0454288201581	2.60000005364	1.47299111122	0.0
0.0	194.444313049	43.099998951	0.0	0.0457692040072	2.63999998569	1.48827846861	0.0
0.0	195.867862701	43.099998951	0.0	0.0461042836832	2.67999991775	1.50357047096	0.0
0.0	197.269535065	43.099998951	0.0	0.0464342156192	2.72000003606	1.51886537205	0.0
0.0	198.650016785	43.099998951	0.0	0.0467591562483	2.75999996811	1.53416136745	0.0
0.0	200.009899139	43.099998951	0.0	0.0470792547276	2.80000008643	1.54945694376	0.0
0.0	201.349811554	43.099998951	0.0	0.0473946493003	2.84000001848	1.56475059921	0.0
0.0	202.670307159	43.099998951	0.0	0.0477054709336	2.87999995053	1.5800409019	0.0
0.0	203.971939087	43.099998951	0.0	0.0480118578707	2.92000006884	1.59532669932	0.0
0.0	205.255241394	43.099998951	0.0	0.048313930165	2.96000000089	1.6106069088	0.0
0.0	206.520748138	43.099998951	0.0	0.0486118078697	2.99999993294	1.62588017993	0.0
0.0	207.768917084	43.099998951	0.0	0.0489056074002	3.04000005126	1.64114554645	0.0
0.0	209.000225067	43.099998951	0.0	0.0491954415338	3.07999998331	1.65640226332	0.0
0.0	210.215148926	43.099998951	0.0	0.0494814121339	3.11999991536	1.67164915474	0.0
0.0	211.414108276	43.099998951	0.0	0.0497636283399	3.15999984741	1.6868857434	0.0
0.0	212.597522736	43.099998951	0.0	0.0500421847391	3.20000015199	1.70211100485	0.0
0.0	213.765792847	43.099998951	0.0	0.0503171795572	3.24000008404	1.71732421732	0.0
0.0	214.919319153	43.099998951	0.0	0.0505887037434	3.28000001609	1.73252490349	0.0
0.0	216.058483124	43.099998951	0.0	0.0508568446094	3.31999994814	1.7477123416	0.0
0.0	217.183628082	43.099998951	0.0	0.0511216894665	3.35999988019	1.76288611256	0.0
0.0	218.295135498	43.099998951	0.0	0.0513833183504	3.40000018477	1.77804545965	0.0
0.0	219.393310547	43.099998951	0.0	0.0516418112966	3.44000011683	1.79319005692	0.0
0.0	220.478477478	43.099998951	0.0	0.0518972447026	3.48000004888	1.80831945036	0.0
0.0	221.550979614	43.099998951	0.0	0.0521496949659	3.51999998093	1.82343310444	0.0
0.0	222.611103058	43.099998951	0.0	0.0523992312083	3.55999991298	1.8385308329	0.0
0.0	223.659152985	43.099998951	0.0	0.0526459261891	3.59999984503	1.85361210024	0.0
0.0	224.695396423	43.099998951	0.0	0.0528898381162	3.64000014961	1.86867675511	0.0
0.0	225.720100403	43.099998951	0.0	0.0531310397491	3.68000008166	1.8837243435	0.0
0.0	226.733551025	43.099998951	0.0	0.0533695892955	3.72000001371	1.89875474898	0.0
0.0	227.735996246	43.099998951	0.0	0.0536055486009	3.75999994576	1.91376751754	0.0
0.0	228.727664948	43.099998951	0.0	0.0538389758731	3.79999987781	1.92876259098	0.0
0.0	229.708824158	43.099998951	0.0	0.0540699256817	3.84000018239	1.94373970153	0.0
0.0	230.679702759	43.099998951	0.0	0.0542984562344	3.88000011444	1.95869866293	0.0
0.0	231.640510559	43.099998951	0.0	0.0545246148249	3.92000004649	1.97363924235	0.0
0.0	232.59147644	43.099998951	0.0	0.0547484560229	3.95999997854	1.98856140487	0.0
0.0	233.532791138	43.099998951	0.0	0.0549700307602	3.99999991059	2.00346505735	0.0


==> examples/inconsistencies-corrections/modelUSUB-Invariant-model-II-c-Case-02_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.561999995261	0.0	0.0	-0.0	0.00968965550783	0.0
0.0	-0.0	1.12399999052	0.0	0.0	-0.0	0.0193793110157	0.0
0.0	-0.0	1.68599995971	0.0	0.0	-0.0	0.0290689649773	0.0
0.0	-0.0	2.24799998105	0.0	0.0	-0.0	0.0387586220313	0.0
0.0	-0.0	2.80999991298	0.0	0.0	-0.0	0.0484482767206	0.0
0.0	-0.0	3.37199991941	0.0	0.0	-0.0	0.0581379299547	0.0
0.0	-0.0	3.93400007486	0.0	0.0	-0.0	0.0678275857354	0.0
0.0	-0.0	4.49599996209	0.0	0.0	-0.0	0.0775172440626	0.0
0.0	-0.0	5.05800008774	0.0	0.0	-0.0	0.0872068987519	0.0
0.0	-0.0	5.61999982595	0.0	0.0	-0.0	0.0968965534412	0.0
0.0	-0.0	6.18200010061	0.0	0.0	-0.0	0.10658620522	0.0
0.0	-0.0	6.74399983883	0.0	0.0	-0.0	0.116275859909	0.0
0.0	-0.0	7.30600011349	0.0	0.0	-0.0	0.125965516781	0.0
0.0	-0.0	7.86800014973	0.0	0.0	-0.0	0.135655171471	0.0
0.0	-0.0	8.43000012636	0.0	0.0	-0.0	0.14534482616	0.0
0.0	-0.0	8.99199992418	0.0	0.0	-0.0	0.155034488125	0.0
0.0	-0.0	9.55399990082	0.0	0.0	-0.0	0.164724142815	0.0
0.0	-0.0	10.1160001755	0.0	0.0	-0.0	0.174413797504	0.0
0.0	-0.0	10.6780004501	0.0	0.0	-0.0	0.184103555512	0.0
0.0	-0.0	11.2399996519	0.0	0.0	-0.0	0.19379392179	0.0
0.0	-0.0	11.8019999266	0.0	0.0	-0.0	0.203485187376	0.0
0.0	-0.0	12.3640002012	0.0	0.0	-0.0	0.213178152626	0.0
0.0	-0.0	12.925999999	0.0	0.0	-0.0	0.222873712482	0.0
0.0	-0.0	13.4879996777	0.0	0.0	-0.0	0.232573016547	0.0
0.0	-0.0	14.0499999523	0.0	0.0	-0.0	0.242277397774	0.0
0.0	-0.0	14.612000227	0.0	0.0	-0.0	0.251988388482	0.0
0.0	-0.0	15.1740000248	0.0	0.0	-0.0	0.261707761092	0.0
0.0	-0.0	15.7360002995	0.0	0.0	-0.0	0.271437483025	0.0
0.0	-0.0	16.2979999781	0.0	0.0	-0.0	0.281179789454	0.0
0.0	-0.0	16.8600002527	0.0	0.0	-0.0	0.290937023237	0.0
0.0	-0.0	17.4220005274	0.0	0.0	-0.0	0.300711925956	0.0
0.0	-0.0	17.9839998484	0.0	0.0	-0.0	0.31050722755	0.0
0.0	-0.0	18.545999527	0.0	0.0	-0.0	0.320326187648	0.0
0.0	-0.0	19.1079998016	0.0	0.0	-0.0	0.330171870883	0.0
0.0	-0.0	19.6700000763	0.0	0.0	-0.0	0.340048107319	0.0
0.0	-0.0	20.232000351	0.0	0.0	-0.0	0.349958284642	0.0
0.0	-0.0	20.7940006256	0.0	0.0	-0.0	0.359906867379	0.0
0.0	-0.0	21.3560009003	0.0	0.0	-0.0	0.36989748769	0.0
0.0	-0.0	21.9180002213	0.0	0.0	-0.0	0.379935282399	0.0
0.0	-0.0	22.4799993038	0.0	0.0	-0.0	0.390024078661	0.0
0.0	-0.0	23.0419995785	0.0	0.0	-0.0	0.400169804925	0.0
0.0	-0.0	23.6039998531	0.0	0.0	-0.0	0.410376364016	0.0
0.0	-0.0	24.1660001278	0.0	0.0	-0.0	0.420650595333	0.0
0.0	-0.0	24.7280004025	0.0	0.0	-0.0	0.430996890645	0.0
0.0	-0.0	25.2900006771	0.0	0.0	-0.0	0.441421507276	0.0
0.0	-0.0	25.8519999981	0.0	0.0	-0.0	0.451930475538	0.0
0.0	-0.0	26.4140002728	0.0	0.0	-0.0	0.462530142977	0.0
0.0	-0.0	26.9759993553	0.0	0.0	-0.0	0.473227014299	0.0
0.0	-0.0	27.53799963	0.0	0.0	-0.0	0.484027847415	0.0
0.0	-0.0	28.0999999046	0.0	0.0	-0.0	0.49493968836	0.0
0.0	-0.0	28.6620001793	0.0	0.0	-0.0	0.505969754886	0.0
0.0	-0.0	29.2240004539	0.0	0.0	-0.0	0.517125526676	0.0
0.0	-0.0	29.7859997749	0.0	0.0	-0.0	0.528414733708	0.0
0.0	-0.0	30.3480000496	0.0	0.0	-0.0	0.539845321327	0.0
0.0	-0.0	30.9100003242	0.0	0.0	-0.0	0.551425514277	0.0
0.0	-0.0	31.4720005989	0.0	0.0	-0.0	0.563163723564	0.0
0.0	-0.0	32.0339996815	0.0	0.0	-0.0	0.575068639591	0.0
0.0	-0.0	32.5959999561	0.0	0.0	-0.0	0.587149162311	0.0
0.0	-0.0	33.1580002308	0.0	0.0	-0.0	0.599414447788	0.0
0.0	-0.0	33.7200005054	0.0	0.0	-0.0	0.611873914022	0.0
0.0	-0.0	34.2820007801	0.0	0.0	-0.0	0.624537159456	0.0
0.0	-0.0	34.8440010548	0.0	0.0	-0.0	0.637414091034	0.0
0.0	-0.0	35.4059994221	0.0	0.0	-0.0	0.650514796143	0.0
0.0	-0.0	35.9679996967	0.0	0.0	-0.0	0.663849705597	0.0
0.0	-0.0	36.5299999714	0.0	0.0	-0.0	0.677429372445	0.0
0.0	-0.0	37.091999054	0.0	0.0	-0.0	0.691264687339	0.0
0.0	-0.0	37.6539993286	0.0	0.0	-0.0	0.70536666899	0.0
0.0	-0.0	38.2159996033	0.0	0.0	-0.0	0.719746755203	0.0
0.0	-0.0	38.7779998779	0.0	0.0	-0.0	0.734416459454	0.0
0.0	-0.0	39.3400001526	0.0	0.0	-0.0	0.749387621181	0.0
0.0	-0.0	39.9020004272	0.0	0.0	-0.0	0.764672306832	0.0
0.0	-0.0	40.4640007019	0.0	0.0	-0.0	0.780282879714	0.0
0.0	-0.0	41.0260009766	0.0	0.0	-0.0	0.796231831191	0.0
0.0	-0.0	41.5880012512	0.0	0.0	-0.0	0.812532019336	0.0
0.0	-0.0	42.1500015259	0.0	0.0	-0.0	0.829196535051	0.0
0.0	-0.0	42.7120018005	0.0	0.0	-0.0	0.846238597296	0.0
0.0	-0.0	43.2740001678	0.0	0.0	-0.0	0.863671768457	0.0
0.0	-0.0	43.8360004425	0.0	0.0	-0.0	0.88150985539	0.0
0.0	-0.0	44.397998333	0.0	0.0	-0.0	0.899766961811	0.0
0.0	-0.0	44.9599986076	0.0	0.0	-0.0	0.91845728457	0.0
0.0	-0.0	45.5219988823	0.0	0.0	-0.0	0.937595468713	0.0
0.0	-0.0	46.083999157	0.0	0.0	-0.0	0.957196217496	0.0
0.0	-0.0	46.6459994316	0.0	0.0	-0.0	0.977274600882	0.0
0.0	-0.0	47.2079997063	0.0	0.0	-0.0	0.997845863458	0.0
0.0	-0.0	47.7699999809	0.0	0.0	-0.0	1.01892556995	0.0
0.0	-0.0	48.3320002556	0.0	0.0	-0.0	1.04052956449	0.0
0.0	-0.0	48.8940005302	0.0	0.0	-0.0	1.06267377269	0.0
0.0	-0.0	49.4560008049	0.0	0.0	-0.0	1.08537450433	0.0
0.0	-0.0	50.0180010796	0.0	0.0	-0.0	1.10864836024	0.0
0.0	-0.0	50.5800013542	0.0	0.0	-0.0	1.13251210423	0.0
0.0	-0.0	51.1419997215	0.0	0.0	-0.0	1.15698275622	0.0
0.0	-0.0	51.7039999962	0.0	0.0	-0.0	1.18207755731	0.0
0.0	-0.0	52.2660002708	0.0	0.0	-0.0	1.20781408623	0.0
0.0	-0.0	52.8280005455	0.0	0.0	-0.0	1.23421020107	0.0
0.0	-0.0	53.3900008202	0.0	0.0	-0.0	1.26128385309	0.0
0.0	-0.0	53.9519987106	0.0	0.0	-0.0	1.28905335441	0.0
0.0	-0.0	54.5139989853	0.0	0.0	-0.0	1.31753718015	0.0
0.0	-0.0	55.0759992599	0.0	0.0	-0.0	1.34675427107	0.0
0.0	-0.0	55.6379995346	0.0	0.0	-0.0	1.37672361452	0.0
0.0	-0.0	56.1999998093	0.0	0.0	-0.0	1.40746450052	0.0
0.0	8.881784197e-15	56.1999998093	0.0	1.52340770971e-17	-2.21869713301e-16	1.40746450052	1.25763268542e-16
0.0	4.39999997616	56.1999998093	0.0	0.00103569232124	0.0399999989895	1.40746460529	0.0
0.0	8.79999995232	56.1999998093	0.0	0.00207138464248	0.079999997979	1.40746460529	0.0
0.0	13.2000005245	56.1999998093	0.0	0.00310707696372	0.1200000057	1.40746460529	0.0
0.0	17.5999999046	56.1999998093	0.0	0.00414276928495	0.159999995958	1.40746460529	0.0
0.0	22.0000004768	56.1999998093	0.0	0.00517846183357	0.200000009499	1.40746460529	0.0
0.0	26.400001049	56.1999998093	0.0	0.00621415392743	0.240000011399	1.40746460529	0.0
0.0	30.8000016212	56.1999998093	0.0	0.00724984647604	0.279999990016	1.40746460529	0.0
0.0	35.1999998093	56.1999998093	0.0	0.00828553856991	0.319999991916	1.40746460529	0.0
0.0	39.6000003815	56.1999998093	0.0	0.00932123111852	0.359999993816	1.40746460529	0.0
0.0	44.0000009537	56.1999998093	0.0	0.0103569236671	0.400000018999	1.40746460529	0.0
0.0	48.4000015259	56.1999998093	0.0	0.0113926153062	0.439999997616	1.40746460529	0.0
0.0	52.8000020981	56.1999998093	0.0	0.0124283078549	0.480000022799	1.40746460529	0.0
0.0	57.2000026703	56.1999998093	0.0	0.0134640004035	0.520000001416	1.40746460529	0.0
0.0	61.6000032425	56.1999998093	0.0	0.0144996929521	0.559999980032	1.40746460529	0.0
0.0	65.9999990463	56.1999998093	0.0	0.0155353845912	0.600000005215	1.40746460529	0.0
0.0	70.3999996185	56.1999998093	0.0	0.0165710771398	0.639999983832	1.40746460529	0.0
0.0	74.8000001907	56.1999998093	0.0	0.0176067696884	0.680000009015	1.40746460529	0.0
0.0	79.2000007629	56.1999998093	0.0	0.018642462237	0.719999987632	1.40746460529	0.0
0.0	83.5999965668	56.1999998093	0.0	0.0196781547857	0.760000012815	1.40746460529	0.0
0.0	88.0000019073	56.1999998093	0.0	0.0207138473343	0.800000037998	1.40746460529	0.0
0.0	92.3999977112	56.1999998093	0.0	0.0217495380639	0.839999970049	1.40746460529	0.0
0.0	96.8000030518	56.1999998093	0.0	0.0227852306125	0.879999995232	1.40746460529	0.0
0.0	101.199998856	56.1999998093	0.0	0.0238209231611	0.920000020415	1.40746460529	0.0
0.0	104.449720383	56.1999998093	0.0	0.024585524443	0.960000045598	1.42184179276	0.0
0.0	107.558546066	56.1999998093	0.0	0.0253175458056	0.999999977648	1.43765342655	0.0
0.0	110.595874786	56.1999998093	0.0	0.0260325559793	1.04000000283	1.45383060444	0.0
0.0	113.561954498	56.1999998093	0.0	0.0267307223112	1.08000002801	1.47039836738	0.0
0.0	116.458463669	56.1999998093	0.0	0.0274125159194	1.11999996006	1.48733844981	0.0
0.0	119.287176132	56.1999998093	0.0	0.0280783533526	1.15999998525	1.50462271413	0.0
0.0	122.04990387	56.1999998093	0.0	0.0287286584353	1.20000001043	1.52222511824	0.0
0.0	124.748497009	56.1999998093	0.0	0.0293638677249	1.24000003561	1.54012136627	0.0
0.0	127.384815216	56.1999998093	0.0	0.0299844159599	1.27999996766	1.5582887223	0.0
0.0	129.960718155	56.1999998093	0.0	0.0305907451548	1.31999999285	1.5767059871	0.0
0.0	132.478046417	56.1999998093	0.0	0.0311832882289	1.36000001803	1.59535334678	0.0
0.0	134.938650131	56.1999998093	0.0	0.0317624762829	1.40000004321	1.61421241937	0.0
0.0	137.344331741	56.1999998093	0.0	0.0323287385982	1.43999997526	1.63326577749	0.0
0.0	139.696874619	56.1999998093	0.0	0.0328824899043	1.48000000045	1.65249743732	0.0
0.0	141.99801445	56.1999998093	0.0	0.0334241449309	1.52000002563	1.67189243948	0.0
0.0	144.249448776	56.1999998093	0.0	0.0339541002177	1.55999995768	1.69143681414	0.0
0.0	146.452846527	56.1999998093	0.0	0.0344727450283	1.600000076	1.71111761592	0.0
0.0	148.609809875	56.1999998093	0.0	0.0349804613506	1.64000000805	1.73092266778	0.0
0.0	150.721902847	56.1999998093	0.0	0.0354776166205	1.6799999401	1.75084095681	0.0
0.0	152.790622711	56.1999998093	0.0	0.0359645637218	1.72000005841	1.77086180774	0.0
0.0	154.817457199	56.1999998093	0.0	0.0364416482626	1.75999999046	1.79097579094	0.0
0.0	156.803789139	56.1999998093	0.0	0.0369092012988	1.79999992251	1.8111737445	0.0
0.0	158.751001358	56.1999998093	0.0	0.0373675429728	1.84000004083	1.83144734474	0.0
0.0	160.660381317	56.1999998093	0.0	0.0378169861506	1.87999997288	1.85178893153	0.0
0.0	162.533226013	56.1999998093	0.0	0.0382578218705	1.9200000912	1.87219120562	0.0
0.0	164.370727539	56.1999998093	0.0	0.0386903411709	1.96000002325	1.89264749642	0.0
0.0	166.174049377	56.1999998093	0.0	0.0391148169001	1.9999999553	1.91315170377	0.0
0.0	167.944316864	56.1999998093	0.0	0.0395315109927	2.04000007361	1.93369797198	0.0
0.0	169.682617188	56.1999998093	0.0	0.0399406817451	2.08000000566	1.95428098086	0.0
0.0	171.389980316	56.1999998093	0.0	0.0403425692639	2.11999993771	1.97489568964	0.0
0.0	173.067417145	56.1999998093	0.0	0.0407374100178	2.16000005603	1.9955376396	0.0
0.0	174.715843201	56.1999998093	0.0	0.0411254259234	2.19999998808	2.01620254666	0.0
0.0	176.336231232	56.1999998093	0.0	0.0415068388975	2.23999992013	2.03688649926	0.0
0.0	177.929420471	56.1999998093	0.0	0.0418818490289	2.28000003844	2.05758556258	0.0
0.0	179.496269226	56.1999998093	0.0	0.0422506636824	2.3199999705	2.07829661667	0.0
0.0	181.037578583	56.1999998093	0.0	0.0426134647569	2.36000008881	2.09901626222	0.0
0.0	182.554149628	56.1999998093	0.0	0.0429704414273	2.40000002086	2.11974170525	0.0
0.0	184.046726227	56.1999998093	0.0	0.0433217719547	2.43999995291	2.1404702682	0.0
0.0	185.516014099	56.1999998093	0.0	0.0436676164099	2.48000007123	2.16119922698	0.0
0.0	186.96269989	56.1999998093	0.0	0.0440081494162	2.52000000328	2.1819263231	0.0
0.0	188.387470245	56.1999998093	0.0	0.0443435164925	2.55999993533	2.2026496008	0.0
0.0	189.79095459	56.1999998093	0.0	0.044673874072	2.60000005364	2.22336666193	0.0
0.0	191.173744202	56.1999998093	0.0	0.0449993603979	2.63999998569	2.24407576025	0.0
0.0	192.536449432	56.1999998093	0.0	0.0453201209893	2.67999991775	2.26477533579	0.0
0.0	193.879623413	56.1999998093	0.0	0.0456362868135	2.72000003606	2.28546352591	0.0
0.0	195.203838348	56.1999998093	0.0	0.0459479851997	2.75999996811	2.30613900349	0.0
0.0	196.509590149	56.1999998093	0.0	0.0462553362013	2.80000008643	2.32680027839	0.0
0.0	197.797374725	56.1999998093	0.0	0.0465584635094	2.84000001848	2.34744625632	0.0
0.0	199.067707062	56.1999998093	0.0	0.0468574799015	2.87999995053	2.36807556357	0.0
0.0	200.321044922	56.1999998093	0.0	0.0471524945169	2.92000006884	2.38868708257	0.0
0.0	201.557826996	56.1999998093	0.0	0.047443612857	2.96000000089	2.40927985869	0.0
0.0	202.778491974	56.1999998093	0.0	0.0477309404232	2.99999993294	2.42985298391	0.0
0.0	203.983459473	56.1999998093	0.0	0.0480145718029	3.04000005126	2.45040562004	0.0
0.0	205.173130035	56.1999998093	0.0	0.0482946015836	3.07999998331	2.47093683574	0.0
0.0	206.347885132	56.1999998093	0.0	0.0485711207148	3.11999991536	2.49144600239	0.0
0.0	207.508106232	56.1999998093	0.0	0.0488442201458	3.15999984741	2.51193242148	0.0
0.0	208.654174805	56.1999998093	0.0	0.0491139835503	3.20000015199	2.53239532467	0.0
0.0	209.786396027	56.1999998093	0.0	0.0493804946018	3.24000008404	2.55283443257	0.0
0.0	210.905132294	56.1999998093	0.0	0.0496438296977	3.28000001609	2.57324893028	0.0
0.0	212.010726929	56.1999998093	0.0	0.0499040652358	3.31999994814	2.59363858495	0.0
0.0	213.10344696	56.1999998093	0.0	0.0501612776134	3.35999988019	2.61400267482	0.0
0.0	214.183635712	56.1999998093	0.0	0.0504155359522	3.40000018477	2.6343408972	0.0
0.0	215.251560211	56.1999998093	0.0	0.0506669093738	3.44000011683	2.65465294942	0.0
0.0	216.307525635	56.1999998093	0.0	0.0509154669999	3.48000004888	2.6749383891	0.0
0.0	217.351779938	56.1999998093	0.0	0.0511612706759	3.51999998093	2.69519702997	0.0
0.0	218.384609222	56.1999998093	0.0	0.0514043822477	3.55999991298	2.71542866249	0.0
0.0	219.406261444	56.1999998093	0.0	0.0516448635608	3.59999984503	2.73563277442	0.0
0.0	220.417003632	56.1999998093	0.0	0.0518827728229	3.64000014961	2.75580936577	0.0
0.0	221.417045593	56.1999998093	0.0	0.0521181682416	3.68000008166	2.77595811058	0.0
0.0	222.406635284	56.1999998093	0.0	0.0523511007486	3.72000001371	2.79607903212	0.0
0.0	223.385982513	56.1999998093	0.0	0.0525816285517	3.75999994576	2.8161715949	0.0
0.0	224.355335236	56.1999998093	0.0	0.0528097989445	3.79999987781	2.83623600844	0.0
0.0	225.314884186	56.1999998093	0.0	0.0530356592208	3.84000018239	2.85627206322	0.0
0.0	226.264839172	56.1999998093	0.0	0.0532592639502	3.88000011444	2.87627957296	0.0
0.0	227.20539093	56.1999998093	0.0	0.0534806604264	3.92000004649	2.89625860751	0.0
0.0	228.136749268	56.1999998093	0.0	0.0536998850293	3.95999997854	2.91620888747	0.0
0.0	229.059104919	56.1999998093	0.0	0.0539169923286	3.99999991059	2.93613059912	0.0


==> examples/inconsistencies-corrections/modelUSUB-Invariant-model-II-c-Case-03_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.669000014663	0.0	0.0	-0.0	0.0115344826554	0.0
0.0	-0.0	1.33800002933	0.0	0.0	-0.0	0.0230689653108	0.0
0.0	-0.0	2.00699998438	0.0	0.0	-0.0	0.0346034470567	0.0
0.0	-0.0	2.67600005865	0.0	0.0	-0.0	0.0461379306216	0.0
0.0	-0.0	3.34500008821	0.0	0.0	-0.0	0.0576724123675	0.0
0.0	-0.0	4.01399996877	0.0	0.0	-0.0	0.0692068941134	0.0
0.0	-0.0	4.68300011754	0.0	0.0	-0.0	0.0807413794973	0.0
0.0	-0.0	5.3520001173	0.0	0.0	-0.0	0.0922758612433	0.0
0.0	-0.0	6.02100002766	0.0	0.0	-0.0	0.1038103459	0.0
0.0	-0.0	6.69000017643	0.0	0.0	-0.0	0.115344824735	0.0
0.0	-0.0	7.35900002718	0.0	0.0	-0.0	0.126879313029	0.0
0.0	-0.0	8.02799993753	0.0	0.0	-0.0	0.138413788227	0.0
0.0	-0.0	8.69699984789	0.0	0.0	-0.0	0.149948276521	0.0
0.0	-0.0	9.36600023508	0.0	0.0	-0.0	0.161482758995	0.0
0.0	-0.0	10.0349998474	0.0	0.0	-0.0	0.173017247289	0.0
0.0	-0.0	10.7040002346	0.0	0.0	-0.0	0.184551825805	0.0
0.0	-0.0	11.373000145	0.0	0.0	-0.0	0.196087290533	0.0
0.0	-0.0	12.0420000553	0.0	0.0	-0.0	0.207624281757	0.0
0.0	-0.0	12.7110004425	0.0	0.0	-0.0	0.219164183363	0.0
0.0	-0.0	13.3800003529	0.0	0.0	-0.0	0.230708748859	0.0
0.0	-0.0	14.0489996672	0.0	0.0	-0.0	0.242260123196	0.0
0.0	-0.0	14.7180000544	0.0	0.0	-0.0	0.253820882062	0.0
0.0	-0.0	15.3869999647	0.0	0.0	-0.0	0.265394014423	0.0
0.0	-0.0	16.0559998751	0.0	0.0	-0.0	0.276983017102	0.0
0.0	-0.0	16.7250002623	0.0	0.0	-0.0	0.288591682329	0.0
0.0	-0.0	17.3939996958	0.0	0.0	-0.0	0.30022446881	0.0
0.0	-0.0	18.063000083	0.0	0.0	-0.0	0.311885934207	0.0
0.0	-0.0	18.7320004702	0.0	0.0	-0.0	0.323581599514	0.0
0.0	-0.0	19.4009993076	0.0	0.0	-0.0	0.335316729615	0.0
0.0	-0.0	20.0699996948	0.0	0.0	-0.0	0.347097986378	0.0
0.0	-0.0	20.739000082	0.0	0.0	-0.0	0.358931228402	0.0
0.0	-0.0	21.4080004692	0.0	0.0	-0.0	0.370824386482	0.0
0.0	-0.0	22.0769999027	0.0	0.0	-0.0	0.382783848909	0.0
0.0	-0.0	22.7460002899	0.0	0.0	-0.0	0.39481894346	0.0
0.0	-0.0	23.4150006771	0.0	0.0	-0.0	0.406936975196	0.0
0.0	-0.0	24.0840001106	0.0	0.0	-0.0	0.419147170032	0.0
0.0	-0.0	24.7530004978	0.0	0.0	-0.0	0.431458893581	0.0
0.0	-0.0	25.422000885	0.0	0.0	-0.0	0.443881985848	0.0
0.0	-0.0	26.0910003185	0.0	0.0	-0.0	0.456426705932	0.0
0.0	-0.0	26.7600007057	0.0	0.0	-0.0	0.469103830983	0.0
0.0	-0.0	27.4289999008	0.0	0.0	-0.0	0.481924560154	0.0
0.0	-0.0	28.0979993343	0.0	0.0	-0.0	0.494900625199	0.0
0.0	-0.0	28.7669997215	0.0	0.0	-0.0	0.508044223534	0.0
0.0	-0.0	29.4360001087	0.0	0.0	-0.0	0.521367986221	0.0
0.0	-0.0	30.1049995422	0.0	0.0	-0.0	0.534885044908	0.0
0.0	-0.0	30.7739999294	0.0	0.0	-0.0	0.548609014368	0.0
0.0	-0.0	31.4430003166	0.0	0.0	-0.0	0.562553992495	0.0
0.0	-0.0	32.1119997501	0.0	0.0	-0.0	0.576734595234	0.0
0.0	-0.0	32.7809991837	0.0	0.0	-0.0	0.591165799415	0.0
0.0	-0.0	33.4500005245	0.0	0.0	-0.0	0.605863181408	0.0
0.0	-0.0	34.118999958	0.0	0.0	-0.0	0.620842783246	0.0
0.0	-0.0	34.7879993916	0.0	0.0	-0.0	0.636121077696	0.0
0.0	-0.0	35.4570007324	0.0	0.0	-0.0	0.651715090498	0.0
0.0	-0.0	36.1260001659	0.0	0.0	-0.0	0.667642231565	0.0
0.0	-0.0	36.7949995995	0.0	0.0	-0.0	0.683920586016	0.0
0.0	-0.0	37.4640009403	0.0	0.0	-0.0	0.700568495085	0.0
0.0	-0.0	38.1329991817	0.0	0.0	-0.0	0.717604998499	0.0
0.0	-0.0	38.8019986153	0.0	0.0	-0.0	0.73504949687	0.0
0.0	-0.0	39.4709999561	0.0	0.0	-0.0	0.752921891399	0.0
0.0	-0.0	40.1399993896	0.0	0.0	-0.0	0.771242607152	0.0
0.0	-0.0	40.8090000153	0.0	0.0	-0.0	0.790032633813	0.0
0.0	-0.0	41.478000164	0.0	0.0	-0.0	0.809313263744	0.0
0.0	-0.0	42.1470007896	0.0	0.0	-0.0	0.829106481979	0.0
0.0	-0.0	42.8160009384	0.0	0.0	-0.0	0.849434640259	0.0
0.0	-0.0	43.4849991798	0.0	0.0	-0.0	0.870320660761	0.0
0.0	-0.0	44.1539998055	0.0	0.0	-0.0	0.891787931323	0.0
0.0	-0.0	44.8229999542	0.0	0.0	-0.0	0.913860276341	0.0
0.0	-0.0	45.4920005798	0.0	0.0	-0.0	0.93656219542	0.0
0.0	-0.0	46.1609988213	0.0	0.0	-0.0	0.959918444278	0.0
0.0	-0.0	46.8300013542	0.0	0.0	-0.0	0.983954512049	0.0
0.0	-0.0	47.4989995956	0.0	0.0	-0.0	1.00869617891	0.0
0.0	-0.0	48.1680002213	0.0	0.0	-0.0	1.03416992351	0.0
0.0	-0.0	48.83700037	0.0	0.0	-0.0	1.06040259125	0.0
0.0	-0.0	49.5060009956	0.0	0.0	-0.0	1.08742155135	0.0
0.0	-0.0	50.1749992371	0.0	0.0	-0.0	1.11525469692	0.0
0.0	-0.0	50.84400177	0.0	0.0	-0.0	1.14393037511	0.0
0.0	-0.0	51.5130000114	0.0	0.0	-0.0	1.17347761989	0.0
0.0	-0.0	52.1820006371	0.0	0.0	-0.0	1.20392570971	0.0
0.0	-0.0	52.8510007858	0.0	0.0	-0.0	1.23530455166	0.0
0.0	-0.0	53.5200014114	0.0	0.0	-0.0	1.26764462329	0.0
0.0	-0.0	54.1889996529	0.0	0.0	-0.0	1.30097682122	0.0
0.0	-0.0	54.8579998016	0.0	0.0	-0.0	1.33533248445	0.0
0.0	-0.0	55.5270004272	0.0	0.0	-0.0	1.37074363884	0.0
0.0	-0.0	56.1959986687	0.0	0.0	-0.0	1.4072426944	0.0
0.0	-0.0	56.8650012016	0.0	0.0	-0.0	1.44486258505	0.0
0.0	-0.0	57.5339994431	0.0	0.0	-0.0	1.48363680346	0.0
0.0	-0.0	58.2030000687	0.0	0.0	-0.0	1.52359923813	0.0
0.0	-0.0	58.8720002174	0.0	0.0	-0.0	1.56478439458	0.0
0.0	-0.0	59.541000843	0.0	0.0	-0.0	1.60722729051	0.0
0.0	-0.0	60.2099990845	0.0	0.0	-0.0	1.6509633977	0.0
0.0	-0.0	60.8790016174	0.0	0.0	-0.0	1.69602874666	0.0
0.0	-0.0	61.5479998589	0.0	0.0	-0.0	1.74245968228	0.0
0.0	-0.0	62.2170004845	0.0	0.0	-0.0	1.79029349238	0.0
0.0	-0.0	62.8860006332	0.0	0.0	-0.0	1.83956754627	0.0
0.0	-0.0	63.5550012589	0.0	0.0	-0.0	1.89032012131	0.0
0.0	-0.0	64.2239995003	0.0	0.0	-0.0	1.94258945994	0.0
0.0	-0.0	64.8929977417	0.0	0.0	-0.0	1.99641473591	0.0
0.0	-0.0	65.5619983673	0.0	0.0	-0.0	2.05183567014	0.0
0.0	-0.0	66.2310004234	0.0	0.0	-0.0	2.10889242589	0.0
0.0	-0.0	66.900001049	0.0	0.0	-0.0	2.16762544587	0.0
0.0	3.5527136788e-14	66.900001049	0.0	2.49821259662e-17	5.13364459531e-16	2.16762544587	-6.09450379871e-16
0.0	4.39999997616	66.900001049	0.0	0.00103569232124	0.0399999989895	2.16762556229	0.0
0.0	8.79999995232	66.900001049	0.0	0.00207138464248	0.079999997979	2.16762556229	0.0
0.0	13.2000005245	66.900001049	0.0	0.00310707696372	0.1200000057	2.16762556229	0.0
0.0	17.5999999046	66.900001049	0.0	0.00414276928495	0.159999995958	2.16762556229	0.0
0.0	22.0000004768	66.900001049	0.0	0.00517846183357	0.200000009499	2.16762556229	0.0
0.0	26.400001049	66.900001049	0.0	0.00621415392743	0.240000011399	2.16762556229	0.0
0.0	30.8000016212	66.900001049	0.0	0.00724984647604	0.279999990016	2.16762556229	0.0
0.0	35.1999998093	66.900001049	0.0	0.00828553856991	0.319999991916	2.16762556229	0.0
0.0	39.6000003815	66.900001049	0.0	0.00932123111852	0.359999993816	2.16762556229	0.0
0.0	44.0000009537	66.900001049	0.0	0.0103569236671	0.400000018999	2.16762556229	0.0
0.0	48.4000015259	66.900001049	0.0	0.0113926153062	0.439999997616	2.16762556229	0.0
0.0	52.8000020981	66.900001049	0.0	0.0124283078549	0.480000022799	2.16762556229	0.0
0.0	57.2000026703	66.900001049	0.0	0.0134640004035	0.520000001416	2.16762556229	0.0
0.0	61.6000032425	66.900001049	0.0	0.0144996929521	0.559999980032	2.16762556229	0.0
0.0	65.9999990463	66.900001049	0.0	0.0155353845912	0.600000005215	2.16762556229	0.0
0.0	70.3999996185	66.900001049	0.0	0.0165710771398	0.639999983832	2.16762556229	0.0
0.0	74.8000001907	66.900001049	0.0	0.0176067696884	0.680000009015	2.16762556229	0.0
0.0	79.2000007629	66.900001049	0.0	0.018642462237	0.719999987632	2.16762556229	0.0
0.0	83.5999965668	66.900001049	0.0	0.0196781547857	0.760000012815	2.16762556229	0.0
0.0	88.0000019073	66.900001049	0.0	0.0207138473343	0.800000037998	2.16762556229	0.0
0.0	92.3999977112	66.900001049	0.0	0.0217495380639	0.839999970049	2.16762556229	0.0
0.0	96.8000030518	66.900001049	0.0	0.0227852306125	0.879999995232	2.16762556229	0.0
0.0	101.199998856	66.900001049	0.0	0.0238209231611	0.920000020415	2.16762556229	0.0
0.0	105.600004196	66.900001049	0.0	0.0248566157097	0.960000045598	2.16762556229	0.0
0.0	110.0	66.900001049	0.0	0.0258923082583	0.999999977648	2.16762556229	0.0
0.0	114.400005341	66.900001049	0.0	0.0269280008069	1.04000000283	2.16762556229	0.0
0.0	118.800001144	66.900001049	0.0	0.0279636933556	1.08000002801	2.16762556229	0.0
0.0	122.192411423	66.900001049	0.0	0.0287619204755	1.11999996006	2.18045038637	0.0
0.0	124.732618332	66.900001049	0.0	0.0293594512186	1.15999998525	2.20367705915	0.0
0.0	127.210454941	66.900001049	0.0	0.0299433522741	1.20000001043	2.22738862503	0.0
0.0	129.633846283	66.900001049	0.0	0.0305138200929	1.24000003561	2.25121052936	0.0
0.0	132.002496719	66.900001049	0.0	0.031071351259	1.27999996766	2.27524568327	0.0
0.0	134.318370819	66.900001049	0.0	0.0316164732794	1.31999999285	2.29948200285	0.0
0.0	136.583404541	66.900001049	0.0	0.0321496299875	1.36000001803	2.32389776502	0.0
0.0	138.79945755	66.900001049	0.0	0.0326712543028	1.40000004321	2.34847494867	0.0
0.0	140.96830368	66.900001049	0.0	0.0331817682309	1.43999997526	2.37319711596	0.0
0.0	143.091650009	66.900001049	0.0	0.0336815719493	1.48000000045	2.39804903977	0.0
0.0	145.171127319	66.900001049	0.0	0.0341710510838	1.52000002563	2.42301707622	0.0
0.0	147.2082901	66.900001049	0.0	0.0346505694324	1.55999995768	2.44808848947	0.0
0.0	149.204645157	66.900001049	0.0	0.035120479879	1.600000076	2.47325168457	0.0
0.0	151.161613464	66.900001049	0.0	0.0355811207555	1.64000000805	2.49849602114	0.0
0.0	153.08057785	66.900001049	0.0	0.0360328158422	1.6799999401	2.52381174359	0.0
0.0	154.962844849	66.900001049	0.0	0.0364758743672	1.72000005841	2.54918986466	0.0
0.0	156.809673309	66.900001049	0.0	0.0369105873688	1.75999999046	2.57462211885	0.0
0.0	158.622255325	66.900001049	0.0	0.0373372422473	1.79999992251	2.60010082275	0.0
0.0	160.401744843	66.900001049	0.0	0.0377561082132	1.84000004083	2.62561927084	0.0
0.0	162.14925766	66.900001049	0.0	0.038167447201	1.87999997288	2.6511706179	0.0
0.0	163.865833282	66.900001049	0.0	0.0385714993172	1.9200000912	2.67674939241	0.0
0.0	165.552482605	66.900001049	0.0	0.0389685119444	1.96000002325	2.70234979689	0.0
0.0	167.210178375	66.900001049	0.0	0.0393587069993	1.9999999553	2.72796696518	0.0
0.0	168.839836121	66.900001049	0.0	0.0397423027607	2.04000007361	2.75359612424	0.0
0.0	170.442333221	66.900001049	0.0	0.0401195102313	2.08000000566	2.77923305985	0.0
0.0	172.018547058	66.900001049	0.0	0.0404905294999	2.11999993771	2.80487402342	0.0
0.0	173.569297791	66.900001049	0.0	0.0408555461036	2.16000005603	2.83051510341	0.0
0.0	175.095329285	66.900001049	0.0	0.041214752855	2.19999998808	2.85615306348	0.0
0.0	176.59740448	66.900001049	0.0	0.0415683207393	2.23999992013	2.88178471383	0.0
0.0	178.076267242	66.900001049	0.0	0.0419164171035	2.28000003844	2.90740747005	0.0
0.0	179.532566071	66.900001049	0.0	0.0422592092946	2.3199999705	2.93301832862	0.0
0.0	180.96698761	66.900001049	0.0	0.0425968537456	2.36000008881	2.95861510094	0.0
0.0	182.380161285	66.900001049	0.0	0.0429294923379	2.40000002086	2.98419552855	0.0
0.0	183.772716522	66.900001049	0.0	0.0432572742284	2.43999995291	3.00975753926	0.0
0.0	185.145187378	66.900001049	0.0	0.0435803376604	2.48000007123	3.03529927041	0.0
0.0	186.498203278	66.900001049	0.0	0.0438988136011	2.52000000328	3.06081885938	0.0
0.0	187.832241058	66.900001049	0.0	0.0442128293798	2.55999993533	3.08631474618	0.0
0.0	189.147872925	66.900001049	0.0	0.0445225050498	2.60000005364	3.11178548727	0.0
0.0	190.445575714	66.900001049	0.0	0.0448279643024	2.63999998569	3.13722973224	0.0
0.0	191.725826263	66.900001049	0.0	0.0451293162769	2.67999991775	3.16264624707	0.0
0.0	192.98910141	66.900001049	0.0	0.0454266737506	2.72000003606	3.18803368136	0.0
0.0	194.235858917	66.900001049	0.0	0.0457201385871	2.75999996811	3.21339112706	0.0
0.0	195.466480255	66.900001049	0.0	0.0460098126496	2.80000008643	3.23871751316	0.0
0.0	196.681442261	66.900001049	0.0	0.0462957905256	2.84000001848	3.26401223429	0.0
0.0	197.88110733	66.900001049	0.0	0.0465781740786	2.87999995053	3.28927426599	0.0
0.0	199.065856934	66.900001049	0.0	0.046857046982	2.92000006884	3.31450295635	0.0
0.0	200.23607254	66.900001049	0.0	0.0471324965474	2.96000000089	3.33969739731	0.0
0.0	201.392116547	66.900001049	0.0	0.0474046137242	2.99999993294	3.36485728621	0.0
0.0	202.534351349	66.900001049	0.0	0.04767347491	3.04000005126	3.38998178486	0.0
0.0	203.663063049	66.900001049	0.0	0.0479391601402	3.07999998331	3.41507077683	0.0
0.0	204.778614044	66.900001049	0.0	0.0482017421746	3.11999991536	3.4401234705	0.0
0.0	205.881309509	66.900001049	0.0	0.0484612974105	3.15999984741	3.46513951663	0.0
0.0	206.971435547	66.900001049	0.0	0.0487178986077	3.20000015199	3.49011861254	0.0
0.0	208.049297333	66.900001049	0.0	0.0489716076117	3.24000008404	3.51506026927	0.0
0.0	209.115161896	66.900001049	0.0	0.0492224971822	3.28000001609	3.53996455669	0.0
0.0	210.169315338	66.900001049	0.0	0.0494706291647	3.31999994814	3.56483086944	0.0
0.0	211.212024689	66.900001049	0.0	0.0497160654049	3.35999988019	3.5896592075	0.0
0.0	212.243518829	66.900001049	0.0	0.0499588641105	3.40000018477	3.61444945447	0.0
0.0	213.264064789	66.900001049	0.0	0.0501990871271	3.44000011683	3.63920100499	0.0
0.0	214.273910522	66.900001049	0.0	0.0504367853864	3.48000004888	3.66391397547	0.0
0.0	215.273265839	66.900001049	0.0	0.0506720207341	3.51999998093	3.68858843576	0.0
0.0	216.262359619	66.900001049	0.0	0.0509048368258	3.55999991298	3.71322408319	0.0
0.0	217.241420746	66.900001049	0.0	0.0511352918693	3.59999984503	3.73782103416	0.0
0.0	218.210639954	66.900001049	0.0	0.0513634331583	3.64000014961	3.76237898599	0.0
0.0	219.170227051	66.900001049	0.0	0.0515893079864	3.68000008166	3.78689800855	0.0
0.0	220.120410919	66.900001049	0.0	0.0518129636475	3.72000001371	3.81137803197	0.0
0.0	221.061344147	66.900001049	0.0	0.0520344437973	3.75999994576	3.83581924252	0.0
0.0	221.993217468	66.900001049	0.0	0.0522537920915	3.79999987781	3.86022145394	0.0
0.0	222.916240692	66.900001049	0.0	0.0524710558238	3.84000018239	3.88458485249	0.0
0.0	223.830547333	66.900001049	0.0	0.0526862713741	3.88000011444	3.90890943818	0.0
0.0	224.736347198	66.900001049	0.0	0.0528994823981	3.92000004649	3.93319502473	0.0
0.0	225.633773804	66.900001049	0.0	0.0531107252755	3.95999997854	3.95744210109	0.0
0.0	226.523017883	66.900001049	0.0	0.0533200400241	3.99999991059	3.98165029474	0.0


==> examples/inconsistencies-corrections/modelUSUB-Invariant-model-II-c-Case-04_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.794999994338	0.0	0.0	-0.0	0.0137068967888	0.0
0.0	-0.0	1.58999998868	0.0	0.0	-0.0	0.0274137935776	0.0
0.0	-0.0	2.38499999046	0.0	0.0	-0.0	0.0411206889112	0.0
0.0	-0.0	3.17999997735	0.0	0.0	-0.0	0.0548275871552	0.0
0.0	-0.0	3.97499999404	0.0	0.0	-0.0	0.0685344828526	0.0
0.0	-0.0	4.76999998093	0.0	0.0	-0.0	0.0822413778224	0.0
0.0	-0.0	5.56500011683	0.0	0.0	-0.0	0.0959482764301	0.0
0.0	-0.0	6.3599999547	0.0	0.0	-0.0	0.10965517431	0.0
0.0	-0.0	7.1550000906	0.0	0.0	-0.0	0.123362070008	0.0
0.0	-0.0	7.94999998808	0.0	0.0	-0.0	0.137068965705	0.0
0.0	-0.0	8.74499982595	0.0	0.0	-0.0	0.150775859947	0.0
0.0	-0.0	9.53999996185	0.0	0.0	-0.0	0.164482755645	0.0
0.0	-0.0	10.3349997997	0.0	0.0	-0.0	0.17818967026	0.0
0.0	-0.0	11.1300002337	0.0	0.0	-0.0	0.191897185869	0.0
0.0	-0.0	11.9250000715	0.0	0.0	-0.0	0.20560642879	0.0
0.0	-0.0	12.7199999094	0.0	0.0	-0.0	0.219319455209	0.0
0.0	-0.0	13.5150003433	0.0	0.0	-0.0	0.233039117302	0.0
0.0	-0.0	14.3100001812	0.0	0.0	-0.0	0.246769102523	0.0
0.0	-0.0	15.1049995422	0.0	0.0	-0.0	0.26051394816	0.0
0.0	-0.0	15.8999999762	0.0	0.0	-0.0	0.274279012228	0.0
0.0	-0.0	16.694999814	0.0	0.0	-0.0	0.288070671377	0.0
0.0	-0.0	17.4899996519	0.0	0.0	-0.0	0.301895895973	0.0
0.0	-0.0	18.2850000858	0.0	0.0	-0.0	0.315763030085	0.0
0.0	-0.0	19.0799999237	0.0	0.0	-0.0	0.329680508003	0.0
0.0	-0.0	19.8749997616	0.0	0.0	-0.0	0.343658908969	0.0
0.0	-0.0	20.6699995995	0.0	0.0	-0.0	0.357707962394	0.0
0.0	-0.0	21.4650006294	0.0	0.0	-0.0	0.371840666048	0.0
0.0	-0.0	22.2600004673	0.0	0.0	-0.0	0.386068454827	0.0
0.0	-0.0	23.0550003052	0.0	0.0	-0.0	0.400405182154	0.0
0.0	-0.0	23.8500001431	0.0	0.0	-0.0	0.414865286439	0.0
0.0	-0.0	24.6449999809	0.0	0.0	-0.0	0.429464090848	0.0
0.0	-0.0	25.4399998188	0.0	0.0	-0.0	0.444217870245	0.0
0.0	-0.0	26.2350008488	0.0	0.0	-0.0	0.459143839544	0.0
0.0	-0.0	27.0300006866	0.0	0.0	-0.0	0.474260174087	0.0
0.0	-0.0	27.8250005245	0.0	0.0	-0.0	0.489585928153	0.0
0.0	-0.0	28.6200003624	0.0	0.0	-0.0	0.505141163012	0.0
0.0	-0.0	29.4150002003	0.0	0.0	-0.0	0.520946871256	0.0
0.0	-0.0	30.2099990845	0.0	0.0	-0.0	0.537024968071	0.0
0.0	-0.0	31.0050001144	0.0	0.0	-0.0	0.553398393095	0.0
0.0	-0.0	31.7999999523	0.0	0.0	-0.0	0.570090953261	0.0
0.0	-0.0	32.5950007439	0.0	0.0	-0.0	0.587127456674	0.0
0.0	-0.0	33.3899996281	0.0	0.0	-0.0	0.604533718433	0.0
0.0	-0.0	34.1850004196	0.0	0.0	-0.0	0.622336444212	0.0
0.0	-0.0	34.9799993038	0.0	0.0	-0.0	0.64056335832	0.0
0.0	-0.0	35.7750012875	0.0	0.0	-0.0	0.65924312803	0.0
0.0	-0.0	36.5700001717	0.0	0.0	-0.0	0.678405398503	0.0
0.0	-0.0	37.3650009632	0.0	0.0	-0.0	0.698080804432	0.0
0.0	-0.0	38.1599998474	0.0	0.0	-0.0	0.718300929293	0.0
0.0	-0.0	38.955000639	0.0	0.0	-0.0	0.739098293707	0.0
0.0	-0.0	39.7499995232	0.0	0.0	-0.0	0.760506553343	0.0
0.0	-0.0	40.5449995995	0.0	0.0	-0.0	0.78256019624	0.0
0.0	-0.0	41.3399991989	0.0	0.0	-0.0	0.805294711608	0.0
0.0	-0.0	42.1349992752	0.0	0.0	-0.0	0.828746630577	0.0
0.0	-0.0	42.9300012589	0.0	0.0	-0.0	0.852953462163	0.0
0.0	-0.0	43.724998951	0.0	0.0	-0.0	0.877953629242	0.0
0.0	-0.0	44.5200009346	0.0	0.0	-0.0	0.903786654817	0.0
0.0	-0.0	45.3149986267	0.0	0.0	-0.0	0.930492975749	0.0
0.0	-0.0	46.1100006104	0.0	0.0	-0.0	0.958114035893	0.0
0.0	-0.0	46.9049983025	0.0	0.0	-0.0	0.986692344304	0.0
0.0	-0.0	47.7000002861	0.0	0.0	-0.0	1.01627130061	0.0
0.0	-0.0	48.4950003624	0.0	0.0	-0.0	1.04689536383	0.0
0.0	-0.0	49.2899999619	0.0	0.0	-0.0	1.07860994758	0.0
0.0	-0.0	50.0850000381	0.0	0.0	-0.0	1.11146152485	0.0
0.0	-0.0	50.8799996376	0.0	0.0	-0.0	1.14549758146	0.0
0.0	-0.0	51.6749997139	0.0	0.0	-0.0	1.18076651124	0.0
0.0	-0.0	52.4700016975	0.0	0.0	-0.0	1.21731787222	0.0
0.0	-0.0	53.2649993896	0.0	0.0	-0.0	1.25520200236	0.0
0.0	-0.0	54.0600013733	0.0	0.0	-0.0	1.29447039217	0.0
0.0	-0.0	54.8549990654	0.0	0.0	-0.0	1.33517566137	0.0
0.0	-0.0	55.650001049	0.0	0.0	-0.0	1.37737118639	0.0
0.0	-0.0	56.4449987411	0.0	0.0	-0.0	1.42111153109	0.0
0.0	-0.0	57.2400007248	0.0	0.0	-0.0	1.46645214409	0.0
0.0	-0.0	58.0350008011	0.0	0.0	-0.0	1.51344968472	0.0
0.0	-0.0	58.8300004005	0.0	0.0	-0.0	1.56216162723	0.0
0.0	-0.0	59.6250004768	0.0	0.0	-0.0	1.61264650524	0.0
0.0	-0.0	60.4199981689	0.0	0.0	-0.0	1.66496406309	0.0
0.0	-0.0	61.2150001526	0.0	0.0	-0.0	1.71917469706	0.0
0.0	-0.0	62.0100002289	0.0	0.0	-0.0	1.77534017712	0.0
0.0	-0.0	62.8049998283	0.0	0.0	-0.0	1.83352320455	0.0
0.0	-0.0	63.5999999046	0.0	0.0	-0.0	1.89378728392	0.0
0.0	-0.0	64.3949975967	0.0	0.0	-0.0	1.95619722363	0.0
0.0	-0.0	65.1900014877	0.0	0.0	-0.0	2.02081880998	0.0
0.0	-0.0	65.9849991798	0.0	0.0	-0.0	2.08771859761	0.0
0.0	-0.0	66.7799992561	0.0	0.0	-0.0	2.15696450323	0.0
0.0	-0.0	67.5749993324	0.0	0.0	-0.0	2.22862532828	0.0
0.0	-0.0	68.3700008392	0.0	0.0	-0.0	2.30277092196	0.0
0.0	-0.0	69.1650009155	0.0	0.0	-0.0	2.37947206479	0.0
0.0	-0.0	69.9599986076	0.0	0.0	-0.0	2.45880077127	0.0
0.0	-0.0	70.7549986839	0.0	0.0	-0.0	2.540829801	0.0
0.0	-0.0	71.5500025749	0.0	0.0	-0.0	2.62563324068	0.0
0.0	-0.0	72.345000267	0.0	0.0	-0.0	2.71328610834	0.0
0.0	-0.0	73.1400003433	0.0	0.0	-0.0	2.80386446975	0.0
0.0	-0.0	73.9349980354	0.0	0.0	-0.0	2.8974452056	0.0
0.0	-0.0	74.7300019264	0.0	0.0	-0.0	2.99410657026	0.0
0.0	-0.0	75.5249996185	0.0	0.0	-0.0	3.09392767958	0.0
0.0	-0.0	76.3199996948	0.0	0.0	-0.0	3.19698867388	0.0
0.0	-0.0	77.1149997711	0.0	0.0	-0.0	3.30337095074	0.0
0.0	-0.0	77.9100012779	0.0	0.0	-0.0	3.41315651312	0.0
0.0	-0.0	78.7050013542	0.0	0.0	-0.0	3.52642871439	0.0
0.0	-0.0	79.4999990463	0.0	0.0	-0.0	3.64327214193	0.0


==> examples/inconsistencies-corrections/modelUSUB-Mod_DruckerPrager-model-b-Case-01_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.430999994278	0.0	0.0	-0.0	0.00743103455534	0.0
0.0	-0.0	0.861999988556	0.0	0.0	-0.0	0.0148620691107	0.0
0.0	-0.0	1.29299998283	0.0	0.0	-0.0	0.0222931032113	0.0
0.0	-0.0	1.72399997711	0.0	0.0	-0.0	0.0297241382214	0.0
0.0	-0.0	2.15499997139	0.0	0.0	-0.0	0.0371551723219	0.0
0.0	-0.0	2.58599996567	0.0	0.0	-0.0	0.0445862064225	0.0
0.0	-0.0	3.01699995995	0.0	0.0	-0.0	0.0520172405231	0.0
0.0	-0.0	3.44799995422	0.0	0.0	-0.0	0.0594482764427	0.0
0.0	-0.0	3.8789999485	0.0	0.0	-0.0	0.0668793087243	0.0
0.0	-0.0	4.30999994278	0.0	0.0	-0.0	0.0743103446439	0.0
0.0	-0.0	4.74100005627	0.0	0.0	-0.0	0.0817413805635	0.0
0.0	-0.0	5.17199993134	0.0	0.0	-0.0	0.0891724128451	0.0
0.0	-0.0	5.60300004482	0.0	0.0	-0.0	0.0966034487647	0.0
0.0	-0.0	6.03399991989	0.0	0.0	-0.0	0.104034481046	0.0
0.0	-0.0	6.46500003338	0.0	0.0	-0.0	0.111465516966	0.0
0.0	-0.0	6.89599990845	0.0	0.0	-0.0	0.118896552885	0.0
0.0	-0.0	7.32700002193	0.0	0.0	-0.0	0.126327588805	0.0
0.0	-0.0	7.757999897	0.0	0.0	-0.0	0.133758617449	0.0
0.0	-0.0	8.18900001049	0.0	0.0	-0.0	0.141189653368	0.0
0.0	-0.0	8.61999988556	0.0	0.0	-0.0	0.148620689288	0.0
0.0	-0.0	9.05099976063	0.0	0.0	-2.59043416058e-10	0.156051725207	0.0
0.0	-0.0	9.48200011253	0.0	0.0	-5.5199757959e-09	0.163482780044	0.0
0.0	-0.0	9.9129999876	0.0	0.0	-5.29107591074e-08	0.170913958573	0.0
0.0	-0.0	10.3439998627	0.0	0.0	-1.82237047675e-07	0.178345401946	0.0
0.0	-0.0	10.7749997377	0.0	0.0	-4.65365124214e-07	0.185777329898	0.0
0.0	-0.0	11.2060000896	0.0	0.0	-9.94513449371e-07	0.193210040743	0.0
0.0	-0.0	11.6369999647	0.0	0.0	-1.8827492454e-06	0.200643876451	0.0
0.0	-0.0	12.0679998398	0.0	0.0	-3.26546825136e-06	0.208079277945	0.0
0.0	-0.0	12.4989997149	0.0	0.0	-5.29876338362e-06	0.215516729804	0.0
0.0	-0.0	12.9300000668	0.0	0.0	-8.1624321524e-06	0.222956814105	0.0
0.0	-0.0	13.3609999418	0.0	0.0	-1.20550211591e-05	0.230400150758	0.0
0.0	-0.0	13.7919998169	0.0	0.0	-1.72018872036e-05	0.237847445533	0.0
0.0	-0.0	14.222999692	0.0	0.0	-2.38429578303e-05	0.245299449307	0.0
0.0	-0.0	14.6540000439	0.0	0.0	-3.22508100226e-05	0.252757052658	0.0
0.0	-0.0	15.0849999189	0.0	0.0	-4.2705028136e-05	0.260221099597	0.0
0.0	-0.0	15.515999794	0.0	0.0	-5.55277438252e-05	0.267692646594	0.0
0.0	-0.0	15.9469996691	0.0	0.0	-7.1035685778e-05	0.275172668626	0.0
0.0	-0.0	16.378000021	0.0	0.0	-8.96036738141e-05	0.282662364771	0.0
0.0	-0.0	16.808999896	0.0	0.0	-0.000111582210138	0.290162823512	0.0
0.0	-0.0	17.2399997711	0.0	0.0	-0.000137402821565	0.297675427282	0.0
0.0	-0.0	17.6709996462	0.0	0.0	-0.000167445443822	0.305201354786	0.0
0.0	-0.0	18.1019995213	0.0	0.0	-0.000202203318622	0.312742195092	0.0
0.0	-0.0	18.53300035	0.0	0.0	-0.000242080409407	0.320299179293	0.0
0.0	-0.0	18.9640002251	0.0	0.0	-0.00028763777209	0.327874129289	0.0
0.0	-0.0	19.3950001001	0.0	0.0	-0.000339325015375	0.335468444973	0.0
0.0	-0.0	19.8259999752	0.0	0.0	-0.000397693884224	0.343083869666	0.0
0.0	-0.0	20.2570004463	0.0	0.0	-0.000463298465547	0.350722137955	0.0
0.0	-0.0	20.6879997253	0.0	0.0	-0.000536714969712	0.358385086292	0.0
0.0	-0.0	21.1190001965	0.0	0.0	-0.000618541935182	0.366074588965	0.0
0.0	-0.0	21.5499994755	0.0	0.0	-0.000709400228516	0.373792639584	0.0
0.0	-0.0	21.9810009003	0.0	0.0	-0.000809932953416	0.381541257957	0.0
0.0	-0.0	22.4120001793	0.0	0.0	-0.000920805450733	0.389322522096	0.0
0.0	-0.0	22.8430006504	0.0	0.0	-0.00104270557131	0.39713862061	0.0
0.0	-0.0	23.2739999294	0.0	0.0	-0.00117634326671	0.404991803225	0.0
0.0	-0.0	23.7050004005	0.0	0.0	-0.00132245104396	0.412884363323	0.0
0.0	-0.0	24.1359996796	0.0	0.0	-0.00148178351083	0.42081871361	0.0
0.0	-0.0	24.5670001507	0.0	0.0	-0.00165511773957	0.42879730172	0.0
0.0	-0.0	24.9979994297	0.0	0.0	-0.0018432534489	0.436822650954	0.0
0.0	-0.0	25.4290008545	0.0	0.0	-0.00204701227631	0.44489732245	0.0
0.0	-0.0	25.8600001335	0.0	0.0	-0.00226723859669	0.453024028684	0.0
0.0	-0.0	26.2910006046	0.0	0.0	-0.00250479879469	0.461205502506	0.0
0.0	-0.0	26.7219998837	0.0	0.0	-0.00276058217423	0.469444514601	0.0
0.0	-0.0	27.1530003548	0.0	0.0	-0.00303550023091	0.477743995725	0.0
0.0	-0.0	27.5839996338	0.0	0.0	-0.00333048665198	0.486106844619	0.0
0.0	-0.0	28.0150001049	0.0	0.0	-0.00364649786206	0.494536140468	0.0
0.0	-0.0	28.4459993839	0.0	0.0	-0.00398451265937	0.503034924623	0.0
0.0	-0.0	28.8770008087	0.0	0.0	-0.00434553185187	0.511606381042	0.0
0.0	-0.0	29.3080000877	0.0	0.0	-0.00473057989439	0.52025373443	0.0
0.0	-0.0	29.7390005589	0.0	0.0	-0.00514070234203	0.528980302624	0.0
0.0	-0.0	30.1699998379	0.0	0.0	-0.00557696803298	0.537789450027	0.0
0.0	-0.0	30.601000309	0.0	0.0	-0.00604046799708	0.546684645815	0.0
0.0	-0.0	31.031999588	0.0	0.0	-0.00653231545584	0.555669370806	0.0
0.0	-0.0	31.4630000591	0.0	0.0	-0.00705364727764	0.564747233875	0.0
0.0	-0.0	31.8939993382	0.0	0.0	-0.00760562106734	0.573921896284	0.0
0.0	-0.0	32.3250007629	0.0	0.0	-0.00818941916805	0.583197094966	0.0
0.0	-0.0	32.756000042	0.0	0.0	-0.00880624429556	0.592576595955	0.0
0.0	-0.0	33.1870005131	0.0	0.0	-0.00945732244872	0.602064316627	0.0
0.0	-0.0	33.6179997921	0.0	0.0	-0.0101439029095	0.611664185999	0.0
0.0	-0.0	34.0490002632	0.0	0.0	-0.01086725606	0.621380232042	0.0
0.0	-0.0	34.4799995422	0.0	0.0	-0.0116286762932	0.631216500187	0.0
0.0	-0.0	34.9110000134	0.0	0.0	-0.0124294791021	0.641177175567	0.0
0.0	-0.0	35.3419992924	0.0	0.0	-0.0132710047183	0.651266501518	0.0
0.0	-0.0	35.7729997635	0.0	0.0	-0.0141546144732	0.661488750484	0.0
0.0	-0.0	36.2039990425	0.0	0.0	-0.015081690799	0.671848317143	0.0
0.0	-0.0	36.6349995136	0.0	0.0	-0.0160536408657	0.68234965438	0.0
0.0	-0.0	37.0660007	0.0	0.0	-0.0170718936715	0.692997232545	0.0
0.0	-0.0	37.4970011711	0.0	0.0	-0.0181379029527	0.703795684967	0.0
0.0	-0.0	37.9280004501	0.0	0.0	-0.019253139908	0.714749615872	0.0
0.0	-0.0	38.3590009212	0.0	0.0	-0.0204191019293	0.72586380993	0.0
0.0	-0.0	38.7900002003	0.0	0.0	-0.0216373111471	0.737143034348	0.0
0.0	-0.0	39.2210006714	0.0	0.0	-0.0229093071539	0.748592172749	0.0
0.0	-0.0	39.6519999504	0.0	0.0	-0.0242366557359	0.760216161143	0.0
0.0	-0.0	40.0829992294	0.0	0.0	-0.0256209430518	0.772020005388	0.0
0.0	-0.0	40.5140008926	0.0	0.0	-0.0270637799986	0.784008792834	0.0
0.0	-0.0	40.9450001717	0.0	0.0	-0.028566797846	0.796187744709	0.0
0.0	-0.0	41.3759994507	0.0	0.0	-0.0301316555124	0.808561971644	0.0
0.0	-0.0	41.8069987297	0.0	0.0	-0.031760026468	0.82113686949	0.0
0.0	-0.0	42.2380003929	0.0	0.0	-0.0334536132868	0.833917770069	0.0
0.0	-0.0	42.6689996719	0.0	0.0	-0.0352141389158	0.846910109976	0.0
0.0	-0.0	43.099998951	0.0	0.0	-0.0370433495846	0.86011941894	0.0
0.0	1.47261630445e-06	43.099998951	0.0	2.64494248194e-17	-0.0370433495846	0.86011941894	-3.41183857858e-16
0.0	4.44074839354	43.099998951	0.0	0.00104528385236	0.0033270844142	0.86011941894	0.0
0.0	8.88149619102	43.099998951	0.0	0.00209056747735	0.043697518413	0.86011941894	0.0
0.0	13.3222436905	43.099998951	0.0	0.00313585132972	0.0840679509565	0.86011941894	0.0
0.0	17.76299119	43.099998951	0.0	0.00418113495471	0.12443838641	0.86011941894	0.0
0.0	22.2037386894	43.099998951	0.0	0.0052264185797	0.164808821864	0.86011941894	0.0
0.0	26.644487381	43.099998951	0.0	0.00627170220469	0.205179257318	0.86011941894	0.0
0.0	31.0852360725	43.099998951	0.0	0.00731698628442	0.245549692772	0.86011941894	0.0
0.0	35.5259823799	43.099998951	0.0	0.00836226990941	0.285920128226	0.86011941894	0.0
0.0	39.9667310715	43.099998951	0.0	0.00940755307965	0.32629056368	0.86011941894	0.0
0.0	44.4074773788	43.099998951	0.0	0.0104528371594	0.366660975851	0.86011941894	0.0
0.0	48.8482236862	43.099998951	0.0	0.0114981212391	0.407031411305	0.86011941894	0.0
0.0	53.288974762	43.099998951	0.0	0.0125434044094	0.447401870042	0.86011941894	0.0
0.0	57.7297210693	43.099998951	0.0	0.0135886884891	0.487772282213	0.86011941894	0.0
0.0	62.1704673767	43.099998951	0.0	0.0146339716594	0.52814274095	0.86011941894	0.0
0.0	66.6112184525	43.099998951	0.0	0.0156792557391	0.568513153121	0.86011941894	0.0
0.0	70.863032341	43.099998951	0.0	0.0166799763974	0.608883565292	0.86522345664	0.0
0.0	74.9522924423	43.099998951	0.0	0.0176424691745	0.649254024029	0.873910984956	0.0
0.0	78.978266716	43.099998951	0.0	0.0185902626981	0.6896244362	0.88338489295	0.0
0.0	82.9397773743	43.099998951	0.0	0.019522745788	0.729994894937	0.89357374236	0.0
0.0	86.8325996399	43.099998951	0.0	0.020439056243	0.770365307108	0.904488918604	0.0
0.0	90.6539440155	43.099998951	0.0	0.0213385410461	0.810735765845	0.916115625296	0.0
0.0	94.401473999	43.099998951	0.0	0.0222206526814	0.851106178015	0.928435265087	0.0
0.0	98.0733585358	43.099998951	0.0	0.0230849582294	0.891476590186	0.941426598001	0.0
0.0	101.668233871	43.099998951	0.0	0.0239311357291	0.93184709549	0.95506607322	0.0
0.0	105.185194016	43.099998951	0.0	0.0247589759965	0.97221750766	0.969327730127	0.0
0.0	108.623800278	43.099998951	0.0	0.0255683717114	1.01258791983	0.984184187837	0.0
0.0	111.984004974	43.099998951	0.0	0.0263593119598	1.052958332	0.999606633559	0.0
0.0	115.266151428	43.099998951	0.0	0.0271318804153	1.09332874417	1.01556556765	0.0
0.0	118.470916748	43.099998951	0.0	0.0278862335108	1.13369924948	1.03203093167	0.0
0.0	121.599283218	43.099998951	0.0	0.0286226040771	1.17406966165	1.04897293495	0.0
0.0	124.652462006	43.099998951	0.0	0.0293412758765	1.21444007382	1.06636170531	0.0
0.0	127.631893158	43.099998951	0.0	0.03004258906	1.25481048599	1.08416833682	0.0
0.0	130.539188385	43.099998951	0.0	0.0307269219775	1.29518099129	1.10236441251	0.0
0.0	133.376073837	43.099998951	0.0	0.0313946802635	1.33555140346	1.12092266791	0.0
0.0	136.144399643	43.099998951	0.0	0.0320463041135	1.37592181563	1.13981693285	0.0
0.0	138.846092224	43.099998951	0.0	0.0326822409988	1.4162922278	1.15902220132	0.0
0.0	141.483106613	43.099998951	0.0	0.0333029529429	1.45666273311	1.1785147828	0.0
0.0	144.057426453	43.099998951	0.0	0.0339089128829	1.49703314528	1.19827211602	0.0
0.0	146.571063995	43.099998951	0.0	0.0345005828422	1.53740355745	1.21827319963	0.0
0.0	149.026002884	43.099998951	0.0	0.0350784393959	1.57777406275	1.23849801021	0.0
0.0	151.424207687	43.099998951	0.0	0.0356429409294	1.61814447492	1.25892796787	0.0
0.0	153.767633438	43.099998951	0.0	0.036194545828	1.65851488709	1.2795456918	0.0
0.0	156.058149338	43.099998951	0.0	0.0367336979252	1.69888529927	1.30033482565	0.0
0.0	158.297634125	43.099998951	0.0	0.0372608374164	1.73925571144	1.32128037512	0.0
0.0	160.487880707	43.099998951	0.0	0.0377763863071	1.77962612361	1.34236810263	0.0
0.0	162.630615234	43.099998951	0.0	0.0382807556889	1.81999653578	1.36358492309	0.0
0.0	164.727554321	43.099998951	0.0	0.0387743421015	1.86036694795	1.38491878752	0.0
0.0	166.780319214	43.099998951	0.0	0.0392575311707	1.90073754638	1.40635824064	0.0
0.0	168.790493011	43.099998951	0.0	0.0397306939703	1.94110795856	1.42789295642	0.0
0.0	170.759563446	43.099998951	0.0	0.0401941870223	1.98147837073	1.44951314433	0.0
0.0	172.68901825	43.099998951	0.0	0.0406483486586	2.0218487829	1.47120991023	0.0
0.0	174.580230713	43.099998951	0.0	0.0410935099353	2.06221919507	1.49297481403	0.0
0.0	176.43453598	43.099998951	0.0	0.0415299873566	2.10258960724	1.51480025379	0.0
0.0	178.253269196	43.099998951	0.0	0.0419580865128	2.14296001941	1.53667909326	0.0
0.0	180.037612915	43.099998951	0.0	0.042378091166	2.18333043158	1.55860469677	0.0
0.0	181.788749695	43.099998951	0.0	0.0427902887168	2.22370084375	1.58057103399	0.0
0.0	183.507843018	43.099998951	0.0	0.0431949338235	2.26407144219	1.60257238895	0.0
0.0	185.195960999	43.099998951	0.0	0.0435922920587	2.30444185436	1.62460354622	0.0
0.0	186.854152679	43.099998951	0.0	0.043982603529	2.34481226653	1.64665954653	0.0
0.0	188.483390808	43.099998951	0.0	0.044366101065	2.3851826787	1.66873618728	0.0
0.0	190.084648132	43.099998951	0.0	0.0447430102213	2.42555309087	1.69082923094	0.0
0.0	191.658802032	43.099998951	0.0	0.0451135456387	2.46592350304	1.71293483581	0.0
0.0	193.206768036	43.099998951	0.0	0.0454779110441	2.50629391521	1.7350492999	0.0
0.0	194.729347229	43.099998951	0.0	0.0458363028883	2.54666432738	1.75716965459	0.0
0.0	196.227378845	43.099998951	0.0	0.0461889139842	2.58703473955	1.77929255879	0.0
0.0	197.701587677	43.099998951	0.0	0.0465359189548	2.62740533799	1.8014154979	0.0
0.0	199.15271759	43.099998951	0.0	0.0468774960609	2.66777575016	1.82353560813	0.0
0.0	200.581493378	43.099998951	0.0	0.0472138090117	2.70814616233	1.84565073578	0.0
0.0	201.988582611	43.099998951	0.0	0.0475450142403	2.7485165745	1.86775847105	0.0
0.0	203.374614716	43.099998951	0.0	0.0478712645418	2.78888698667	1.8898568931	0.0
0.0	204.74023819	43.099998951	0.0	0.0481927090732	2.82925739884	1.91194398794	0.0
0.0	206.086025238	43.099998951	0.0	0.0485094897158	2.86962781101	1.9340181374	0.0
0.0	207.412567139	43.099998951	0.0	0.0488217337988	2.90999822319	1.95607759524	0.0
0.0	208.720397949	43.099998951	0.0	0.0491295759275	2.95036882162	1.97812097613	0.0
0.0	210.010051727	43.099998951	0.0	0.0494331397931	2.99073923379	2.00014675502	0.0
0.0	211.282024384	43.099998951	0.0	0.0497325454489	3.03110964596	2.02215390746	0.0
0.0	212.536811829	43.099998951	0.0	0.0500279056723	3.07148005813	2.04414087348	0.0
0.0	213.7748909	43.099998951	0.0	0.0503193296026	3.1118504703	2.06610695459	0.0
0.0	214.99671936	43.099998951	0.0	0.0506069263793	3.15222106874	2.08805087022	0.0
0.0	216.202697754	43.099998951	0.0	0.0508907942276	3.19259129465	2.10997192189	0.0
0.0	217.393264771	43.099998951	0.0	0.0511710350111	3.23296189308	2.13186908513	0.0
0.0	218.568820953	43.099998951	0.0	0.0514477433171	3.27333211899	2.15374170803	0.0
0.0	219.729728699	43.099998951	0.0	0.0517210064572	3.31370271742	2.17558899894	0.0
0.0	220.876407623	43.099998951	0.0	0.0519909153809	3.35407294333	2.19741028268	0.0
0.0	222.009181976	43.099998951	0.0	0.0522575537616	3.39444354177	2.21920500044	0.0
0.0	223.128414154	43.099998951	0.0	0.0525210016349	3.43481376767	2.24097259343	0.0
0.0	224.234409332	43.099998951	0.0	0.0527813390363	3.47518436611	2.26271266583	0.0
0.0	225.327529907	43.099998951	0.0	0.0530386387254	3.51555496454	2.28442458902	0.0
0.0	226.408061981	43.099998951	0.0	0.0532929807378	3.55592519045	2.30610806029	0.0
0.0	227.47631073	43.099998951	0.0	0.0535444305569	3.59629578888	2.3277627537	0.0
0.0	228.532562256	43.099998951	0.0	0.0537930573046	3.63666601479	2.34938806389	0.0
0.0	229.577102661	43.099998951	0.0	0.0540389264643	3.67703661323	2.37098387443	0.0
0.0	230.610198975	43.099998951	0.0	0.0542820998817	3.71740683913	2.39254999906	0.0
0.0	231.632118225	43.099998951	0.0	0.0545226430404	3.75777743757	2.41408611182	0.0
0.0	232.643108368	43.099998951	0.0	0.0547606141481	3.79814766347	2.43559179362	0.0
0.0	233.643417358	43.099998951	0.0	0.0549960714125	3.83851826191	2.45706716087	0.0
0.0	234.633255005	43.099998951	0.0	0.0552290657652	3.87888886034	2.47851200402	0.0
0.0	235.61290741	43.099998951	0.0	0.0554596554139	3.91925908625	2.49992599711	0.0
0.0	236.582527161	43.099998951	0.0	0.0556878949283	3.95962968469	2.52130907029	0.0
0.0	237.542381287	43.099998951	0.0	0.0559138279641	3.99999991059	2.54266129341	0.0


==> examples/inconsistencies-corrections/modelUSUB-Mod_DruckerPrager-model-b-Case-02_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.561999995261	0.0	0.0	-0.0	0.00968965550783	0.0
0.0	-0.0	1.12399999052	0.0	0.0	-0.0	0.0193793110157	0.0
0.0	-0.0	1.68599995971	0.0	0.0	-0.0	0.0290689649773	0.0
0.0	-0.0	2.24799998105	0.0	0.0	-0.0	0.0387586220313	0.0
0.0	-0.0	2.80999991298	0.0	0.0	-0.0	0.0484482767206	0.0
0.0	-0.0	3.37199991941	0.0	0.0	-0.0	0.0581379299547	0.0
0.0	-0.0	3.93400007486	0.0	0.0	-0.0	0.0678275857354	0.0
0.0	-0.0	4.49599996209	0.0	0.0	-0.0	0.0775172440626	0.0
0.0	-0.0	5.05800008774	0.0	0.0	-0.0	0.0872068987519	0.0
0.0	-0.0	5.61999982595	0.0	0.0	-0.0	0.0968965534412	0.0
0.0	-0.0	6.18200010061	0.0	0.0	-0.0	0.10658620522	0.0
0.0	-0.0	6.74399983883	0.0	0.0	-0.0	0.116275859909	0.0
0.0	-0.0	7.30600011349	0.0	0.0	-0.0	0.125965516781	0.0
0.0	-0.0	7.86800014973	0.0	0.0	-0.0	0.135655171471	0.0
0.0	-0.0	8.43000012636	0.0	0.0	-0.0	0.14534482616	0.0
0.0	-0.0	8.99199992418	0.0	0.0	-1.20244905612e-10	0.155034488125	0.0
0.0	-0.0	9.55399990082	0.0	0.0	-5.61058491333e-09	0.164724155911	0.0
0.0	-0.0	10.1160001755	0.0	0.0	-9.98869653657e-08	0.17441410746	0.0
0.0	-0.0	10.6780004501	0.0	0.0	-3.83534537463e-07	0.184104661457	0.0
0.0	-0.0	11.2399996519	0.0	0.0	-1.04993489458e-06	0.193796424719	0.0
0.0	-0.0	11.8019999266	0.0	0.0	-2.3454525433e-06	0.203490167041	0.0
0.0	-0.0	12.3640002012	0.0	0.0	-4.58174262974e-06	0.213186883775	0.0
0.0	-0.0	12.925999999	0.0	0.0	-8.13031562075e-06	0.222887753625	0.0
0.0	-0.0	13.4879996777	0.0	0.0	-1.34315300215e-05	0.232594151748	0.0
0.0	-0.0	14.0499999523	0.0	0.0	-2.09787543781e-05	0.24230764684	0.0
0.0	-0.0	14.612000227	0.0	0.0	-3.13462493295e-05	0.252030053525	0.0
0.0	-0.0	15.1740000248	0.0	0.0	-4.51440456573e-05	0.261763291201	0.0
0.0	-0.0	15.7360002995	0.0	0.0	-6.3088106117e-05	0.271509634331	0.0
0.0	-0.0	16.2979999781	0.0	0.0	-8.58963858263e-05	0.281271344284	0.0
0.0	-0.0	16.8600002527	0.0	0.0	-0.000114438057608	0.291051148088	0.0
0.0	-0.0	17.4220005274	0.0	0.0	-0.000149551908635	0.300851729116	0.0
0.0	-0.0	17.9839998484	0.0	0.0	-0.000192198717741	0.310676108347	0.0
0.0	-0.0	18.545999527	0.0	0.0	-0.000243388831223	0.320527469739	0.0
0.0	-0.0	19.1079998016	0.0	0.0	-0.000304196782963	0.330409203889	0.0
0.0	-0.0	19.6700000763	0.0	0.0	-0.000375761214855	0.34032491676	0.0
0.0	-0.0	20.232000351	0.0	0.0	-0.000459285138277	0.350278426777	0.0
0.0	-0.0	20.7940006256	0.0	0.0	-0.000556035820409	0.3602737037	0.0
0.0	-0.0	21.3560009003	0.0	0.0	-0.000667344875183	0.370314964675	0.0
0.0	-0.0	21.9180002213	0.0	0.0	-0.000794608422439	0.380406633485	0.0
0.0	-0.0	22.4799993038	0.0	0.0	-0.00093928683782	0.390553317266	0.0
0.0	-0.0	23.0419995785	0.0	0.0	-0.00110290529847	0.400759835611	0.0
0.0	-0.0	23.6039998531	0.0	0.0	-0.00128705332827	0.411031174008	0.0
0.0	-0.0	24.1660001278	0.0	0.0	-0.00149338502524	0.421372617711	0.0
0.0	-0.0	24.7280004025	0.0	0.0	-0.00172361924342	0.43178955093	0.0
0.0	-0.0	25.2900006771	0.0	0.0	-0.00197953959287	0.44228763727	0.0
0.0	-0.0	25.8519999981	0.0	0.0	-0.00226299398491	0.452872688766	0.0
0.0	-0.0	26.4140002728	0.0	0.0	-0.00257589545072	0.463550767745	0.0
0.0	-0.0	26.9759993553	0.0	0.0	-0.00292022159556	0.4743281228	0.0
0.0	-0.0	27.53799963	0.0	0.0	-0.00329801514454	0.485211182968	0.0
0.0	-0.0	28.0999999046	0.0	0.0	-0.00371138339688	0.496206624666	0.0
0.0	-0.0	28.6620001793	0.0	0.0	-0.00416249822592	0.507321313489	0.0
0.0	-0.0	29.2240004539	0.0	0.0	-0.00465359735244	0.518562272191	0.0
0.0	-0.0	29.7859997749	0.0	0.0	-0.00518698216183	0.529936852399	0.0
0.0	-0.0	30.3480000496	0.0	0.0	-0.00576502061449	0.541452446487	0.0
0.0	-0.0	30.9100003242	0.0	0.0	-0.00639014397166	0.553116796073	0.0
0.0	-0.0	31.4720005989	0.0	0.0	-0.00706484934199	0.564937788295	0.0
0.0	-0.0	32.0339996815	0.0	0.0	-0.00779169859015	0.576923473272	0.0
0.0	-0.0	32.5959999561	0.0	0.0	-0.00857331979205	0.589082197985	0.0
0.0	-0.0	33.1580002308	0.0	0.0	-0.00941240505199	0.601422431646	0.0
0.0	-0.0	33.7200005054	0.0	0.0	-0.0103117112303	0.613952882122	0.0
0.0	-0.0	34.2820007801	0.0	0.0	-0.011274060671	0.626682513393	0.0
0.0	-0.0	34.8440010548	0.0	0.0	-0.0123023419292	0.639620394213	0.0
0.0	-0.0	35.4059994221	0.0	0.0	-0.0133995068609	0.652775866911	0.0
0.0	-0.0	35.9679996967	0.0	0.0	-0.0145685742609	0.666158506647	0.0
0.0	-0.0	36.5299999714	0.0	0.0	-0.0158126276801	0.679777987534	0.0
0.0	-0.0	37.091999054	0.0	0.0	-0.017134816153	0.693644292187	0.0
0.0	-0.0	37.6539993286	0.0	0.0	-0.0185383527423	0.7077675662	0.0
0.0	-0.0	38.2159996033	0.0	0.0	-0.0200265159947	0.722158158896	0.0
0.0	-0.0	38.7779998779	0.0	0.0	-0.0216026528506	0.73682666989	0.0
0.0	-0.0	39.3400001526	0.0	0.0	-0.0232701699133	0.751783838496	0.0
0.0	-0.0	39.9020004272	0.0	0.0	-0.0250325450907	0.767040636856	0.0
0.0	-0.0	40.4640007019	0.0	0.0	-0.0268933188636	0.782608264126	0.0
0.0	-0.0	41.0260009766	0.0	0.0	-0.0288560957415	0.798498099903	0.0
0.0	-0.0	41.5880012512	0.0	0.0	-0.0309245486278	0.814721814822	0.0
0.0	-0.0	42.1500015259	0.0	0.0	-0.0331024144543	0.831291079521	0.0
0.0	-0.0	42.7120018005	0.0	0.0	-0.0353934941813	0.848218047759	0.0
0.0	-0.0	43.2740001678	0.0	0.0	-0.0378016557079	0.865514780162	0.0
0.0	-0.0	43.8360004425	0.0	0.0	-0.0403308338718	0.883193867048	0.0
0.0	-0.0	44.397998333	0.0	0.0	-0.0429850275395	0.901267834706	0.0
0.0	-0.0	44.9599986076	0.0	0.0	-0.0457682996057	0.919749523746	0.0
0.0	-0.0	45.5219988823	0.0	0.0	-0.0486847799039	0.938652054174	0.0
0.0	-0.0	46.083999157	0.0	0.0	-0.0517386652064	0.957988592563	0.0
0.0	-0.0	46.6459994316	0.0	0.0	-0.0549342134036	0.977772648912	0.0
0.0	-0.0	47.2079997063	0.0	0.0	-0.058275758056	0.998017843813	0.0
0.0	-0.0	47.7699999809	0.0	0.0	-0.0617676880211	1.01873816457	0.0
0.0	-0.0	48.3320002556	0.0	0.0	-0.065414456185	1.03994759265	0.0
0.0	-0.0	48.8940005302	0.0	0.0	-0.0692205969244	1.06166038895	0.0
0.0	-0.0	49.4560008049	0.0	0.0	-0.0731906853616	1.08389116358	0.0
0.0	-0.0	50.0180010796	0.0	0.0	-0.077329389751	1.10665450338	0.0
0.0	-0.0	50.5800013542	0.0	0.0	-0.0816414190922	1.12996540265	0.0
0.0	-0.0	51.1419997215	0.0	0.0	-0.0861315696966	1.1538389721	0.0
0.0	-0.0	51.7039999962	0.0	0.0	-0.0908046844415	1.1782904854	0.0
0.0	-0.0	52.2660002708	0.0	0.0	-0.0956656876951	1.20333556551	0.0
0.0	-0.0	52.8280005455	0.0	0.0	-0.100719567854	1.22898982372	0.0
0.0	-0.0	53.3900008202	0.0	0.0	-0.10597135406	1.2552693719	0.0
0.0	-0.0	53.9519987106	0.0	0.0	-0.111426180229	1.28219018225	0.0
0.0	-0.0	54.5139989853	0.0	0.0	-0.117089226842	1.30976876244	0.0
0.0	-0.0	55.0759992599	0.0	0.0	-0.122965720948	1.33802167838	0.0
0.0	-0.0	55.6379995346	0.0	0.0	-0.12906100601	1.36696568225	0.0
0.0	-0.0	56.1999998093	0.0	0.0	-0.13538042549	1.39661770081	0.0
0.0	4.01205056733e-06	56.1999998093	0.0	-2.18118738736e-17	-0.13538042549	1.39661770081	5.77502503605e-17
0.0	4.54892069101	56.1999998093	0.0	0.00107074595235	-0.0940266239922	1.39661774738	0.0
0.0	9.09783899784	56.1999998093	0.0	0.00214149144995	-0.0526728224941	1.39661774738	0.0
0.0	13.6467576027	56.1999998093	0.0	0.00321223683386	-0.0113190159027	1.39661774738	0.0
0.0	18.1956756115	56.1999998093	0.0	0.00428298244515	0.0300347892335	1.39661774738	0.0
0.0	22.7445936203	56.1999998093	0.0	0.00535372782906	0.071388593642	1.39661774738	0.0
0.0	27.2935128212	56.1999998093	0.0	0.00642447321297	0.11274239514	1.39661774738	0.0
0.0	31.8424320221	56.1999998093	0.0	0.00749521859689	0.154096202459	1.39661774738	0.0
0.0	36.391351223	56.1999998093	0.0	0.0085659639808	0.195450009778	1.39661774738	0.0
0.0	40.9402704239	56.1999998093	0.0	0.00963670936471	0.236803805456	1.39661774738	0.0
0.0	45.4891872406	56.1999998093	0.0	0.0107074547486	0.278157624416	1.39661774738	0.0
0.0	50.0381040573	56.1999998093	0.0	0.0117782001325	0.319511420093	1.39661774738	0.0
0.0	54.5870256424	56.1999998093	0.0	0.0128489455165	0.360865215771	1.39661774738	0.0
0.0	59.1359424591	56.1999998093	0.0	0.0139196909004	0.402219034731	1.39661774738	0.0
0.0	63.6848592758	56.1999998093	0.0	0.0149904362843	0.443572830409	1.39661774738	0.0
0.0	68.2337808609	56.1999998093	0.0	0.0160611816682	0.484926626086	1.39661774738	0.0
0.0	72.7826976776	56.1999998093	0.0	0.0171319279616	0.526280421764	1.39661774738	0.0
0.0	77.3316192627	56.1999998093	0.0	0.018202672436	0.567634264007	1.39661774738	0.0
0.0	81.880531311	56.1999998093	0.0	0.0192734187294	0.608988059685	1.39661774738	0.0
0.0	86.4294528961	56.1999998093	0.0	0.0203441632038	0.650341855362	1.39661774738	0.0
0.0	90.6720542908	56.1999998093	0.0	0.0213426192204	0.691695651039	1.40514069935	0.0
0.0	94.4464969635	56.1999998093	0.0	0.0222305588977	0.733049446717	1.42530248268	0.0
0.0	98.1278705597	56.1999998093	0.0	0.0230977802858	0.77440328896	1.44665631233	0.0
0.0	101.727018356	56.1999998093	0.0	0.0239449982473	0.815757084638	1.46875178907	0.0
0.0	105.240163803	56.1999998093	0.0	0.0247719308391	0.857110880315	1.49165978655	0.0
0.0	108.668041229	56.1999998093	0.0	0.0255787981587	0.898464675993	1.51533012977	0.0
0.0	112.01169014	56.1999998093	0.0	0.0263658457698	0.93981847167	1.53970646206	0.0
0.0	115.272474289	56.1999998093	0.0	0.0271333847195	0.981172267348	1.56473605894	0.0
0.0	118.451976776	56.1999998093	0.0	0.0278817915387	1.02252606302	1.59036890836	0.0
0.0	121.551980972	56.1999998093	0.0	0.0286114864139	1.0638798587	1.61655769916	0.0
0.0	124.574422836	56.1999998093	0.0	0.0293229240924	1.10523365438	1.64325772785	0.0
0.0	127.521371841	56.1999998093	0.0	0.0300165920635	1.14658754319	1.67042668909	0.0
0.0	130.394973755	56.1999998093	0.0	0.0306929941871	1.18794133887	1.69802514138	0.0
0.0	133.197412491	56.1999998093	0.0	0.0313526434184	1.22929513454	1.72601598315	0.0
0.0	135.930929184	56.1999998093	0.0	0.0319960745401	1.27064893022	1.75436441787	0.0
0.0	138.597764969	56.1999998093	0.0	0.0326238077832	1.3120027259	1.78303833818	0.0
0.0	141.20016098	56.1999998093	0.0	0.0332363706548	1.35335652158	1.81200763909	0.0
0.0	143.740310669	56.1999998093	0.0	0.0338342833857	1.39471031725	1.841244346	0.0
0.0	146.220397949	56.1999998093	0.0	0.0344180589309	1.43606411293	1.87072271947	0.0
0.0	148.642549515	56.1999998093	0.0	0.0349881956936	1.47741790861	1.90041896421	0.0
0.0	151.008834839	56.1999998093	0.0	0.0355451848009	1.51877170429	1.93031075178	0.0
0.0	153.321294785	56.1999998093	0.0	0.03608949919	1.5601255931	1.96037783753	0.0
0.0	155.581865311	56.1999998093	0.0	0.0366216045222	1.60147938877	1.99060121085	0.0
0.0	157.792444229	56.1999998093	0.0	0.037141940993	1.64283309132	2.02096388675	0.0
0.0	159.954862595	56.1999998093	0.0	0.0376509415219	1.68418698013	2.05144938082	0.0
0.0	162.070884705	56.1999998093	0.0	0.0381490172003	1.72554068267	2.08204353694	0.0
0.0	164.142169952	56.1999998093	0.0	0.0386365682061	1.76689457148	2.11273226887	0.0
0.0	166.170387268	56.1999998093	0.0	0.039113976527	1.80824846029	2.14350346942	0.0
0.0	168.157062531	56.1999998093	0.0	0.0395816095988	1.84960216284	2.17434556689	0.0
0.0	170.103702545	56.1999998093	0.0	0.0400398203055	1.89095605165	2.20524820033	0.0
0.0	172.011756897	56.1999998093	0.0	0.0404889433412	1.93230975419	2.23620142788	0.0
0.0	173.88256073	56.1999998093	0.0	0.0409293024859	1.973663643	2.2671964718	0.0
0.0	175.717449188	56.1999998093	0.0	0.0413612069678	2.01501734555	2.29822513647	0.0
0.0	177.517681122	56.1999998093	0.0	0.0417849514633	2.05637123436	2.32927997131	0.0
0.0	179.284439087	56.1999998093	0.0	0.0422008233727	2.0977249369	2.36035408452	0.0
0.0	181.01890564	56.1999998093	0.0	0.0426090846304	2.13907882571	2.39144109655	0.0
0.0	182.722148895	56.1999998093	0.0	0.0430100044468	2.18043252826	2.42253516335	0.0
0.0	184.395236969	56.1999998093	0.0	0.0434038229287	2.22178641707	2.45363099966	0.0
0.0	186.039161682	56.1999998093	0.0	0.0437907801825	2.26314030588	2.48472371604	0.0
0.0	187.654914856	56.1999998093	0.0	0.0441710981249	2.30449400842	2.51580888871	0.0
0.0	189.243373871	56.1999998093	0.0	0.0445450023108	2.34584789723	2.54688225687	0.0
0.0	190.805473328	56.1999998093	0.0	0.0449126928288	2.38720159978	2.57794000208	0.0
0.0	192.342014313	56.1999998093	0.0	0.0452743697679	2.42855548859	2.60897881817	0.0
0.0	193.853816986	56.1999998093	0.0	0.0456302259408	2.46990919113	2.63999537565	0.0
0.0	195.341644287	56.1999998093	0.0	0.0459804396087	2.51126307994	2.67098688055	0.0
0.0	196.806259155	56.1999998093	0.0	0.0463251853944	2.55261678249	2.70195056219	0.0
0.0	198.24836731	56.1999998093	0.0	0.0466646342829	2.5939706713	2.73288413882	0.0
0.0	199.668636322	56.1999998093	0.0	0.0469989427074	2.63532437384	2.76378511917	0.0
0.0	201.067714691	56.1999998093	0.0	0.047328263463	2.67667826265	2.7946516173	0.0
0.0	202.446231842	56.1999998093	0.0	0.0476527457067	2.71803215146	2.82548181713	0.0
0.0	203.804798126	56.1999998093	0.0	0.0479725313198	2.75938585401	2.85627392586	0.0
0.0	205.143985748	56.1999998093	0.0	0.0482877549075	2.80073974282	2.88702640682	0.0
0.0	206.464328766	56.1999998093	0.0	0.048598543799	2.84209344536	2.91773790959	0.0
0.0	207.76638031	56.1999998093	0.0	0.0489050253236	2.88344733417	2.94840717688	0.0
0.0	209.050636292	56.1999998093	0.0	0.0492073195346	2.92480103672	2.97903290484	0.0
0.0	210.317611694	56.1999998093	0.0	0.0495055428473	2.96615492553	3.009614232	0.0
0.0	211.567745209	56.1999998093	0.0	0.0497998044011	3.00750862807	3.04015001748	0.0
0.0	212.801494598	56.1999998093	0.0	0.0500902096974	3.04886251688	3.07063965593	0.0
0.0	214.019298553	56.1999998093	0.0	0.0503768642375	3.09021621943	3.10108200647	0.0
0.0	215.221595764	56.1999998093	0.0	0.0506598662469	3.1315702945	3.13147674315	0.0
0.0	216.408748627	56.1999998093	0.0	0.050939306675	3.17292399704	3.16182307433	0.0
0.0	217.581195831	56.1999998093	0.0	0.0512152801093	3.21427769959	3.19212044124	0.0
0.0	218.739280701	56.1999998093	0.0	0.0514878738613	3.25563140213	3.22236835491	0.0
0.0	219.883365631	56.1999998093	0.0	0.0517571752425	3.29698547721	3.25256658252	0.0
0.0	221.013793945	56.1999998093	0.0	0.0520232606505	3.33833917975	3.28271463513	0.0
0.0	222.13092804	56.1999998093	0.0	0.0522862173966	3.3796928823	3.31281209365	0.0
0.0	223.23507309	56.1999998093	0.0	0.0525461109646	3.42104658484	3.34285884164	0.0
0.0	224.326534271	56.1999998093	0.0	0.052803025028	3.46240065992	3.3728546463	0.0
0.0	225.40561676	56.1999998093	0.0	0.0530570250703	3.50375436246	3.40279906522	0.0
0.0	226.472606659	56.1999998093	0.0	0.0533081802132	3.54510806501	3.43269235454	0.0
0.0	227.527809143	56.1999998093	0.0	0.0535565595783	3.58646214008	3.46253409516	0.0
0.0	228.571491241	56.1999998093	0.0	0.0538022213732	3.62781584263	3.49232440349	0.0
0.0	229.603881836	56.1999998093	0.0	0.0540452310815	3.66916954517	3.52206309326	0.0
0.0	230.625267029	56.1999998093	0.0	0.054285650549	3.71052324772	3.55175023433	0.0
0.0	231.635875702	56.1999998093	0.0	0.0545235343452	3.75187732279	3.58138564043	0.0
0.0	232.635974884	56.1999998093	0.0	0.0547589370399	3.79323102534	3.61096931156	0.0
0.0	233.62575531	56.1999998093	0.0	0.0549919168407	3.83458472788	3.6405015504	0.0
0.0	234.605464935	56.1999998093	0.0	0.0552225246793	3.87593843043	3.66998247337	0.0
0.0	235.575313568	56.1999998093	0.0	0.0554508114874	3.9172925055	3.69941184763	0.0
0.0	236.535491943	56.1999998093	0.0	0.0556768281967	3.95864620805	3.72878990602	0.0
0.0	237.486228943	56.1999998093	0.0	0.0559006148251	3.99999991059	3.7581168348	0.0


==> examples/inconsistencies-corrections/modelUSUB-Mod_DruckerPrager-model-b-Case-03_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.669000014663	0.0	0.0	-0.0	0.0115344826554	0.0
0.0	-0.0	1.33800002933	0.0	0.0	-0.0	0.0230689653108	0.0
0.0	-0.0	2.00699998438	0.0	0.0	-0.0	0.0346034470567	0.0
0.0	-0.0	2.67600005865	0.0	0.0	-0.0	0.0461379306216	0.0
0.0	-0.0	3.34500008821	0.0	0.0	-0.0	0.0576724123675	0.0
0.0	-0.0	4.01399996877	0.0	0.0	-0.0	0.0692068941134	0.0
0.0	-0.0	4.68300011754	0.0	0.0	-0.0	0.0807413794973	0.0
0.0	-0.0	5.3520001173	0.0	0.0	-0.0	0.0922758612433	0.0
0.0	-0.0	6.02100002766	0.0	0.0	-0.0	0.1038103459	0.0
0.0	-0.0	6.69000017643	0.0	0.0	-0.0	0.115344824735	0.0
0.0	-0.0	7.35900002718	0.0	0.0	-0.0	0.126879313029	0.0
0.0	-0.0	8.02799993753	0.0	0.0	-0.0	0.138413788227	0.0
0.0	-0.0	8.69699984789	0.0	0.0	-0.0	0.149948276521	0.0
0.0	-0.0	9.36600023508	0.0	0.0	-1.73144571597e-09	0.161482764815	0.0
0.0	-0.0	10.0349998474	0.0	0.0	-7.85064402375e-08	0.17301748594	0.0
0.0	-0.0	10.7040002346	0.0	0.0	-4.04538180732e-07	0.184553003055	0.0
0.0	-0.0	11.373000145	0.0	0.0	-1.28918200559e-06	0.19609027222	0.0
0.0	-0.0	12.0420000553	0.0	0.0	-3.16470192274e-06	0.207630684599	0.0
0.0	-0.0	12.7110004425	0.0	0.0	-6.59190177998e-06	0.219175993698	0.0
0.0	-0.0	13.3800003529	0.0	0.0	-1.22518414969e-05	0.230728351744	0.0
0.0	-0.0	14.0489996672	0.0	0.0	-2.0966216141e-05	0.242290364986	0.0
0.0	-0.0	14.7180000544	0.0	0.0	-3.36581649663e-05	0.253864939441	0.0
0.0	-0.0	15.3869999647	0.0	0.0	-5.14238422511e-05	0.265455545741	0.0
0.0	-0.0	16.0559998751	0.0	0.0	-7.54129018787e-05	0.277065814589	0.0
0.0	-0.0	16.7250002623	0.0	0.0	-0.000107018695417	0.288700129022	0.0
0.0	-0.0	17.3939996958	0.0	0.0	-0.00014763221543	0.300362912822	0.0
0.0	-0.0	18.063000083	0.0	0.0	-0.000198854354494	0.312059186399	0.0
0.0	-0.0	18.7320004702	0.0	0.0	-0.000262394337369	0.323794395081	0.0
0.0	-0.0	19.4009993076	0.0	0.0	-0.000340090173268	0.335574304336	0.0
0.0	-0.0	20.0699996948	0.0	0.0	-0.000433908826381	0.347405154025	0.0
0.0	-0.0	20.739000082	0.0	0.0	-0.000545946340935	0.359293550719	0.0
0.0	-0.0	21.4080004692	0.0	0.0	-0.000678428023093	0.371246534633	0.0
0.0	-0.0	22.0769999027	0.0	0.0	-0.000833708418213	0.383271524333	0.0
0.0	-0.0	22.7460002899	0.0	0.0	-0.00101427167465	0.395376377855	0.0
0.0	-0.0	23.4150006771	0.0	0.0	-0.00122273131637	0.407569381059	0.0
0.0	-0.0	24.0840001106	0.0	0.0	-0.00146183056131	0.419859128306	0.0
0.0	-0.0	24.7530004978	0.0	0.0	-0.00173444259417	0.432254784391	0.0
0.0	-0.0	25.422000885	0.0	0.0	-0.00204357002076	0.444765758584	0.0
0.0	-0.0	26.0910003185	0.0	0.0	-0.00239234577748	0.457401995664	0.0
0.0	-0.0	26.7600007057	0.0	0.0	-0.00278403276752	0.470173778012	0.0
0.0	-0.0	27.4289999008	0.0	0.0	-0.00322202358802	0.483091830392	0.0
0.0	-0.0	28.0979993343	0.0	0.0	-0.00370984162146	0.496167276287	0.0
0.0	-0.0	28.7669997215	0.0	0.0	-0.00425114048994	0.509411667008	0.0
0.0	-0.0	29.4360001087	0.0	0.0	-0.00484970296384	0.522836938035	0.0
0.0	-0.0	30.1049995422	0.0	0.0	-0.00550944387214	0.536455464317	0.0
0.0	-0.0	30.7739999294	0.0	0.0	-0.00623440791969	0.550280039897	0.0
0.0	-0.0	31.4430003166	0.0	0.0	-0.00702876932337	0.564323813887	0.0
0.0	-0.0	32.1119997501	0.0	0.0	-0.00789683472249	0.578600424342	0.0
0.0	-0.0	32.7809991837	0.0	0.0	-0.0088430402684	0.593123852741	0.0
0.0	-0.0	33.4500005245	0.0	0.0	-0.00987195235211	0.60790857533	0.0
0.0	-0.0	34.118999958	0.0	0.0	-0.010988269787	0.622969376855	0.0
0.0	-0.0	34.7879993916	0.0	0.0	-0.0121968201711	0.638321560109	0.0
0.0	-0.0	35.4570007324	0.0	0.0	-0.0135025649797	0.653980713105	0.0
0.0	-0.0	36.1260001659	0.0	0.0	-0.0149105922901	0.669963011751	0.0
0.0	-0.0	36.7949995995	0.0	0.0	-0.0164261262398	0.686284905532	0.0
0.0	-0.0	37.4640009403	0.0	0.0	-0.0180545175681	0.702963315416	0.0
0.0	-0.0	38.1329991817	0.0	0.0	-0.0198012508918	0.72001554654	0.0
0.0	-0.0	38.8019986153	0.0	0.0	-0.0216719403397	0.737459323136	0.0
0.0	-0.0	39.4709999561	0.0	0.0	-0.0236723324633	0.755312852561	0.0
0.0	-0.0	40.1399993896	0.0	0.0	-0.0258083047811	0.773594609927	0.0
0.0	-0.0	40.8090000153	0.0	0.0	-0.0280858686892	0.792323687347	0.0
0.0	-0.0	41.478000164	0.0	0.0	-0.03051115782	0.81151938648	0.0
0.0	-0.0	42.1470007896	0.0	0.0	-0.0330904498696	0.83120156778	0.0
0.0	-0.0	42.8160009384	0.0	0.0	-0.0358301418601	0.851390446769	0.0
0.0	-0.0	43.4849991798	0.0	0.0	-0.038736773422	0.872106681345	0.0
0.0	-0.0	44.1539998055	0.0	0.0	-0.0418170093326	0.893371284474	0.0
0.0	-0.0	44.8229999542	0.0	0.0	-0.0450776424259	0.915205752244	0.0
0.0	-0.0	45.4920005798	0.0	0.0	-0.0485256081447	0.937631999841	0.0
0.0	-0.0	46.1609988213	0.0	0.0	-0.0521679641679	0.960672274232	0.0
0.0	-0.0	46.8300013542	0.0	0.0	-0.0560118991416	0.98434939282	0.0
0.0	-0.0	47.4989995956	0.0	0.0	-0.0600647414103	1.00868635345	0.0
0.0	-0.0	48.1680002213	0.0	0.0	-0.0643339473754	1.03370680008	0.0
0.0	-0.0	48.83700037	0.0	0.0	-0.0688271014951	1.05943463277	0.0
0.0	-0.0	49.5060009956	0.0	0.0	-0.073551927926	1.08589433366	0.0
0.0	-0.0	50.1749992371	0.0	0.0	-0.0785162730608	1.11311068758	0.0
0.0	-0.0	50.84400177	0.0	0.0	-0.0837281229906	1.1411088286	0.0
0.0	-0.0	51.5130000114	0.0	0.0	-0.0891955860425	1.16991442628	0.0
0.0	-0.0	52.1820006371	0.0	0.0	-0.0949269218836	1.19955356931	0.0
0.0	-0.0	52.8510007858	0.0	0.0	-0.100930500776	1.23005267233	0.0
0.0	-0.0	53.5200014114	0.0	0.0	-0.107214832678	1.26143870875	0.0
0.0	-0.0	54.1889996529	0.0	0.0	-0.11378856143	1.29373894306	0.0
0.0	-0.0	54.8579998016	0.0	0.0	-0.120660464745	1.3269810006	0.0
0.0	-0.0	55.5270004272	0.0	0.0	-0.127839448396	1.36119313538	0.0
0.0	-0.0	56.1959986687	0.0	0.0	-0.135334557854	1.39640385751	0.0
0.0	-0.0	56.8650012016	0.0	0.0	-0.143154955003	1.43264213111	0.0
0.0	-0.0	57.5339994431	0.0	0.0	-0.151309953071	1.46993736271	0.0
0.0	-0.0	58.2030000687	0.0	0.0	-0.159808981698	1.50831938954	0.0
0.0	-0.0	58.8720002174	0.0	0.0	-0.168661610223	1.54781832825	0.0
0.0	-0.0	59.541000843	0.0	0.0	-0.177877547685	1.58846492413	0.0
0.0	-0.0	60.2099990845	0.0	0.0	-0.187466607895	1.63029026007	0.0
0.0	-0.0	60.8790016174	0.0	0.0	-0.197438779287	1.67332574492	0.0
0.0	-0.0	61.5479998589	0.0	0.0	-0.207804143429	1.71760334633	0.0
0.0	-0.0	62.2170004845	0.0	0.0	-0.218572933227	1.76315526478	0.0
0.0	-0.0	62.8860006332	0.0	0.0	-0.229755509645	1.8100143061	0.0
0.0	-0.0	63.5550012589	0.0	0.0	-0.241362396628	1.85821370687	0.0
0.0	-0.0	64.2239995003	0.0	0.0	-0.253404164687	1.90778686665	0.0
0.0	-0.0	64.8929977417	0.0	0.0	-0.265891617164	1.95876788348	0.0
0.0	-0.0	65.5619983673	0.0	0.0	-0.278835650533	2.01119109988	0.0
0.0	-0.0	66.2310004234	0.0	0.0	-0.292247254401	2.06509139389	0.0
0.0	-0.0	66.900001049	0.0	0.0	-0.306137627922	2.12050415576	0.0
0.0	5.97760106302e-06	66.900001049	0.0	1.21267366137e-16	-0.306137627922	2.12050415576	-4.99265786376e-16
0.0	4.73675459623	66.900001049	0.0	0.0011149591046	-0.263076252304	2.12050415576	0.0
0.0	9.47350621223	66.900001049	0.0	0.00222991752707	-0.220014876686	2.12050415576	0.0
0.0	14.2102575302	66.900001049	0.0	0.00334487594955	-0.176953501068	2.12050415576	0.0
0.0	18.9470088482	66.900001049	0.0	0.0044598345994	-0.13389212545	2.12050415576	0.0
0.0	23.6837601662	66.900001049	0.0	0.0055747927945	-0.0908307498321	2.12050415576	0.0
0.0	28.4205126762	66.900001049	0.0	0.00668975144436	-0.0477693713037	2.12050415576	0.0
0.0	33.1572628021	66.900001049	0.0	0.00780470963946	-0.00470799495815	2.12050415576	0.0
0.0	37.8940153122	66.900001049	0.0	0.00891966828931	0.0383533799322	2.12050415576	0.0
0.0	42.6307678223	66.900001049	0.0	0.0100346269392	0.0814147584606	2.12050415576	0.0
0.0	47.367515564	66.900001049	0.0	0.0111495846795	0.124476128258	2.12050415576	0.0
0.0	52.104268074	66.900001049	0.0	0.0122645433294	0.167537515517	2.12050415576	0.0
0.0	56.8410205841	66.900001049	0.0	0.0133795019792	0.210598879494	2.12050415576	0.0
0.0	61.5777730942	66.900001049	0.0	0.0144944597196	0.253660255112	2.12050415576	0.0
0.0	66.3145256042	66.900001049	0.0	0.0156094192789	0.29672163073	2.12050415576	0.0
0.0	71.0512733459	66.900001049	0.0	0.0167243761098	0.339783006348	2.12050415576	0.0
0.0	75.788025856	66.900001049	0.0	0.0178393347596	0.382844381966	2.12050415576	0.0
0.0	80.5247783661	66.900001049	0.0	0.0189542934095	0.425905780867	2.12050415576	0.0
0.0	85.2615261078	66.900001049	0.0	0.0200692520593	0.468967156485	2.12050415576	0.0
0.0	89.9982833862	66.900001049	0.0	0.0211842107092	0.512028532103	2.12050415576	0.0
0.0	94.7350311279	66.900001049	0.0	0.022299169359	0.555089907721	2.12050415576	0.0
0.0	99.4717884064	66.900001049	0.0	0.0234141280089	0.598151283339	2.12050415576	0.0
0.0	104.208536148	66.900001049	0.0	0.0245290866587	0.641212658957	2.12050415576	0.0
0.0	108.18608284	66.900001049	0.0	0.0254644673987	0.684274034575	2.14149130043	0.0
0.0	111.629056931	66.900001049	0.0	0.0262748762907	0.727335410193	2.1755867172	0.0
0.0	114.977111816	66.900001049	0.0	0.0270638629445	0.770396785811	2.21064644866	0.0
0.0	118.236026764	66.900001049	0.0	0.0278310089925	0.813458114862	2.24629023578	0.0
0.0	121.406126022	66.900001049	0.0	0.0285771820927	0.85651949048	2.28258688003	0.0
0.0	124.490337372	66.900001049	0.0	0.0293031571346	0.899580866098	2.31947770808	0.0
0.0	127.491664886	66.900001049	0.0	0.0300096253341	0.942642241716	2.35689575784	0.0
0.0	130.413103104	66.900001049	0.0	0.0306972870021	0.985703617334	2.3947824724	0.0
0.0	133.25761795	66.900001049	0.0	0.0313668460876	1.02876499295	2.43308509234	0.0
0.0	136.02812767	66.900001049	0.0	0.0320189828926	1.07182636857	2.47175588738	0.0
0.0	138.727493286	66.900001049	0.0	0.0326543704432	1.11488774419	2.51075138804	0.0
0.0	141.35848999	66.900001049	0.0	0.0332736672135	1.15794911981	2.55003261846	0.0
0.0	143.923816681	66.900001049	0.0	0.0338775062119	1.20101049542	2.58956383914	0.0
0.0	146.426076889	66.900001049	0.0	0.0344664986187	1.24407187104	2.62931289617	0.0
0.0	148.867769241	66.900001049	0.0	0.0350412337866	1.28713333979	2.66925068572	0.0
0.0	151.251316071	66.900001049	0.0	0.0356022828782	1.33019471541	2.70935075823	0.0
0.0	153.579025269	66.900001049	0.0	0.0361501915904	1.37325609103	2.74958927184	0.0
0.0	155.85310936	66.900001049	0.0	0.0366854765161	1.41631746665	2.78994461987	0.0
0.0	158.075695038	66.900001049	0.0	0.0372086360585	1.45937884226	2.830397035	0.0
0.0	160.248794556	66.900001049	0.0	0.0377201504307	1.50244021788	2.87092870567	0.0
0.0	162.374362946	66.900001049	0.0	0.0382204743801	1.5455015935	2.91152370628	0.0
0.0	164.454231262	66.900001049	0.0	0.0387100444641	1.58856287599	2.95216734521	0.0
0.0	166.490154266	66.900001049	0.0	0.0391892681364	1.6316242516	2.9928463744	0.0
0.0	168.483810425	66.900001049	0.0	0.0396585419367	1.67468562722	3.03354880307	0.0
0.0	170.43680191	66.900001049	0.0	0.0401182442147	1.71774700284	3.07426394429	0.0
0.0	172.350635529	66.900001049	0.0	0.0405687314924	1.76080837846	3.11498178635	0.0
0.0	174.226779938	66.900001049	0.0	0.0410103493778	1.80386975408	3.15569341183	0.0
0.0	176.066608429	66.900001049	0.0	0.041443414375	1.84693112969	3.19639106747	0.0
0.0	177.871456146	66.900001049	0.0	0.0418682429881	1.88999250531	3.23706720956	0.0
0.0	179.642543793	66.900001049	0.0	0.0422851298936	1.93305388093	3.27771517914	0.0
0.0	181.381072998	66.900001049	0.0	0.0426943552156	1.97611525655	3.31832913216	0.0
0.0	183.088207245	66.900001049	0.0	0.0430961845268	2.01917663217	3.35890385322	0.0
0.0	184.765014648	66.900001049	0.0	0.0434908797615	2.06223800778	3.39943398722	0.0
0.0	186.41254425	66.900001049	0.0	0.0438786810264	2.1052993834	3.43991557602	0.0
0.0	188.031749725	66.900001049	0.0	0.0442598175141	2.14836075902	3.48034470808	0.0
0.0	189.623622894	66.900001049	0.0	0.0446345184173	2.19142213464	3.52071742527	0.0
0.0	191.189041138	66.900001049	0.0	0.0450029911008	2.23448351026	3.56103077065	0.0
0.0	192.728862762	66.900001049	0.0	0.0453654429293	2.27754488587	3.60128199682	0.0
0.0	194.243907928	66.900001049	0.0	0.0457220594399	2.32060626149	3.64146826323	0.0
0.0	195.734977722	66.900001049	0.0	0.0460730334453	2.36366763711	3.68158717174	0.0
0.0	197.202796936	66.900001049	0.0	0.0464185359306	2.40672901273	3.72163692955	0.0
0.0	198.64812851	66.900001049	0.0	0.0467587415187	2.44979038835	3.76161572058	0.0
0.0	200.071601868	66.900001049	0.0	0.0470938102808	2.49285176396	3.80152175203	0.0
0.0	201.473922729	66.900001049	0.0	0.0474238913739	2.53591313958	3.84135358036	0.0
0.0	202.855701447	66.900001049	0.0	0.0477491412312	2.5789745152	3.8811101811	0.0
0.0	204.217567444	66.900001049	0.0	0.0480697017338	2.62203589082	3.92079022713	0.0
0.0	205.560054779	66.900001049	0.0	0.0483857038489	2.66509726644	3.96039253101	0.0
0.0	206.88375473	66.900001049	0.0	0.0486972785438	2.70815864205	3.99991683662	0.0
0.0	208.189182281	66.900001049	0.0	0.0490045567858	2.75122001767	4.03936207294	0.0
0.0	209.47687149	66.900001049	0.0	0.0493076549901	2.79428139329	4.07872740179	0.0
0.0	210.747280121	66.900001049	0.0	0.0496066932101	2.83734276891	4.11801286973	0.0
0.0	212.000904083	66.900001049	0.0	0.0499017769471	2.88040414453	4.15721763857	0.0
0.0	213.238201141	66.900001049	0.0	0.0501930153405	2.92346552014	4.19634166174	0.0
0.0	214.459590912	66.900001049	0.0	0.0504805102537	2.96652689576	4.23538456671	0.0
0.0	215.665493011	66.900001049	0.0	0.0507643635501	3.00958827138	4.27434635349	0.0
0.0	216.856327057	66.900001049	0.0	0.0510446661792	3.052649647	4.31322678924	0.0
0.0	218.032474518	66.900001049	0.0	0.0513215127285	3.09571102262	4.35202568769	0.0
0.0	219.194297791	66.900001049	0.0	0.0515949868714	3.13877239823	4.39074304886	0.0
0.0	220.342178345	66.900001049	0.0	0.0518651795574	3.18183377385	4.429379059	0.0
0.0	221.47644043	66.900001049	0.0	0.052132167184	3.22489514947	4.46793395095	0.0
0.0	222.597427368	66.900001049	0.0	0.0523960334249	3.26795652509	4.50640772469	0.0
0.0	223.705482483	66.900001049	0.0	0.0526568474015	3.31101790071	4.54480014741	0.0
0.0	224.800872803	66.900001049	0.0	0.0529146891495	3.35407927632	4.58311229013	0.0
0.0	225.88394165	66.900001049	0.0	0.0531696277903	3.39714065194	4.62134368718	0.0
0.0	226.954975128	66.900001049	0.0	0.0534217288077	3.44020202756	4.65949499048	0.0
0.0	228.014221191	66.900001049	0.0	0.0536710576853	3.48326340318	4.69756624661	0.0
0.0	229.061985016	66.900001049	0.0	0.0539176835446	3.5263247788	4.73555778153	0.0
0.0	230.098495483	66.900001049	0.0	0.0541616645933	3.56938615441	4.7734700609	0.0
0.0	231.124038696	66.900001049	0.0	0.054403062677	3.61244753003	4.81130369008	0.0
0.0	232.138843536	66.900001049	0.0	0.0546419287275	3.65550890565	4.8490584828	0.0
0.0	233.143138885	66.900001049	0.0	0.0548783282284	3.69857028127	4.88673504442	0.0
0.0	234.137172699	66.900001049	0.0	0.0551123048353	3.74163165689	4.92433398031	0.0
0.0	235.121154785	66.900001049	0.0	0.0553439203941	3.7846930325	4.96185529046	0.0
0.0	236.095294952	66.900001049	0.0	0.0555732185603	3.82775440812	4.99930004589	0.0
0.0	237.059822083	66.900001049	0.0	0.0558002502657	3.87081578374	5.03666801378	0.0
0.0	238.014907837	66.900001049	0.0	0.0560250628041	3.91387715936	5.07396026514	0.0
0.0	238.960762024	66.900001049	0.0	0.0562477034691	3.95693853498	5.11117652059	0.0
0.0	239.897594452	66.900001049	0.0	0.0564682159165	3.99999991059	5.14831808396	0.0


==> examples/inconsistencies-corrections/modelUSUB-Mod_DruckerPrager-model-b-Case-04_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.794999994338	0.0	0.0	-0.0	0.0137068967888	0.0
0.0	-0.0	1.58999998868	0.0	0.0	-0.0	0.0274137935776	0.0
0.0	-0.0	2.38499999046	0.0	0.0	-0.0	0.0411206889112	0.0
0.0	-0.0	3.17999997735	0.0	0.0	-0.0	0.0548275871552	0.0
0.0	-0.0	3.97499999404	0.0	0.0	-0.0	0.0685344828526	0.0
0.0	-0.0	4.76999998093	0.0	0.0	-0.0	0.0822413778224	0.0
0.0	-0.0	5.56500011683	0.0	0.0	-0.0	0.0959482764301	0.0
0.0	-0.0	6.3599999547	0.0	0.0	-0.0	0.10965517431	0.0
0.0	-0.0	7.1550000906	0.0	0.0	-0.0	0.123362070008	0.0
0.0	-0.0	7.94999998808	0.0	0.0	-0.0	0.137068965705	0.0
0.0	-0.0	8.74499982595	0.0	0.0	-0.0	0.150775859947	0.0
0.0	-0.0	9.53999996185	0.0	0.0	-3.02659702855e-09	0.164482768741	0.0
0.0	-0.0	10.3349997997	0.0	0.0	-1.78325532119e-07	0.178190220322	0.0
0.0	-0.0	11.1300002337	0.0	0.0	-8.78658124037e-07	0.191899326455	0.0
0.0	-0.0	11.9250000715	0.0	0.0	-2.74200857575e-06	0.205612114223	0.0
0.0	-0.0	12.7199999094	0.0	0.0	-6.65156250079e-06	0.219331355765	0.0
0.0	-0.0	13.5150003433	0.0	0.0	-1.37336684247e-05	0.233060627943	0.0
0.0	-0.0	14.3100001812	0.0	0.0	-2.53905454883e-05	0.246804350172	0.0
0.0	-0.0	15.1049995422	0.0	0.0	-4.32308411291e-05	0.26056758943	0.0
0.0	-0.0	15.8999999762	0.0	0.0	-6.92080220688e-05	0.274356544833	0.0
0.0	-0.0	16.694999814	0.0	0.0	-0.000105420213004	0.288177837501	0.0
0.0	-0.0	17.4899996519	0.0	0.0	-0.000154291819854	0.302039113012	0.0
0.0	-0.0	18.2850000858	0.0	0.0	-0.000218485843106	0.315948791103	0.0
0.0	-0.0	19.0799999237	0.0	0.0	-0.000300921897178	0.329916094779	0.0
0.0	-0.0	19.8749997616	0.0	0.0	-0.00040477652874	0.34395105904	0.0
0.0	-0.0	20.6699995995	0.0	0.0	-0.000533483625986	0.358064516331	0.0
0.0	-0.0	21.4650006294	0.0	0.0	-0.000690734668751	0.372268169303	0.0
0.0	-0.0	22.2600004673	0.0	0.0	-0.000880478910403	0.386574448203	0.0
0.0	-0.0	23.0550003052	0.0	0.0	-0.00110692399176	0.400996662211	0.0
0.0	-0.0	23.8500001431	0.0	0.0	-0.00137453580464	0.415548915043	0.0
0.0	-0.0	24.6449999809	0.0	0.0	-0.00168803890119	0.430246116593	0.0
0.0	-0.0	25.4399998188	0.0	0.0	-0.00205241649383	0.445104061509	0.0
0.0	-0.0	26.2350008488	0.0	0.0	-0.00247291136475	0.460139242932	0.0
0.0	-0.0	27.0300006866	0.0	0.0	-0.00295502522931	0.475369085325	0.0
0.0	-0.0	27.8250005245	0.0	0.0	-0.00350451919076	0.490811781492	0.0
0.0	-0.0	28.6200003624	0.0	0.0	-0.0041274146497	0.506486330414	0.0
0.0	-0.0	29.4150002003	0.0	0.0	-0.00482999203086	0.522412592545	0.0
0.0	-0.0	30.2099990845	0.0	0.0	-0.00561879205634	0.538611214142	0.0
0.0	-0.0	31.0050001144	0.0	0.0	-0.00650061629131	0.555103697116	0.0
0.0	-0.0	31.7999999523	0.0	0.0	-0.00748252568883	0.571912334999	0.0
0.0	-0.0	32.5950007439	0.0	0.0	-0.00857184131746	0.589060288621	0.0
0.0	-0.0	33.3899996281	0.0	0.0	-0.00977614763542	0.606571452226	0.0
0.0	-0.0	34.1850004196	0.0	0.0	-0.0111032859422	0.624470645562	0.0
0.0	-0.0	34.9799993038	0.0	0.0	-0.0125613616547	0.64278342179	0.0
0.0	-0.0	35.7750012875	0.0	0.0	-0.014158738486	0.661536277039	0.0
0.0	-0.0	36.5700001717	0.0	0.0	-0.015904045722	0.680756417569	0.0
0.0	-0.0	37.3650009632	0.0	0.0	-0.0178061673068	0.700471922755	0.0
0.0	-0.0	38.1599998474	0.0	0.0	-0.0198742549401	0.720711657777	0.0
0.0	-0.0	38.955000639	0.0	0.0	-0.0221177193453	0.741505424958	0.0
0.0	-0.0	39.7499995232	0.0	0.0	-0.0245462317253	0.762883730931	0.0
0.0	-0.0	40.5449995995	0.0	0.0	-0.0271697266726	0.78487797291	0.0
0.0	-0.0	41.3399991989	0.0	0.0	-0.0299984007142	0.807520363014	0.0
0.0	-0.0	42.1349992752	0.0	0.0	-0.0330427079462	0.830843864242	0.0
0.0	-0.0	42.9300012589	0.0	0.0	-0.0363133731298	0.854882440763	0.0
0.0	-0.0	43.724998951	0.0	0.0	-0.0398213800509	0.879670778522	0.0
0.0	-0.0	44.5200009346	0.0	0.0	-0.0435779656982	0.905244325986	0.0
0.0	-0.0	45.3149986267	0.0	0.0	-0.0475946435472	0.931639433838	0.0
0.0	-0.0	46.1100006104	0.0	0.0	-0.0518831773661	0.958893372444	0.0
0.0	-0.0	46.9049983025	0.0	0.0	-0.0564556044992	0.987044069916	0.0
0.0	-0.0	47.7000002861	0.0	0.0	-0.0613242213149	1.01613041479	0.0
0.0	-0.0	48.4950003624	0.0	0.0	-0.0665015773848	1.04619200574	0.0
0.0	-0.0	49.2899999619	0.0	0.0	-0.0720004958566	1.07726941351	0.0
0.0	-0.0	50.0850000381	0.0	0.0	-0.0778340618126	1.10940391896	0.0
0.0	-0.0	50.8799996376	0.0	0.0	-0.0840156164486	1.14263765281	0.0
0.0	-0.0	51.6749997139	0.0	0.0	-0.0905587745365	1.17701370036	0.0
0.0	-0.0	52.4700016975	0.0	0.0	-0.0974774069618	1.21257578721	0.0
0.0	-0.0	53.2649993896	0.0	0.0	-0.104785640724	1.24936866341	0.0
0.0	-0.0	54.0600013733	0.0	0.0	-0.11249788804	1.28743771929	0.0
0.0	-0.0	54.8549990654	0.0	0.0	-0.120628811419	1.3268292998	0.0
0.0	-0.0	55.650001049	0.0	0.0	-0.129193323664	1.36759054149	0.0
0.0	-0.0	56.4449987411	0.0	0.0	-0.138206628617	1.40976952389	0.0
0.0	-0.0	57.2400007248	0.0	0.0	-0.147684162948	1.45341492025	0.0
0.0	-0.0	58.0350008011	0.0	0.0	-0.157641654368	1.4985764632	0.0
0.0	-0.0	58.8300004005	0.0	0.0	-0.16809507506	1.54530458385	0.0
0.0	-0.0	59.6250004768	0.0	0.0	-0.179060688242	1.59365067957	0.0
0.0	-0.0	60.4199981689	0.0	0.0	-0.190554978326	1.643666788	0.0
0.0	-0.0	61.2150001526	0.0	0.0	-0.202594720758	1.69540590141	0.0
0.0	-0.0	62.0100002289	0.0	0.0	-0.215196958743	1.74892192008	0.0
0.0	-0.0	62.8049998283	0.0	0.0	-0.228379014879	1.80426948937	0.0
0.0	-0.0	63.5999999046	0.0	0.0	-0.242158421315	1.86150406953	0.0
0.0	-0.0	64.3949975967	0.0	0.0	-0.256552989595	1.92068186589	0.0
0.0	-0.0	65.1900014877	0.0	0.0	-0.271580857225	1.98186023626	0.0
0.0	-0.0	65.9849991798	0.0	0.0	-0.28726037126	2.04509703908	0.0
0.0	-0.0	66.7799992561	0.0	0.0	-0.30361013487	2.11045104079	0.0
0.0	-0.0	67.5749993324	0.0	0.0	-0.320649053901	2.17798207887	0.0
0.0	-0.0	68.3700008392	0.0	0.0	-0.338396243751	2.24775045644	0.0
0.0	-0.0	69.1650009155	0.0	0.0	-0.35687116906	2.31981764082	0.0
0.0	-0.0	69.9599986076	0.0	0.0	-0.376093480736	2.39424572792	0.0
0.0	-0.0	70.7549986839	0.0	0.0	-0.396083109081	2.471097745	0.0
0.0	-0.0	71.5500025749	0.0	0.0	-0.416860310361	2.55043753423	0.0
0.0	-0.0	72.345000267	0.0	0.0	-0.438445527107	2.63232975267	0.0
0.0	-0.0	73.1400003433	0.0	0.0	-0.460859481245	2.71683994215	0.0
0.0	-0.0	73.9349980354	0.0	0.0	-0.484123220667	2.80403438956	0.0
0.0	-0.0	74.7300019264	0.0	0.0	-0.508257932961	2.89398038294	0.0
0.0	-0.0	75.5249996185	0.0	0.0	-0.533285271376	2.98674590886	0.0
0.0	-0.0	76.3199996948	0.0	0.0	-0.559226935729	3.08239976875	0.0
0.0	-0.0	77.1149997711	0.0	0.0	-0.586105044931	3.18101162557	0.0
0.0	-0.0	77.9100012779	0.0	0.0	-0.613941904157	3.28265214339	0.0
0.0	-0.0	78.7050013542	0.0	0.0	-0.64276009798	3.3873927081	0.0
0.0	-0.0	79.4999990463	0.0	0.0	-0.672582536936	3.49530547392	0.0


==> examples/inconsistencies-corrections/modelUSUB-Mod_DruckerPrager-model-c-Case-01_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.430999994278	0.0	0.0	-0.0	0.00743103455534	0.0
0.0	-0.0	0.861999988556	0.0	0.0	-0.0	0.0148620691107	0.0
0.0	-0.0	1.29299998283	0.0	0.0	-0.0	0.0222931032113	0.0
0.0	-0.0	1.72399997711	0.0	0.0	-0.0	0.0297241382214	0.0
0.0	-0.0	2.15499997139	0.0	0.0	-0.0	0.0371551723219	0.0
0.0	-0.0	2.58599996567	0.0	0.0	-0.0	0.0445862064225	0.0
0.0	-0.0	3.01699995995	0.0	0.0	-0.0	0.0520172405231	0.0
0.0	-0.0	3.44799995422	0.0	0.0	-0.0	0.0594482764427	0.0
0.0	-0.0	3.8789999485	0.0	0.0	-0.0	0.0668793087243	0.0
0.0	-0.0	4.30999994278	0.0	0.0	-0.0	0.0743103446439	0.0
0.0	-0.0	4.74100005627	0.0	0.0	-0.0	0.0817413805635	0.0
0.0	-0.0	5.17199993134	0.0	0.0	-0.0	0.0891724128451	0.0
0.0	-0.0	5.60300004482	0.0	0.0	-0.0	0.0966034487647	0.0
0.0	-0.0	6.03399991989	0.0	0.0	-0.0	0.104034481046	0.0
0.0	-0.0	6.46500003338	0.0	0.0	-0.0	0.111465516966	0.0
0.0	-0.0	6.89599990845	0.0	0.0	-0.0	0.118896552885	0.0
0.0	-0.0	7.32700002193	0.0	0.0	-0.0	0.126327588805	0.0
0.0	-0.0	7.757999897	0.0	0.0	-0.0	0.133758617449	0.0
0.0	-0.0	8.18900001049	0.0	0.0	-0.0	0.141189653368	0.0
0.0	-0.0	8.61999988556	0.0	0.0	-0.0	0.148620689288	0.0
0.0	-0.0	9.05099976063	0.0	0.0	-0.0	0.156051725207	0.0
0.0	-0.0	9.48200011253	0.0	0.0	-0.0	0.163482780044	0.0
0.0	-0.0	9.9129999876	0.0	0.0	-0.0	0.170913932379	0.0
0.0	-0.0	10.3439998627	0.0	0.0	-0.0	0.178345401946	0.0
0.0	-0.0	10.7749997377	0.0	0.0	-0.0	0.185777329898	0.0
0.0	-0.0	11.2060000896	0.0	0.0	-0.0	0.193210040743	0.0
0.0	-0.0	11.6369999647	0.0	0.0	-0.0	0.200643876451	0.0
0.0	-0.0	12.0679998398	0.0	0.0	-0.0	0.208079277945	0.0
0.0	-0.0	12.4989997149	0.0	0.0	-0.0	0.21551673708	0.0
0.0	-0.0	12.9300000668	0.0	0.0	-0.0	0.222956814105	0.0
0.0	-0.0	13.3609999418	0.0	0.0	-0.0	0.230400150758	0.0
0.0	-0.0	13.7919998169	0.0	0.0	-0.0	0.237847445533	0.0
0.0	-0.0	14.222999692	0.0	0.0	-0.0	0.245299449307	0.0
0.0	-0.0	14.6540000439	0.0	0.0	-0.0	0.252757052658	0.0
0.0	-0.0	15.0849999189	0.0	0.0	-0.0	0.260221111239	0.0
0.0	-0.0	15.515999794	0.0	0.0	-0.0	0.267692646594	0.0
0.0	-0.0	15.9469996691	0.0	0.0	-0.0	0.275172680267	0.0
0.0	-0.0	16.378000021	0.0	0.0	-0.0	0.282662364771	0.0
0.0	-0.0	16.808999896	0.0	0.0	-0.0	0.290162835154	0.0
0.0	-0.0	17.2399997711	0.0	0.0	-0.0	0.297675427282	0.0
0.0	-0.0	17.6709996462	0.0	0.0	-0.0	0.305201366427	0.0
0.0	-0.0	18.1019995213	0.0	0.0	-0.0	0.312742195092	0.0
0.0	-0.0	18.53300035	0.0	0.0	-0.0	0.320299217128	0.0
0.0	-0.0	18.9640002251	0.0	0.0	-0.0	0.327874129289	0.0
0.0	-0.0	19.3950001001	0.0	0.0	-0.0	0.335468392586	0.0
0.0	-0.0	19.8259999752	0.0	0.0	-0.0	0.343083869666	0.0
0.0	-0.0	20.2570004463	0.0	0.0	-0.0	0.350722059375	0.0
0.0	-0.0	20.6879997253	0.0	0.0	-0.0	0.358385086292	0.0
0.0	-0.0	21.1190001965	0.0	0.0	-0.0	0.366074498743	0.0
0.0	-0.0	21.5499994755	0.0	0.0	-0.0	0.373792639584	0.0
0.0	-0.0	21.9810009003	0.0	0.0	-0.0	0.38154112699	0.0
0.0	-0.0	22.4120001793	0.0	0.0	-0.0	0.389322522096	0.0
0.0	-0.0	22.8430006504	0.0	0.0	-0.0	0.397138478002	0.0
0.0	-0.0	23.2739999294	0.0	0.0	-0.0	0.404991803225	0.0
0.0	-0.0	23.7050004005	0.0	0.0	-0.0	0.412884168327	0.0
0.0	-0.0	24.1359996796	0.0	0.0	-0.0	0.42081871361	0.0
0.0	-0.0	24.5670001507	0.0	0.0	-0.0	0.428797068889	0.0
0.0	-0.0	24.9979994297	0.0	0.0	-0.0	0.436822650954	0.0
0.0	-0.0	25.4290008545	0.0	0.0	-0.0	0.44489702268	0.0
0.0	-0.0	25.8600001335	0.0	0.0	-0.0	0.453024028684	0.0
0.0	-0.0	26.2910006046	0.0	0.0	-0.0	0.461205127067	0.0
0.0	-0.0	26.7219998837	0.0	0.0	-0.0	0.469444514601	0.0
0.0	-0.0	27.1530003548	0.0	0.0	-0.0	0.477743995725	0.0
0.0	-0.0	27.5839996338	0.0	0.0	-0.0	0.486106844619	0.0
0.0	-0.0	28.0150001049	0.0	0.0	-0.0	0.494536140468	0.0
0.0	-0.0	28.4459993839	0.0	0.0	-0.0	0.503034924623	0.0
0.0	-0.0	28.8770008087	0.0	0.0	-0.0	0.511606381042	0.0
0.0	-0.0	29.3080000877	0.0	0.0	-0.0	0.52025373443	0.0
0.0	-0.0	29.7390005589	0.0	0.0	-0.0	0.528980331728	0.0
0.0	-0.0	30.1699998379	0.0	0.0	-0.0	0.537789479131	0.0
0.0	-0.0	30.601000309	0.0	0.0	-0.0	0.546684645815	0.0
0.0	-0.0	31.031999588	0.0	0.0	-0.0	0.555669370806	0.0
0.0	-0.0	31.4630000591	0.0	0.0	-0.0	0.564747257158	0.0
0.0	-0.0	31.8939993382	0.0	0.0	-0.0	0.573921896284	0.0
0.0	-0.0	32.3250007629	0.0	0.0	-0.0	0.583197094966	0.0
0.0	-0.0	32.756000042	0.0	0.0	-0.0	0.592576625058	0.0
0.0	-0.0	33.1870005131	0.0	0.0	-0.0	0.602064316627	0.0
0.0	-0.0	33.6179997921	0.0	0.0	-0.0	0.611664209282	0.0
0.0	-0.0	34.0490002632	0.0	0.0	-0.0	0.621380232042	0.0
0.0	-0.0	34.4799995422	0.0	0.0	-0.0	0.631216500187	0.0
0.0	-0.0	34.9110000134	0.0	0.0	-0.0	0.641177175567	0.0
0.0	-0.0	35.3419992924	0.0	0.0	-0.0	0.651266530622	0.0
0.0	-0.0	35.7729997635	0.0	0.0	-0.0	0.661488779588	0.0
0.0	-0.0	36.2039990425	0.0	0.0	-0.0	0.671848346246	0.0
0.0	-0.0	36.6349995136	0.0	0.0	-0.0	0.682349677663	0.0
0.0	-0.0	37.0660007	0.0	0.0	-0.0	0.692997255828	0.0
0.0	-0.0	37.4970011711	0.0	0.0	-0.0	0.703795684967	0.0
0.0	-0.0	37.9280004501	0.0	0.0	-0.0	0.714749639155	0.0
0.0	-0.0	38.3590009212	0.0	0.0	-0.0	0.725863839034	0.0
0.0	-0.0	38.7900002003	0.0	0.0	-0.0	0.737143057631	0.0
0.0	-0.0	39.2210006714	0.0	0.0	-0.0	0.748592196032	0.0
0.0	-0.0	39.6519999504	0.0	0.0	-0.0	0.760216161143	0.0
0.0	-0.0	40.0829992294	0.0	0.0	-0.0	0.772020028671	0.0
0.0	-0.0	40.5140008926	0.0	0.0	-0.0	0.7840088394	0.0
0.0	-0.0	40.9450001717	0.0	0.0	-0.0	0.796187744709	0.0
0.0	-0.0	41.3759994507	0.0	0.0	-0.0	0.808561971644	0.0
0.0	-0.0	41.8069987297	0.0	0.0	-0.0	0.82113686949	0.0
0.0	-0.0	42.2380003929	0.0	0.0	-0.0	0.833917770069	0.0
0.0	-0.0	42.6689996719	0.0	0.0	-0.0	0.846910109976	0.0
0.0	-0.0	43.099998951	0.0	0.0	-0.0	0.86011941894	0.0
0.0	-0.0	43.099998951	0.0	-3.98036790445e-17	-7.86286405731e-17	0.86011941894	3.76354951948e-17
0.0	4.39999997616	43.099998951	0.0	0.00103569232124	0.0399999989895	0.86011941894	0.0
0.0	8.79999995232	43.099998951	0.0	0.00207138464248	0.079999997979	0.86011941894	0.0
0.0	13.2000005245	43.099998951	0.0	0.00310707696372	0.1200000057	0.86011941894	0.0
0.0	17.5999999046	43.099998951	0.0	0.00414276928495	0.159999995958	0.86011941894	0.0
0.0	22.0000004768	43.099998951	0.0	0.00517846183357	0.200000009499	0.86011941894	0.0
0.0	26.400001049	43.099998951	0.0	0.00621415392743	0.240000011399	0.86011941894	0.0
0.0	30.8000016212	43.099998951	0.0	0.00724984647604	0.279999990016	0.86011941894	0.0
0.0	35.1999998093	43.099998951	0.0	0.00828553856991	0.319999991916	0.86011941894	0.0
0.0	39.6000003815	43.099998951	0.0	0.00932123111852	0.359999993816	0.86011941894	0.0
0.0	44.0000009537	43.099998951	0.0	0.0103569236671	0.400000018999	0.86011941894	0.0
0.0	48.4000015259	43.099998951	0.0	0.0113926153062	0.439999997616	0.86011941894	0.0
0.0	52.8000020981	43.099998951	0.0	0.0124283078549	0.480000022799	0.86011941894	0.0
0.0	57.2000026703	43.099998951	0.0	0.0134640004035	0.520000001416	0.86011941894	0.0
0.0	61.6000032425	43.099998951	0.0	0.0144996929521	0.559999980032	0.86011941894	0.0
0.0	65.9999990463	43.099998951	0.0	0.0155353845912	0.600000005215	0.86011941894	0.0
0.0	70.3999996185	43.099998951	0.0	0.0165710771398	0.639999983832	0.86011941894	0.0
0.0	74.8000001907	43.099998951	0.0	0.0176067696884	0.680000009015	0.86011941894	0.0
0.0	79.2000007629	43.099998951	0.0	0.018642462237	0.719999987632	0.86011941894	0.0
0.0	83.5999965668	43.099998951	0.0	0.0196781547857	0.760000012815	0.86011941894	0.0
0.0	87.8969860077	43.099998951	0.0	0.020694675186	0.800000037998	0.860844919225	0.0
0.0	91.531419754	43.099998951	0.0	0.0215451855183	0.839999970049	0.867551658303	0.0
0.0	95.1223468781	43.099998951	0.0	0.0223903389269	0.879999995232	0.874261010904	0.0
0.0	98.6425209045	43.099998951	0.0	0.023218926799	0.920000020415	0.881249009399	0.0
0.0	102.089643478	43.099998951	0.0	0.0240303234023	0.960000045598	0.888562761247	0.0
0.0	105.463399887	43.099998951	0.0	0.0248244541581	0.999999977648	0.896188145271	0.0
0.0	108.763780594	43.099998951	0.0	0.0256013136095	1.04000000283	0.904110801639	0.0
0.0	111.991090775	43.099998951	0.0	0.0263609726971	1.08000002801	0.9123165044	0.0
0.0	115.145893097	43.099998951	0.0	0.0271035660262	1.11999996006	0.92079078895	0.0
0.0	118.229007721	43.099998951	0.0	0.0278292827716	1.15999998525	0.929519324563	0.0
0.0	121.241445541	43.099998951	0.0	0.0285383648588	1.20000001043	0.938487733947	0.0
0.0	124.184436798	43.099998951	0.0	0.0292310996883	1.24000003561	0.947681901744	0.0
0.0	127.059326172	43.099998951	0.0	0.0299078037642	1.27999996766	0.957088079304	0.0
0.0	129.867601395	43.099998951	0.0	0.0305688299704	1.31999999285	0.966692733346	0.0
0.0	132.610855103	43.099998951	0.0	0.0312145493808	1.36000001803	0.976482976694	0.0
0.0	135.290756226	43.099998951	0.0	0.0318453567161	1.40000004321	0.986446312163	0.0
0.0	137.908992767	43.099998951	0.0	0.0324616521539	1.43999997526	0.996570778079	0.0
0.0	140.467329025	43.099998951	0.0	0.0330638467858	1.48000000045	1.00684507051	0.0
0.0	142.967538834	43.099998951	0.0	0.0336523553415	1.52000002563	1.0172583512	0.0
0.0	145.411376953	43.099998951	0.0	0.0342275961884	1.55999995768	1.02780035231	0.0
0.0	147.800607681	43.099998951	0.0	0.0347899876942	1.600000076	1.03846145794	0.0
0.0	150.136985779	43.099998951	0.0	0.0353399336745	1.64000000805	1.0492325644	0.0
0.0	152.422218323	43.099998951	0.0	0.035877841583	1.6799999401	1.06010513846	0.0
0.0	154.657993317	43.099998951	0.0	0.0364041115972	1.72000005841	1.07107104268	0.0
0.0	156.845960617	43.099998951	0.0	0.036919125705	1.75999999046	1.08212289633	0.0
0.0	158.987722397	43.099998951	0.0	0.0374232622562	1.79999992251	1.09325359808	0.0
0.0	161.084842682	43.099998951	0.0	0.0379168923246	1.84000004083	1.10445658211	0.0
0.0	163.138828278	43.099998951	0.0	0.0384003687941	1.87999997288	1.11572569003	0.0
0.0	165.151157379	43.099998951	0.0	0.0388740372728	1.9200000912	1.12705517095	0.0
0.0	167.123222351	43.099998951	0.0	0.0393382324546	1.96000002325	1.13843976287	0.0
0.0	169.056396484	43.099998951	0.0	0.0397932744818	1.9999999553	1.1498743901	0.0
0.0	170.95199585	43.099998951	0.0	0.0402394725825	2.04000007361	1.16135444259	0.0
0.0	172.811317444	43.099998951	0.0	0.040677121433	2.08000000566	1.17287562462	0.0
0.0	174.63552475	43.099998951	0.0	0.0411065157095	2.11999993771	1.18443384999	0.0
0.0	176.42583847	43.099998951	0.0	0.0415279282606	2.16000005603	1.19602545165	0.0
0.0	178.183345795	43.099998951	0.0	0.0419416210207	2.19999998808	1.20764691383	0.0
0.0	179.909172058	43.099998951	0.0	0.0423478522862	2.23999992013	1.21929496527	0.0
0.0	181.604328156	43.099998951	0.0	0.0427468621638	2.28000003844	1.23096666066	0.0
0.0	183.269805908	43.099998951	0.0	0.04313889076	2.3199999705	1.2426590547	0.0
0.0	184.90655899	43.099998951	0.0	0.0435241599916	2.36000008881	1.2543697143	0.0
0.0	186.515541077	43.099998951	0.0	0.0439028881374	2.40000002086	1.26609614817	0.0
0.0	188.0975914	43.099998951	0.0	0.044275282562	2.43999995291	1.27783603966	0.0
0.0	189.653587341	43.099998951	0.0	0.0446415360784	2.48000007123	1.28958731657	0.0
0.0	191.184329987	43.099998951	0.0	0.0450018487754	2.52000000328	1.30134799983	0.0
0.0	192.690582275	43.099998951	0.0	0.045356398914	2.55999993533	1.31311640143	0.0
0.0	194.173107147	43.099998951	0.0	0.0457053611171	2.60000005364	1.32489064708	0.0
0.0	195.632610321	43.099998951	0.0	0.0460489063698	2.63999998569	1.33666923502	0.0
0.0	197.069778442	43.099998951	0.0	0.0463871947431	2.67999991775	1.34845073335	0.0
0.0	198.485298157	43.099998951	0.0	0.0467203863082	2.72000003606	1.36023376836	0.0
0.0	199.879779816	43.099998951	0.0	0.047048626584	2.75999996811	1.37201701291	0.0
0.0	201.253833771	43.099998951	0.0	0.0473720574519	2.80000008643	1.38379938435	0.0
0.0	202.6080513	43.099998951	0.0	0.0476908207929	2.84000001848	1.39557968359	0.0
0.0	203.943004608	43.099998951	0.0	0.0480050439364	2.87999995053	1.40735693276	0.0
0.0	205.259208679	43.099998951	0.0	0.0483148614876	2.92000006884	1.41913024709	0.0
0.0	206.557197571	43.099998951	0.0	0.0486203898618	2.96000000089	1.43089859048	0.0
0.0	207.837486267	43.099998951	0.0	0.0489217491122	2.99999993294	1.44266129937	0.0
0.0	209.100532532	43.099998951	0.0	0.0492190483783	3.04000005126	1.454417489	0.0
0.0	210.346813202	43.099998951	0.0	0.0495124040754	3.07999998331	1.46616654238	0.0
0.0	211.576766968	43.099998951	0.0	0.0498019180668	3.11999991536	1.47790772608	0.0
0.0	212.79083252	43.099998951	0.0	0.0500876885781	3.15999984741	1.48964046966	0.0
0.0	213.9894104	43.099998951	0.0	0.0503698174725	3.20000015199	1.50136416778	0.0
0.0	215.172920227	43.099998951	0.0	0.0506483920617	3.24000008404	1.51307834312	0.0
0.0	216.341705322	43.099998951	0.0	0.050923510571	3.28000001609	1.52478248347	0.0
0.0	217.496185303	43.099998951	0.0	0.051195256674	3.31999994814	1.53647606494	0.0
0.0	218.636684418	43.099998951	0.0	0.0514637104061	3.35999988019	1.54815878486	0.0
0.0	219.76354599	43.099998951	0.0	0.0517289590789	3.40000018477	1.55983016593	0.0
0.0	220.877132416	43.099998951	0.0	0.0519910790899	3.44000011683	1.57148985891	0.0
0.0	221.977729797	43.099998951	0.0	0.0522501431988	3.48000004888	1.58313754946	0.0
0.0	223.065662384	43.099998951	0.0	0.052506227803	3.51999998093	1.59477292327	0.0
0.0	224.141254425	43.099998951	0.0	0.0527594020241	3.55999991298	1.60639567766	0.0
0.0	225.204734802	43.099998951	0.0	0.0530097313458	3.59999984503	1.61800554488	0.0
0.0	226.256446838	43.099998951	0.0	0.0532572885277	3.64000014961	1.62960237358	0.0
0.0	227.296619415	43.099998951	0.0	0.0535021281394	3.68000008166	1.64118580287	0.0
0.0	228.325538635	43.099998951	0.0	0.0537443193025	3.72000001371	1.65275577456	0.0
0.0	229.34343338	43.099998951	0.0	0.0539839165867	3.75999994576	1.66431198595	0.0
0.0	230.350570679	43.099998951	0.0	0.0542209818377	3.79999987781	1.67585422751	0.0
0.0	231.347179413	43.099998951	0.0	0.0544555659872	3.84000018239	1.68738249922	0.0
0.0	232.333469391	43.099998951	0.0	0.0546877272427	3.88000011444	1.69889649842	0.0
0.0	233.309688568	43.099998951	0.0	0.0549175128981	3.92000004649	1.71039626002	0.0
0.0	234.276046753	43.099998951	0.0	0.055144977523	3.95999997854	1.72188153956	0.0
0.0	235.232753754	43.099998951	0.0	0.0553701720492	3.99999991059	1.73335227882	0.0


==> examples/inconsistencies-corrections/modelUSUB-Mod_DruckerPrager-model-c-Case-02_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.561999995261	0.0	0.0	-0.0	0.00968965550783	0.0
0.0	-0.0	1.12399999052	0.0	0.0	-0.0	0.0193793110157	0.0
0.0	-0.0	1.68599995971	0.0	0.0	-0.0	0.0290689649773	0.0
0.0	-0.0	2.24799998105	0.0	0.0	-0.0	0.0387586220313	0.0
0.0	-0.0	2.80999991298	0.0	0.0	-0.0	0.0484482767206	0.0
0.0	-0.0	3.37199991941	0.0	0.0	-0.0	0.0581379299547	0.0
0.0	-0.0	3.93400007486	0.0	0.0	-0.0	0.0678275857354	0.0
0.0	-0.0	4.49599996209	0.0	0.0	-0.0	0.0775172440626	0.0
0.0	-0.0	5.05800008774	0.0	0.0	-0.0	0.0872068987519	0.0
0.0	-0.0	5.61999982595	0.0	0.0	-0.0	0.0968965534412	0.0
0.0	-0.0	6.18200010061	0.0	0.0	-0.0	0.10658620522	0.0
0.0	-0.0	6.74399983883	0.0	0.0	-0.0	0.116275859909	0.0
0.0	-0.0	7.30600011349	0.0	0.0	-0.0	0.125965516781	0.0
0.0	-0.0	7.86800014973	0.0	0.0	-0.0	0.135655171471	0.0
0.0	-0.0	8.43000012636	0.0	0.0	-0.0	0.14534482616	0.0
0.0	-0.0	8.99199992418	0.0	0.0	-0.0	0.155034488125	0.0
0.0	-0.0	9.55399990082	0.0	0.0	-0.0	0.164724155911	0.0
0.0	-0.0	10.1160001755	0.0	0.0	-0.0	0.174414101639	0.0
0.0	-0.0	10.6780004501	0.0	0.0	-0.0	0.184104661457	0.0
0.0	-0.0	11.2399996519	0.0	0.0	-0.0	0.193796424719	0.0
0.0	-0.0	11.8019999266	0.0	0.0	-0.0	0.203490167041	0.0
0.0	-0.0	12.3640002012	0.0	0.0	-0.0	0.213186883775	0.0
0.0	-0.0	12.925999999	0.0	0.0	-0.0	0.222887753625	0.0
0.0	-0.0	13.4879996777	0.0	0.0	-0.0	0.232594151748	0.0
0.0	-0.0	14.0499999523	0.0	0.0	-0.0	0.24230764684	0.0
0.0	-0.0	14.612000227	0.0	0.0	-0.0	0.252030053525	0.0
0.0	-0.0	15.1740000248	0.0	0.0	-0.0	0.261763305753	0.0
0.0	-0.0	15.7360002995	0.0	0.0	-0.0	0.271509634331	0.0
0.0	-0.0	16.2979999781	0.0	0.0	-0.0	0.281271355925	0.0
0.0	-0.0	16.8600002527	0.0	0.0	-0.0	0.291051148088	0.0
0.0	-0.0	17.4220005274	0.0	0.0	-0.0	0.30085167673	0.0
0.0	-0.0	17.9839998484	0.0	0.0	-0.0	0.310676108347	0.0
0.0	-0.0	18.545999527	0.0	0.0	-0.0	0.320527379517	0.0
0.0	-0.0	19.1079998016	0.0	0.0	-0.0	0.330409203889	0.0
0.0	-0.0	19.6700000763	0.0	0.0	-0.0	0.340324800345	0.0
0.0	-0.0	20.232000351	0.0	0.0	-0.0	0.350278426777	0.0
0.0	-0.0	20.7940006256	0.0	0.0	-0.0	0.360273523256	0.0
0.0	-0.0	21.3560009003	0.0	0.0	-0.0	0.370314964675	0.0
0.0	-0.0	21.9180002213	0.0	0.0	-0.0	0.380406362819	0.0
0.0	-0.0	22.4799993038	0.0	0.0	-0.0	0.390553317266	0.0
0.0	-0.0	23.0419995785	0.0	0.0	-0.0	0.400759460172	0.0
0.0	-0.0	23.6039998531	0.0	0.0	-0.0	0.411031174008	0.0
0.0	-0.0	24.1660001278	0.0	0.0	-0.0	0.421372617711	0.0
0.0	-0.0	24.7280004025	0.0	0.0	-0.0	0.43178955093	0.0
0.0	-0.0	25.2900006771	0.0	0.0	-0.0	0.442287651822	0.0
0.0	-0.0	25.8519999981	0.0	0.0	-0.0	0.452872688766	0.0
0.0	-0.0	26.4140002728	0.0	0.0	-0.0	0.463550767745	0.0
0.0	-0.0	26.9759993553	0.0	0.0	-0.0	0.4743281228	0.0
0.0	-0.0	27.53799963	0.0	0.0	-0.0	0.485211182968	0.0
0.0	-0.0	28.0999999046	0.0	0.0	-0.0	0.496206624666	0.0
0.0	-0.0	28.6620001793	0.0	0.0	-0.0	0.507321313489	0.0
0.0	-0.0	29.2240004539	0.0	0.0	-0.0	0.518562272191	0.0
0.0	-0.0	29.7859997749	0.0	0.0	-0.0	0.529936852399	0.0
0.0	-0.0	30.3480000496	0.0	0.0	-0.0	0.541452475591	0.0
0.0	-0.0	30.9100003242	0.0	0.0	-0.0	0.553116825176	0.0
0.0	-0.0	31.4720005989	0.0	0.0	-0.0	0.564937817398	0.0
0.0	-0.0	32.0339996815	0.0	0.0	-0.0	0.576923496556	0.0
0.0	-0.0	32.5959999561	0.0	0.0	-0.0	0.589082197985	0.0
0.0	-0.0	33.1580002308	0.0	0.0	-0.0	0.601422454929	0.0
0.0	-0.0	33.7200005054	0.0	0.0	-0.0	0.613952934509	0.0
0.0	-0.0	34.2820007801	0.0	0.0	-0.0	0.626682536677	0.0
0.0	-0.0	34.8440010548	0.0	0.0	-0.0	0.639620417496	0.0
0.0	-0.0	35.4059994221	0.0	0.0	-0.0	0.652775919298	0.0
0.0	-0.0	35.9679996967	0.0	0.0	-0.0	0.666158506647	0.0
0.0	-0.0	36.5299999714	0.0	0.0	-0.0	0.679778010817	0.0
0.0	-0.0	37.091999054	0.0	0.0	-0.0	0.693644321291	0.0
0.0	-0.0	37.6539993286	0.0	0.0	-0.0	0.707767595304	0.0
0.0	-0.0	38.2159996033	0.0	0.0	-0.0	0.722158211283	0.0
0.0	-0.0	38.7779998779	0.0	0.0	-0.0	0.736826693173	0.0
0.0	-0.0	39.3400001526	0.0	0.0	-0.0	0.751783890883	0.0
0.0	-0.0	39.9020004272	0.0	0.0	-0.0	0.767040689243	0.0
0.0	-0.0	40.4640007019	0.0	0.0	-0.0	0.782608339796	0.0
0.0	-0.0	41.0260009766	0.0	0.0	-0.0	0.798498175573	0.0
0.0	-0.0	41.5880012512	0.0	0.0	-0.0	0.814721843926	0.0
0.0	-0.0	42.1500015259	0.0	0.0	-0.0	0.831291155191	0.0
0.0	-0.0	42.7120018005	0.0	0.0	-0.0	0.848218076862	0.0
0.0	-0.0	43.2740001678	0.0	0.0	-0.0	0.865514855832	0.0
0.0	-0.0	43.8360004425	0.0	0.0	-0.0	0.883193942718	0.0
0.0	-0.0	44.397998333	0.0	0.0	-0.0	0.901267892914	0.0
0.0	-0.0	44.9599986076	0.0	0.0	-0.0	0.919749599416	0.0
0.0	-0.0	45.5219988823	0.0	0.0	-0.0	0.938652083278	0.0
0.0	-0.0	46.083999157	0.0	0.0	-0.0	0.957988668233	0.0
0.0	-0.0	46.6459994316	0.0	0.0	-0.0	0.977772753686	0.0
0.0	-0.0	47.2079997063	0.0	0.0	-0.0	0.998017948586	0.0
0.0	-0.0	47.7699999809	0.0	0.0	-0.0	1.01873822277	0.0
0.0	-0.0	48.3320002556	0.0	0.0	-0.0	1.03994763922	0.0
0.0	-0.0	48.8940005302	0.0	0.0	-0.0	1.06166049372	0.0
0.0	-0.0	49.4560008049	0.0	0.0	-0.0	1.08389122179	0.0
0.0	-0.0	50.0180010796	0.0	0.0	-0.0	1.10665460816	0.0
0.0	-0.0	50.5800013542	0.0	0.0	-0.0	1.12996550743	0.0
0.0	-0.0	51.1419997215	0.0	0.0	-0.0	1.1538390303	0.0
0.0	-0.0	51.7039999962	0.0	0.0	-0.0	1.17829059018	0.0
0.0	-0.0	52.2660002708	0.0	0.0	-0.0	1.20333561208	0.0
0.0	-0.0	52.8280005455	0.0	0.0	-0.0	1.2289899285	0.0
0.0	-0.0	53.3900008202	0.0	0.0	-0.0	1.25526941847	0.0
0.0	-0.0	53.9519987106	0.0	0.0	-0.0	1.28219028702	0.0
0.0	-0.0	54.5139989853	0.0	0.0	-0.0	1.30976886721	0.0
0.0	-0.0	55.0759992599	0.0	0.0	-0.0	1.33802172495	0.0
0.0	-0.0	55.6379995346	0.0	0.0	-0.0	1.36696572881	0.0
0.0	-0.0	56.1999998093	0.0	0.0	-0.0	1.39661774738	0.0
0.0	1.7763568394e-14	56.1999998093	0.0	-1.46594913114e-18	1.92289693237e-16	1.39661774738	2.14575717378e-16
0.0	4.39999997616	56.1999998093	0.0	0.00103569232124	0.0399999989895	1.39661785215	0.0
0.0	8.79999995232	56.1999998093	0.0	0.00207138464248	0.079999997979	1.39661785215	0.0
0.0	13.2000005245	56.1999998093	0.0	0.00310707696372	0.1200000057	1.39661785215	0.0
0.0	17.5999999046	56.1999998093	0.0	0.00414276928495	0.159999995958	1.39661785215	0.0
0.0	22.0000004768	56.1999998093	0.0	0.00517846183357	0.200000009499	1.39661785215	0.0
0.0	26.400001049	56.1999998093	0.0	0.00621415392743	0.240000011399	1.39661785215	0.0
0.0	30.8000016212	56.1999998093	0.0	0.00724984647604	0.279999990016	1.39661785215	0.0
0.0	35.1999998093	56.1999998093	0.0	0.00828553856991	0.319999991916	1.39661785215	0.0
0.0	39.6000003815	56.1999998093	0.0	0.00932123111852	0.359999993816	1.39661785215	0.0
0.0	44.0000009537	56.1999998093	0.0	0.0103569236671	0.400000018999	1.39661785215	0.0
0.0	48.4000015259	56.1999998093	0.0	0.0113926153062	0.439999997616	1.39661785215	0.0
0.0	52.8000020981	56.1999998093	0.0	0.0124283078549	0.480000022799	1.39661785215	0.0
0.0	57.2000026703	56.1999998093	0.0	0.0134640004035	0.520000001416	1.39661785215	0.0
0.0	61.6000032425	56.1999998093	0.0	0.0144996929521	0.559999980032	1.39661785215	0.0
0.0	65.9999990463	56.1999998093	0.0	0.0155353845912	0.600000005215	1.39661785215	0.0
0.0	70.3999996185	56.1999998093	0.0	0.0165710771398	0.639999983832	1.39661785215	0.0
0.0	74.8000001907	56.1999998093	0.0	0.0176067696884	0.680000009015	1.39661785215	0.0
0.0	79.2000007629	56.1999998093	0.0	0.018642462237	0.719999987632	1.39661785215	0.0
0.0	83.5999965668	56.1999998093	0.0	0.0196781547857	0.760000012815	1.39661785215	0.0
0.0	88.0000019073	56.1999998093	0.0	0.0207138473343	0.800000037998	1.39661785215	0.0
0.0	92.3999977112	56.1999998093	0.0	0.0217495380639	0.839999970049	1.39661785215	0.0
0.0	96.8000030518	56.1999998093	0.0	0.0227852306125	0.879999995232	1.39661785215	0.0
0.0	101.199998856	56.1999998093	0.0	0.0238209231611	0.920000020415	1.39661785215	0.0
0.0	105.600004196	56.1999998093	0.0	0.0248566157097	0.960000045598	1.39661785215	0.0
0.0	110.0	56.1999998093	0.0	0.0258923082583	0.999999977648	1.39661785215	0.0
0.0	114.251394272	56.1999998093	0.0	0.0269028041657	1.04000000283	1.39757421566	0.0
0.0	117.063455582	56.1999998093	0.0	0.0275547554338	1.08000002801	1.4116648701	0.0
0.0	119.900074005	56.1999998093	0.0	0.0282226683339	1.11999996006	1.42513882602	0.0
0.0	122.677335739	56.1999998093	0.0	0.0288763621938	1.15999998525	1.43865019782	0.0
0.0	125.391139984	56.1999998093	0.0	0.0295151367027	1.20000001043	1.45238881232	0.0
0.0	128.043289185	56.1999998093	0.0	0.030139412047	1.24000003561	1.46633723052	0.0
0.0	130.635595322	56.1999998093	0.0	0.0307496047753	1.27999996766	1.48047682596	0.0
0.0	133.16988945	56.1999998093	0.0	0.0313461387123	1.31999999285	1.49479260435	0.0
0.0	135.647964478	56.1999998093	0.0	0.0319294376823	1.36000001803	1.50927031646	0.0
0.0	138.071584702	56.1999998093	0.0	0.0324999200529	1.40000004321	1.52389690047	0.0
0.0	140.442485809	56.1999998093	0.0	0.0330579969159	1.43999997526	1.53866012115	0.0
0.0	142.762384415	56.1999998093	0.0	0.0336040648108	1.48000000045	1.55354849994	0.0
0.0	145.032930374	56.1999998093	0.0	0.0341385166394	1.52000002563	1.56855138484	0.0
0.0	147.255764008	56.1999998093	0.0	0.0346617380274	1.55999995768	1.58365893876	0.0
0.0	149.432449341	56.1999998093	0.0	0.0351740964106	1.600000076	1.59886205802	0.0
0.0	151.56452179	56.1999998093	0.0	0.0356759555871	1.64000000805	1.61415209295	0.0
0.0	153.653469086	56.1999998093	0.0	0.0361676611647	1.6799999401	1.62952098763	0.0
0.0	155.700712204	56.1999998093	0.0	0.0366495514754	1.72000005841	1.64496153593	0.0
0.0	157.707643509	56.1999998093	0.0	0.0371219502995	1.75999999046	1.66046670638	0.0
0.0	159.675598145	56.1999998093	0.0	0.037585177779	1.79999992251	1.67603024747	0.0
0.0	161.605873108	56.1999998093	0.0	0.0380395358661	1.84000004083	1.69164609397	0.0
0.0	163.499698639	56.1999998093	0.0	0.0384853155992	1.87999997288	1.70730886748	0.0
0.0	165.358295441	56.1999998093	0.0	0.0389227971027	1.9200000912	1.72301339917	0.0
0.0	167.182769775	56.1999998093	0.0	0.0393522532249	1.96000002325	1.73875488108	0.0
0.0	168.974285126	56.1999998093	0.0	0.0397739459004	1.9999999553	1.75452905241	0.0
0.0	170.733852386	56.1999998093	0.0	0.0401881225116	2.04000007361	1.77033167565	0.0
0.0	172.462520599	56.1999998093	0.0	0.0405950268032	2.08000000566	1.78615899058	0.0
0.0	174.161281586	56.1999998093	0.0	0.0409948843298	2.11999993771	1.80200745817	0.0
0.0	175.831050873	56.1999998093	0.0	0.0413879242842	2.16000005603	1.81787373731	0.0
0.0	177.472763062	56.1999998093	0.0	0.0417743576691	2.19999998808	1.83375495253	0.0
0.0	179.087276459	56.1999998093	0.0	0.0421543882112	2.23999992013	1.84964818181	0.0
0.0	180.675430298	56.1999998093	0.0	0.0425282159995	2.28000003844	1.86555072432	0.0
0.0	182.238006592	56.1999998093	0.0	0.0428960265708	2.3199999705	1.88146024011	0.0
0.0	183.7758255	56.1999998093	0.0	0.0432580018241	2.36000008881	1.89737437759	0.0
0.0	185.289592743	56.1999998093	0.0	0.0436143200204	2.40000002086	1.91329119261	0.0
0.0	186.780014038	56.1999998093	0.0	0.0439651448687	2.43999995291	1.92920863628	0.0
0.0	188.247814178	56.1999998093	0.0	0.044310640078	2.48000007123	1.94512478774	0.0
0.0	189.693622589	56.1999998093	0.0	0.0446509620815	2.52000000328	1.96103814524	0.0
0.0	191.118068695	56.1999998093	0.0	0.0449862527603	2.55999993533	1.97694699746	0.0
0.0	192.521762848	56.1999998093	0.0	0.0453166649095	2.60000005364	1.99285005219	0.0
0.0	193.905315399	56.1999998093	0.0	0.0456423294963	2.63999998569	2.00874574948	0.0
0.0	195.269260406	56.1999998093	0.0	0.0459633811261	2.67999991775	2.02463308815	0.0
0.0	196.614151001	56.1999998093	0.0	0.0462799471279	2.72000003606	2.04051078763	0.0
0.0	197.940502167	56.1999998093	0.0	0.0465921475552	2.75999996811	2.05637773033	0.0
0.0	199.248809814	56.1999998093	0.0	0.0469001060992	2.80000008643	2.07223298494	0.0
0.0	200.539588928	56.1999998093	0.0	0.0472039355373	2.84000001848	2.08807550371	0.0
0.0	201.813278198	56.1999998093	0.0	0.0475037413707	2.87999995053	2.10390468128	0.0
0.0	203.070316315	56.1999998093	0.0	0.0477996291011	2.92000006884	2.11971956305	0.0
0.0	204.311161041	56.1999998093	0.0	0.0480917042296	2.96000000089	2.1355193574	0.0
0.0	205.536212921	56.1999998093	0.0	0.0483800649818	2.99999993294	2.15130350552	0.0
0.0	206.745872498	56.1999998093	0.0	0.0486647986691	3.04000005126	2.16707142536	0.0
0.0	207.940540314	56.1999998093	0.0	0.0489460071549	3.07999998331	2.18282246497	0.0
0.0	209.120578766	56.1999998093	0.0	0.0492237668368	3.11999991536	2.19855601899	0.0
0.0	210.28635025	56.1999998093	0.0	0.0494981723023	3.15999984741	2.21427178476	0.0
0.0	211.43819809	56.1999998093	0.0	0.0497692999488	3.20000015199	2.22996901721	0.0
0.0	212.576465607	56.1999998093	0.0	0.05003723345	3.24000008404	2.2456476232	0.0
0.0	213.701477051	56.1999998093	0.0	0.0503020419274	3.28000001609	2.26130709052	0.0
0.0	214.813556671	56.1999998093	0.0	0.0505638090544	3.31999994814	2.27694700006	0.0
0.0	215.91299057	56.1999998093	0.0	0.0508225966769	3.35999988019	2.29256714229	0.0
0.0	217.00006485	56.1999998093	0.0	0.0510784775543	3.40000018477	2.30816709809	0.0
0.0	218.075065613	56.1999998093	0.0	0.0513315208082	3.44000011683	2.32374689076	0.0
0.0	219.138298035	56.1999998093	0.0	0.0515817846463	3.48000004888	2.33930586837	0.0
0.0	220.189990997	56.1999998093	0.0	0.0518293381901	3.51999998093	2.35484405421	0.0
0.0	221.23041153	56.1999998093	0.0	0.0520742396475	3.55999991298	2.37036123872	0.0
0.0	222.25982666	56.1999998093	0.0	0.0523165435879	3.59999984503	2.38585721236	0.0
0.0	223.278446198	56.1999998093	0.0	0.0525563154952	3.64000014961	2.40133185871	0.0
0.0	224.28653717	56.1999998093	0.0	0.0527935990249	3.68000008166	2.41678496823	0.0
0.0	225.284290314	56.1999998093	0.0	0.0530284560227	3.72000001371	2.43221647106	0.0
0.0	226.271934509	56.1999998093	0.0	0.0532609337824	3.75999994576	2.4476262508	0.0
0.0	227.249698639	56.1999998093	0.0	0.0534910868737	3.79999987781	2.46301416773	0.0
0.0	228.217773438	56.1999998093	0.0	0.0537189553143	3.84000018239	2.47838026844	0.0
0.0	229.176368713	56.1999998093	0.0	0.0539445936738	3.88000011444	2.49372422695	0.0
0.0	230.125675201	56.1999998093	0.0	0.0541680419701	3.92000004649	2.50904634595	0.0
0.0	231.065864563	56.1999998093	0.0	0.0543893511349	3.95999997854	2.52434632275	0.0
0.0	231.997127533	56.1999998093	0.0	0.0546085575479	3.99999991059	2.53962404095	0.0


==> examples/inconsistencies-corrections/modelUSUB-Mod_DruckerPrager-model-c-Case-03_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.669000014663	0.0	0.0	-0.0	0.0115344826554	0.0
0.0	-0.0	1.33800002933	0.0	0.0	-0.0	0.0230689653108	0.0
0.0	-0.0	2.00699998438	0.0	0.0	-0.0	0.0346034470567	0.0
0.0	-0.0	2.67600005865	0.0	0.0	-0.0	0.0461379306216	0.0
0.0	-0.0	3.34500008821	0.0	0.0	-0.0	0.0576724123675	0.0
0.0	-0.0	4.01399996877	0.0	0.0	-0.0	0.0692068941134	0.0
0.0	-0.0	4.68300011754	0.0	0.0	-0.0	0.0807413794973	0.0
0.0	-0.0	5.3520001173	0.0	0.0	-0.0	0.0922758612433	0.0
0.0	-0.0	6.02100002766	0.0	0.0	-0.0	0.1038103459	0.0
0.0	-0.0	6.69000017643	0.0	0.0	-0.0	0.115344824735	0.0
0.0	-0.0	7.35900002718	0.0	0.0	-0.0	0.126879313029	0.0
0.0	-0.0	8.02799993753	0.0	0.0	-0.0	0.138413788227	0.0
0.0	-0.0	8.69699984789	0.0	0.0	-0.0	0.149948276521	0.0
0.0	-0.0	9.36600023508	0.0	0.0	-0.0	0.161482764815	0.0
0.0	-0.0	10.0349998474	0.0	0.0	-0.0	0.173017376801	0.0
0.0	-0.0	10.7040002346	0.0	0.0	-0.0	0.184553003055	0.0
0.0	-0.0	11.373000145	0.0	0.0	-0.0	0.19609027222	0.0
0.0	-0.0	12.0420000553	0.0	0.0	-0.0	0.207630684599	0.0
0.0	-0.0	12.7110004425	0.0	0.0	-0.0	0.219175993698	0.0
0.0	-0.0	13.3800003529	0.0	0.0	-0.0	0.230728370661	0.0
0.0	-0.0	14.0489996672	0.0	0.0	-0.0	0.242290364986	0.0
0.0	-0.0	14.7180000544	0.0	0.0	-0.0	0.253864965634	0.0
0.0	-0.0	15.3869999647	0.0	0.0	-0.0	0.265455519548	0.0
0.0	-0.0	16.0559998751	0.0	0.0	-0.0	0.277065878618	0.0
0.0	-0.0	16.7250002623	0.0	0.0	-0.0	0.288700076635	0.0
0.0	-0.0	17.3939996958	0.0	0.0	-0.0	0.300362912822	0.0
0.0	-0.0	18.063000083	0.0	0.0	-0.0	0.312059096177	0.0
0.0	-0.0	18.7320004702	0.0	0.0	-0.0	0.323794395081	0.0
0.0	-0.0	19.4009993076	0.0	0.0	-0.0	0.335574123892	0.0
0.0	-0.0	20.0699996948	0.0	0.0	-0.0	0.347405154025	0.0
0.0	-0.0	20.739000082	0.0	0.0	-0.0	0.35929325386	0.0
0.0	-0.0	21.4080004692	0.0	0.0	-0.0	0.371246534633	0.0
0.0	-0.0	22.0769999027	0.0	0.0	-0.0	0.383271524333	0.0
0.0	-0.0	22.7460002899	0.0	0.0	-0.0	0.395376377855	0.0
0.0	-0.0	23.4150006771	0.0	0.0	-0.0	0.407569381059	0.0
0.0	-0.0	24.0840001106	0.0	0.0	-0.0	0.419859166141	0.0
0.0	-0.0	24.7530004978	0.0	0.0	-0.0	0.432254784391	0.0
0.0	-0.0	25.422000885	0.0	0.0	-0.0	0.444765773136	0.0
0.0	-0.0	26.0910003185	0.0	0.0	-0.0	0.457401995664	0.0
0.0	-0.0	26.7600007057	0.0	0.0	-0.0	0.470173778012	0.0
0.0	-0.0	27.4289999008	0.0	0.0	-0.0	0.483091830392	0.0
0.0	-0.0	28.0979993343	0.0	0.0	-0.0	0.496167276287	0.0
0.0	-0.0	28.7669997215	0.0	0.0	-0.0	0.509411667008	0.0
0.0	-0.0	29.4360001087	0.0	0.0	-0.0	0.522836967139	0.0
0.0	-0.0	30.1049995422	0.0	0.0	-0.0	0.5364554876	0.0
0.0	-0.0	30.7739999294	0.0	0.0	-0.0	0.550280069001	0.0
0.0	-0.0	31.4430003166	0.0	0.0	-0.0	0.564323842991	0.0
0.0	-0.0	32.1119997501	0.0	0.0	-0.0	0.578600447625	0.0
0.0	-0.0	32.7809991837	0.0	0.0	-0.0	0.593123905128	0.0
0.0	-0.0	33.4500005245	0.0	0.0	-0.0	0.607908627717	0.0
0.0	-0.0	34.118999958	0.0	0.0	-0.0	0.622969429241	0.0
0.0	-0.0	34.7879993916	0.0	0.0	-0.0	0.638321612496	0.0
0.0	-0.0	35.4570007324	0.0	0.0	-0.0	0.653980817879	0.0
0.0	-0.0	36.1260001659	0.0	0.0	-0.0	0.669963087421	0.0
0.0	-0.0	36.7949995995	0.0	0.0	-0.0	0.686284981202	0.0
0.0	-0.0	37.4640009403	0.0	0.0	-0.0	0.702963391086	0.0
0.0	-0.0	38.1329991817	0.0	0.0	-0.0	0.72001562221	0.0
0.0	-0.0	38.8019986153	0.0	0.0	-0.0	0.737459398806	0.0
0.0	-0.0	39.4709999561	0.0	0.0	-0.0	0.755312928231	0.0
0.0	-0.0	40.1399993896	0.0	0.0	-0.0	0.773594714701	0.0
0.0	-0.0	40.8090000153	0.0	0.0	-0.0	0.79232379212	0.0
0.0	-0.0	41.478000164	0.0	0.0	-0.0	0.811519491253	0.0
0.0	-0.0	42.1470007896	0.0	0.0	-0.0	0.831201672554	0.0
0.0	-0.0	42.8160009384	0.0	0.0	-0.0	0.851390598109	0.0
0.0	-0.0	43.4849991798	0.0	0.0	-0.0	0.872106786119	0.0
0.0	-0.0	44.1539998055	0.0	0.0	-0.0	0.893371435814	0.0
0.0	-0.0	44.8229999542	0.0	0.0	-0.0	0.915205886122	0.0
0.0	-0.0	45.4920005798	0.0	0.0	-0.0	0.937632104615	0.0
0.0	-0.0	46.1609988213	0.0	0.0	-0.0	0.960672454676	0.0
0.0	-0.0	46.8300013542	0.0	0.0	-0.0	0.984349497594	0.0
0.0	-0.0	47.4989995956	0.0	0.0	-0.0	1.00868645823	0.0
0.0	-0.0	48.1680002213	0.0	0.0	-0.0	1.03370690485	0.0
0.0	-0.0	48.83700037	0.0	0.0	-0.0	1.05943479575	0.0
0.0	-0.0	49.5060009956	0.0	0.0	-0.0	1.08589449665	0.0
0.0	-0.0	50.1749992371	0.0	0.0	-0.0	1.11311079236	0.0
0.0	-0.0	50.84400177	0.0	0.0	-0.0	1.14110893337	0.0
0.0	-0.0	51.5130000114	0.0	0.0	-0.0	1.16991458926	0.0
0.0	-0.0	52.1820006371	0.0	0.0	-0.0	1.19955372065	0.0
0.0	-0.0	52.8510007858	0.0	0.0	-0.0	1.23005288187	0.0
0.0	-0.0	53.5200014114	0.0	0.0	-0.0	1.26143886009	0.0
0.0	-0.0	54.1889996529	0.0	0.0	-0.0	1.29373904783	0.0
0.0	-0.0	54.8579998016	0.0	0.0	-0.0	1.32698115194	0.0
0.0	-0.0	55.5270004272	0.0	0.0	-0.0	1.36119324015	0.0
0.0	-0.0	56.1959986687	0.0	0.0	-0.0	1.39640400885	0.0
0.0	-0.0	56.8650012016	0.0	0.0	-0.0	1.43264223589	0.0
0.0	-0.0	57.5339994431	0.0	0.0	-0.0	1.46993751405	0.0
0.0	-0.0	58.2030000687	0.0	0.0	-0.0	1.50831949431	0.0
0.0	-0.0	58.8720002174	0.0	0.0	-0.0	1.5478185378	0.0
0.0	-0.0	59.541000843	0.0	0.0	-0.0	1.58846507547	0.0
0.0	-0.0	60.2099990845	0.0	0.0	-0.0	1.63029041141	0.0
0.0	-0.0	60.8790016174	0.0	0.0	-0.0	1.67332589626	0.0
0.0	-0.0	61.5479998589	0.0	0.0	-0.0	1.71760340454	0.0
0.0	-0.0	62.2170004845	0.0	0.0	-0.0	1.76315532299	0.0
0.0	-0.0	62.8860006332	0.0	0.0	-0.0	1.81001445744	0.0
0.0	-0.0	63.5550012589	0.0	0.0	-0.0	1.85821376508	0.0
0.0	-0.0	64.2239995003	0.0	0.0	-0.0	1.90778692486	0.0
0.0	-0.0	64.8929977417	0.0	0.0	-0.0	1.95876788348	0.0
0.0	-0.0	65.5619983673	0.0	0.0	-0.0	2.01119119301	0.0
0.0	-0.0	66.2310004234	0.0	0.0	-0.0	2.06509160344	0.0
0.0	-0.0	66.900001049	0.0	0.0	-0.0	2.12050415576	0.0
0.0	-1.7763568394e-14	66.900001049	0.0	-1.57016167045e-17	6.94774070396e-17	2.12050415576	6.31887736705e-16
0.0	4.39999997616	66.900001049	0.0	0.00103569232124	0.0399999989895	2.1205043653	0.0
0.0	8.79999995232	66.900001049	0.0	0.00207138464248	0.079999997979	2.1205043653	0.0
0.0	13.2000005245	66.900001049	0.0	0.00310707696372	0.1200000057	2.1205043653	0.0
0.0	17.5999999046	66.900001049	0.0	0.00414276928495	0.159999995958	2.1205043653	0.0
0.0	22.0000004768	66.900001049	0.0	0.00517846183357	0.200000009499	2.1205043653	0.0
0.0	26.400001049	66.900001049	0.0	0.00621415392743	0.240000011399	2.1205043653	0.0
0.0	30.8000016212	66.900001049	0.0	0.00724984647604	0.279999990016	2.1205043653	0.0
0.0	35.1999998093	66.900001049	0.0	0.00828553856991	0.319999991916	2.1205043653	0.0
0.0	39.6000003815	66.900001049	0.0	0.00932123111852	0.359999993816	2.1205043653	0.0
0.0	44.0000009537	66.900001049	0.0	0.0103569236671	0.400000018999	2.1205043653	0.0
0.0	48.4000015259	66.900001049	0.0	0.0113926153062	0.439999997616	2.1205043653	0.0
0.0	52.8000020981	66.900001049	0.0	0.0124283078549	0.480000022799	2.1205043653	0.0
0.0	57.2000026703	66.900001049	0.0	0.0134640004035	0.520000001416	2.1205043653	0.0
0.0	61.6000032425	66.900001049	0.0	0.0144996929521	0.559999980032	2.1205043653	0.0
0.0	65.9999990463	66.900001049	0.0	0.0155353845912	0.600000005215	2.1205043653	0.0
0.0	70.3999996185	66.900001049	0.0	0.0165710771398	0.639999983832	2.1205043653	0.0
0.0	74.8000001907	66.900001049	0.0	0.0176067696884	0.680000009015	2.1205043653	0.0
0.0	79.2000007629	66.900001049	0.0	0.018642462237	0.719999987632	2.1205043653	0.0
0.0	83.5999965668	66.900001049	0.0	0.0196781547857	0.760000012815	2.1205043653	0.0
0.0	88.0000019073	66.900001049	0.0	0.0207138473343	0.800000037998	2.1205043653	0.0
0.0	92.3999977112	66.900001049	0.0	0.0217495380639	0.839999970049	2.1205043653	0.0
0.0	96.8000030518	66.900001049	0.0	0.0227852306125	0.879999995232	2.1205043653	0.0
0.0	101.199998856	66.900001049	0.0	0.0238209231611	0.920000020415	2.1205043653	0.0
0.0	105.600004196	66.900001049	0.0	0.0248566157097	0.960000045598	2.1205043653	0.0
0.0	110.0	66.900001049	0.0	0.0258923082583	0.999999977648	2.1205043653	0.0
0.0	114.400005341	66.900001049	0.0	0.0269280008069	1.04000000283	2.1205043653	0.0
0.0	118.800001144	66.900001049	0.0	0.0279636933556	1.08000002801	2.1205043653	0.0
0.0	123.200006485	66.900001049	0.0	0.0289993859042	1.11999996006	2.1205043653	0.0
0.0	127.600002289	66.900001049	0.0	0.0300350766338	1.15999998525	2.1205043653	0.0
0.0	131.999998093	66.900001049	0.0	0.0310707691824	1.20000001043	2.1205043653	0.0
0.0	135.863771439	66.900001049	0.0	0.0319802020385	1.24000003561	2.12529529817	0.0
0.0	138.146181107	66.900001049	0.0	0.0325168985	1.27999996766	2.14378412347	0.0
0.0	140.369901657	66.900001049	0.0	0.0330408802256	1.31999999285	2.16279944871	0.0
0.0	142.552223206	66.900001049	0.0	0.0335546137649	1.36000001803	2.18173065223	0.0
0.0	144.68957901	66.900001049	0.0	0.0340576989402	1.40000004321	2.20074960962	0.0
0.0	146.783514023	66.900001049	0.0	0.0345505795849	1.43999997526	2.21985941753	0.0
0.0	148.835554123	66.900001049	0.0	0.0350335976691	1.48000000045	2.23904827144	0.0
0.0	150.847167969	66.900001049	0.0	0.0355071024387	1.52000002563	2.25830730051	0.0
0.0	152.819747925	66.900001049	0.0	0.0359714176739	1.55999995768	2.27762830909	0.0
0.0	154.754638672	66.900001049	0.0	0.0364268635167	1.600000076	2.29700396303	0.0
0.0	156.65312767	66.900001049	0.0	0.0368737382814	1.64000000805	2.3164274171	0.0
0.0	158.51644516	66.900001049	0.0	0.0373123330064	1.6799999401	2.33589257114	0.0
0.0	160.34576416	66.900001049	0.0	0.037742924178	1.72000005841	2.35539353453	0.0
0.0	162.14220047	66.900001049	0.0	0.0381657810067	1.75999999046	2.37492513843	0.0
0.0	163.906841278	66.900001049	0.0	0.038581150875	1.79999992251	2.39448228385	0.0
0.0	165.640716553	66.900001049	0.0	0.0389892811654	1.84000004083	2.41406066343	0.0
0.0	167.344837189	66.900001049	0.0	0.0393904010707	1.87999997288	2.43365599308	0.0
0.0	169.020137787	66.900001049	0.0	0.0397847397835	1.9200000912	2.45326457079	0.0
0.0	170.667514801	66.900001049	0.0	0.0401725083066	1.96000002325	2.47288288083	0.0
0.0	172.287845612	66.900001049	0.0	0.0405539103667	1.9999999553	2.49250750057	0.0
0.0	173.881988525	66.900001049	0.0	0.0409291460528	2.04000007361	2.51213554293	0.0
0.0	175.450706482	66.900001049	0.0	0.0412984009017	2.08000000566	2.53176409751	0.0
0.0	176.994800568	66.900001049	0.0	0.0416618568124	2.11999993771	2.55139078945	0.0
0.0	178.514995575	66.900001049	0.0	0.0420196884079	2.16000005603	2.57101324387	0.0
0.0	180.012016296	66.900001049	0.0	0.0423720593972	2.19999998808	2.59062917903	0.0
0.0	181.48651123	66.900001049	0.0	0.0427191334893	2.23999992013	2.61023661587	0.0
0.0	182.939147949	66.900001049	0.0	0.0430610634794	2.28000003844	2.62983359862	0.0
0.0	184.370555878	66.900001049	0.0	0.0433979948866	2.3199999705	2.64941859059	0.0
0.0	185.781326294	66.900001049	0.0	0.0437300695921	2.36000008881	2.66898982227	0.0
0.0	187.172050476	66.900001049	0.0	0.0440574258391	2.40000002086	2.68854615279	0.0
0.0	188.543300629	66.900001049	0.0	0.0443801945949	2.43999995291	2.70808581263	0.0
0.0	189.895572662	66.900001049	0.0	0.0446984995506	2.48000007123	2.72760777734	0.0
0.0	191.229400635	66.900001049	0.0	0.0450124643976	2.52000000328	2.74711102247	0.0
0.0	192.54529953	66.900001049	0.0	0.0453222055512	2.55999993533	2.76659408119	0.0
0.0	193.843727112	66.900001049	0.0	0.0456278321508	2.60000005364	2.78605655767	0.0
0.0	195.12512207	66.900001049	0.0	0.0459294569737	2.63999998569	2.80549707823	0.0
0.0	196.389980316	66.900001049	0.0	0.0462271818833	2.67999991775	2.82491506077	0.0
0.0	197.638683319	66.900001049	0.0	0.0465211051051	2.72000003606	2.84430964384	0.0
0.0	198.871650696	66.900001049	0.0	0.0468113285024	2.75999996811	2.86368022207	0.0
0.0	200.08928299	66.900001049	0.0	0.0470979430247	2.80000008643	2.88302616682	0.0
0.0	201.291980743	66.900001049	0.0	0.0473810359836	2.84000001848	2.90234687272	0.0
0.0	202.48008728	66.900001049	0.0	0.0476606983284	2.87999995053	2.92164180428	0.0
0.0	203.653964996	66.900001049	0.0	0.0479370100948	2.92000006884	2.94091035612	0.0
0.0	204.813957214	66.900001049	0.0	0.0482100585941	2.96000000089	2.96015229542	0.0
0.0	205.960407257	66.900001049	0.0	0.0484799129481	2.99999993294	2.97936724965	0.0
0.0	207.0936203	66.900001049	0.0	0.0487466568302	3.04000005126	2.99855466001	0.0
0.0	208.213920593	66.900001049	0.0	0.049010355724	3.07999998331	3.01771424711	0.0
0.0	209.321594238	66.900001049	0.0	0.0492710860271	3.11999991536	3.03684598766	0.0
0.0	210.416946411	66.900001049	0.0	0.0495289168612	3.15999984741	3.05594927631	0.0
0.0	211.500244141	66.900001049	0.0	0.0497839064337	3.20000015199	3.07502411306	0.0
0.0	212.571773529	66.900001049	0.0	0.0500361275044	3.24000008404	3.09407007881	0.0
0.0	213.631763458	66.900001049	0.0	0.0502856346429	3.28000001609	3.11308705714	0.0
0.0	214.680500031	66.900001049	0.0	0.0505324896949	3.31999994814	3.13207507133	0.0
0.0	215.718231201	66.900001049	0.0	0.0507767545059	3.35999988019	3.15103391185	0.0
0.0	216.745166779	66.900001049	0.0	0.0510184800078	3.40000018477	3.169963439	0.0
0.0	217.761554718	66.900001049	0.0	0.0512577244081	3.44000011683	3.18886339664	0.0
0.0	218.767623901	66.900001049	0.0	0.0514945350005	3.48000004888	3.20773385465	0.0
0.0	219.763584137	66.900001049	0.0	0.0517289699928	3.51999998093	3.22657492943	0.0
0.0	220.749645233	66.900001049	0.0	0.0519610730407	3.55999991298	3.24538620189	0.0
0.0	221.726016998	66.900001049	0.0	0.0521908950759	3.59999984503	3.26416785829	0.0
0.0	222.692890167	66.900001049	0.0	0.0524184833921	3.64000014961	3.28291982878	0.0
0.0	223.650455475	66.900001049	0.0	0.0526438780071	3.68000008166	3.30164211337	0.0
0.0	224.598903656	66.900001049	0.0	0.0528671262146	3.72000001371	3.32033478189	0.0
0.0	225.538406372	66.900001049	0.0	0.0530882716703	3.75999994576	3.33899776451	0.0
0.0	226.469154358	66.900001049	0.0	0.05330735803	3.79999987781	3.35763106123	0.0
0.0	227.391300201	66.900001049	0.0	0.0535244180355	3.84000018239	3.37623474188	0.0
0.0	228.305034637	66.900001049	0.0	0.0537394953426	3.88000011444	3.39480903931	0.0
0.0	229.210510254	66.900001049	0.0	0.053952626331	3.92000004649	3.41335353442	0.0
0.0	230.107860565	66.900001049	0.0	0.0541638510185	3.95999997854	3.43186883256	0.0
0.0	230.997257233	66.900001049	0.0	0.054373202147	3.99999991059	3.45035456121	0.0


==> examples/inconsistencies-corrections/modelUSUB-Mod_DruckerPrager-model-c-Case-04_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.794999994338	0.0	0.0	-0.0	0.0137068967888	0.0
0.0	-0.0	1.58999998868	0.0	0.0	-0.0	0.0274137935776	0.0
0.0	-0.0	2.38499999046	0.0	0.0	-0.0	0.0411206889112	0.0
0.0	-0.0	3.17999997735	0.0	0.0	-0.0	0.0548275871552	0.0
0.0	-0.0	3.97499999404	0.0	0.0	-0.0	0.0685344828526	0.0
0.0	-0.0	4.76999998093	0.0	0.0	-0.0	0.0822413778224	0.0
0.0	-0.0	5.56500011683	0.0	0.0	-0.0	0.0959482764301	0.0
0.0	-0.0	6.3599999547	0.0	0.0	-0.0	0.10965517431	0.0
0.0	-0.0	7.1550000906	0.0	0.0	-0.0	0.123362070008	0.0
0.0	-0.0	7.94999998808	0.0	0.0	-0.0	0.137068965705	0.0
0.0	-0.0	8.74499982595	0.0	0.0	-0.0	0.150775859947	0.0
0.0	-0.0	9.53999996185	0.0	0.0	-0.0	0.164482768741	0.0
0.0	-0.0	10.3349997997	0.0	0.0	-0.0	0.178190213046	0.0
0.0	-0.0	11.1300002337	0.0	0.0	-0.0	0.191899326455	0.0
0.0	-0.0	11.9250000715	0.0	0.0	-0.0	0.205612114223	0.0
0.0	-0.0	12.7199999094	0.0	0.0	-0.0	0.219331355765	0.0
0.0	-0.0	13.5150003433	0.0	0.0	-0.0	0.233060635219	0.0
0.0	-0.0	14.3100001812	0.0	0.0	-0.0	0.246804350172	0.0
0.0	-0.0	15.1049995422	0.0	0.0	-0.0	0.260567615624	0.0
0.0	-0.0	15.8999999762	0.0	0.0	-0.0	0.274356544833	0.0
0.0	-0.0	16.694999814	0.0	0.0	-0.0	0.288177747279	0.0
0.0	-0.0	17.4899996519	0.0	0.0	-0.0	0.302039113012	0.0
0.0	-0.0	18.2850000858	0.0	0.0	-0.0	0.315948622301	0.0
0.0	-0.0	19.0799999237	0.0	0.0	-0.0	0.329916106421	0.0
0.0	-0.0	19.8749997616	0.0	0.0	-0.0	0.343950709794	0.0
0.0	-0.0	20.6699995995	0.0	0.0	-0.0	0.358064530883	0.0
0.0	-0.0	21.4650006294	0.0	0.0	-0.0	0.372268169303	0.0
0.0	-0.0	22.2600004673	0.0	0.0	-0.0	0.386574448203	0.0
0.0	-0.0	23.0550003052	0.0	0.0	-0.0	0.400996662211	0.0
0.0	-0.0	23.8500001431	0.0	0.0	-0.0	0.415548915043	0.0
0.0	-0.0	24.6449999809	0.0	0.0	-0.0	0.430246131145	0.0
0.0	-0.0	25.4399998188	0.0	0.0	-0.0	0.445104061509	0.0
0.0	-0.0	26.2350008488	0.0	0.0	-0.0	0.460139280767	0.0
0.0	-0.0	27.0300006866	0.0	0.0	-0.0	0.475369108608	0.0
0.0	-0.0	27.8250005245	0.0	0.0	-0.0	0.490811810596	0.0
0.0	-0.0	28.6200003624	0.0	0.0	-0.0	0.506486382801	0.0
0.0	-0.0	29.4150002003	0.0	0.0	-0.0	0.522412644932	0.0
0.0	-0.0	30.2099990845	0.0	0.0	-0.0	0.538611266529	0.0
0.0	-0.0	31.0050001144	0.0	0.0	-0.0	0.555103772786	0.0
0.0	-0.0	31.7999999523	0.0	0.0	-0.0	0.571912439773	0.0
0.0	-0.0	32.5950007439	0.0	0.0	-0.0	0.589060364291	0.0
0.0	-0.0	33.3899996281	0.0	0.0	-0.0	0.606571557	0.0
0.0	-0.0	34.1850004196	0.0	0.0	-0.0	0.624470750336	0.0
0.0	-0.0	34.9799993038	0.0	0.0	-0.0	0.642783578951	0.0
0.0	-0.0	35.7750012875	0.0	0.0	-0.0	0.661536405096	0.0
0.0	-0.0	36.5700001717	0.0	0.0	-0.0	0.680756574729	0.0
0.0	-0.0	37.3650009632	0.0	0.0	-0.0	0.700472050812	0.0
0.0	-0.0	38.1599998474	0.0	0.0	-0.0	0.720711838221	0.0
0.0	-0.0	38.955000639	0.0	0.0	-0.0	0.741505605401	0.0
0.0	-0.0	39.7499995232	0.0	0.0	-0.0	0.762883934658	0.0
0.0	-0.0	40.5449995995	0.0	0.0	-0.0	0.784878153354	0.0
0.0	-0.0	41.3399991989	0.0	0.0	-0.0	0.807520543458	0.0
0.0	-0.0	42.1349992752	0.0	0.0	-0.0	0.830844120355	0.0
0.0	-0.0	42.9300012589	0.0	0.0	-0.0	0.854882696876	0.0
0.0	-0.0	43.724998951	0.0	0.0	-0.0	0.87967098807	0.0
0.0	-0.0	44.5200009346	0.0	0.0	-0.0	0.905244535534	0.0
0.0	-0.0	45.3149986267	0.0	0.0	-0.0	0.931639689952	0.0
0.0	-0.0	46.1100006104	0.0	0.0	-0.0	0.958893628558	0.0
0.0	-0.0	46.9049983025	0.0	0.0	-0.0	0.98704432603	0.0
0.0	-0.0	47.7000002861	0.0	0.0	-0.0	1.01613067091	0.0
0.0	-0.0	48.4950003624	0.0	0.0	-0.0	1.04619226186	0.0
0.0	-0.0	49.2899999619	0.0	0.0	-0.0	1.07726966962	0.0
0.0	-0.0	50.0850000381	0.0	0.0	-0.0	1.10940417508	0.0
0.0	-0.0	50.8799996376	0.0	0.0	-0.0	1.14263795549	0.0
0.0	-0.0	51.6749997139	0.0	0.0	-0.0	1.17701395648	0.0
0.0	-0.0	52.4700016975	0.0	0.0	-0.0	1.21257608989	0.0
0.0	-0.0	53.2649993896	0.0	0.0	-0.0	1.24936891953	0.0
0.0	-0.0	54.0600013733	0.0	0.0	-0.0	1.28743797541	0.0
0.0	-0.0	54.8549990654	0.0	0.0	-0.0	1.32682955591	0.0
0.0	-0.0	55.650001049	0.0	0.0	-0.0	1.36759085581	0.0
0.0	-0.0	56.4449987411	0.0	0.0	-0.0	1.40976978	0.0
0.0	-0.0	57.2400007248	0.0	0.0	-0.0	1.45341517637	0.0
0.0	-0.0	58.0350008011	0.0	0.0	-0.0	1.49857671931	0.0
0.0	-0.0	58.8300004005	0.0	0.0	-0.0	1.54530489817	0.0
0.0	-0.0	59.6250004768	0.0	0.0	-0.0	1.59365088912	0.0
0.0	-0.0	60.4199981689	0.0	0.0	-0.0	1.64366699755	0.0
0.0	-0.0	61.2150001526	0.0	0.0	-0.0	1.69540620409	0.0
0.0	-0.0	62.0100002289	0.0	0.0	-0.0	1.74892228097	0.0
0.0	-0.0	62.8049998283	0.0	0.0	-0.0	1.80426979205	0.0
0.0	-0.0	63.5999999046	0.0	0.0	-0.0	1.86150427908	0.0
0.0	-0.0	64.3949975967	0.0	0.0	-0.0	1.92068216857	0.0
0.0	-0.0	65.1900014877	0.0	0.0	-0.0	1.98186044581	0.0
0.0	-0.0	65.9849991798	0.0	0.0	-0.0	2.04509724863	0.0
0.0	-0.0	66.7799992561	0.0	0.0	-0.0	2.11045125034	0.0
0.0	-0.0	67.5749993324	0.0	0.0	-0.0	2.177982172	0.0
0.0	-0.0	68.3700008392	0.0	0.0	-0.0	2.24775054958	0.0
0.0	-0.0	69.1650009155	0.0	0.0	-0.0	2.31981785037	0.0
0.0	-0.0	69.9599986076	0.0	0.0	-0.0	2.39424593747	0.0
0.0	-0.0	70.7549986839	0.0	0.0	-0.0	2.47109795455	0.0
0.0	-0.0	71.5500025749	0.0	0.0	-0.0	2.55043774378	0.0
0.0	-0.0	72.345000267	0.0	0.0	-0.0	2.63232996222	0.0
0.0	-0.0	73.1400003433	0.0	0.0	-0.0	2.7168401517	0.0
0.0	-0.0	73.9349980354	0.0	0.0	-0.0	2.8040345991	0.0
0.0	-0.0	74.7300019264	0.0	0.0	-0.0	2.89398059249	0.0
0.0	-0.0	75.5249996185	0.0	0.0	-0.0	2.9867461184	0.0
0.0	-0.0	76.3199996948	0.0	0.0	-0.0	3.0823999783	0.0
0.0	-0.0	77.1149997711	0.0	0.0	-0.0	3.18101192825	0.0
0.0	-0.0	77.9100012779	0.0	0.0	-0.0	3.28265244607	0.0
0.0	-0.0	78.7050013542	0.0	0.0	-0.0	3.38739301078	0.0
0.0	-0.0	79.4999990463	0.0	0.0	-0.0	3.49530566018	0.0


==> examples/inconsistencies-corrections/modelUSUB-Mod_Onate-model-b-Case-01_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.430999994278	0.0	0.0	-0.0	0.00743103455534	0.0
0.0	-0.0	0.861999988556	0.0	0.0	-0.0	0.0148620691107	0.0
0.0	-0.0	1.29299998283	0.0	0.0	-0.0	0.0222931032113	0.0
0.0	-0.0	1.72399997711	0.0	0.0	-0.0	0.0297241382214	0.0
0.0	-0.0	2.15499997139	0.0	0.0	-0.0	0.0371551723219	0.0
0.0	-0.0	2.58599996567	0.0	0.0	-0.0	0.0445862064225	0.0
0.0	-0.0	3.01699995995	0.0	0.0	-0.0	0.0520172405231	0.0
0.0	-0.0	3.44799995422	0.0	0.0	-0.0	0.0594482764427	0.0
0.0	-0.0	3.8789999485	0.0	0.0	-0.0	0.0668793087243	0.0
0.0	-0.0	4.30999994278	0.0	0.0	-0.0	0.0743103446439	0.0
0.0	-0.0	4.74100005627	0.0	0.0	-0.0	0.0817413805635	0.0
0.0	-0.0	5.17199993134	0.0	0.0	-0.0	0.0891724128451	0.0
0.0	-0.0	5.60300004482	0.0	2.40035530515e-10	6.5959234873e-12	0.0966034487647	0.0
0.0	-0.0	6.03399991989	0.0	9.45757274579e-09	2.59884431683e-10	0.104034484684	0.0
0.0	-0.0	6.46500003338	0.0	1.71656300285e-07	4.7169407269e-09	0.111465575173	0.0
0.0	-0.0	6.89599990845	0.0	6.70754674026e-07	1.84316575891e-08	0.118896772619	0.0
0.0	-0.0	7.32700002193	0.0	1.86681647918e-06	5.12982212264e-08	0.126328202896	0.0
0.0	-0.0	7.757999897	0.0	4.24154089629e-06	1.16553244833e-07	0.133760021708	0.0
0.0	-0.0	8.18900001049	0.0	8.40979907935e-06	2.3109274494e-07	0.141192428418	0.0
0.0	-0.0	8.61999988556	0.0	1.51383723335e-05	4.15987111424e-07	0.14862568205	0.0
0.0	-0.0	9.05099976063	0.0	2.53260150629e-05	6.95933177752e-07	0.156060075096	0.0
0.0	-0.0	9.48200011253	0.0	4.002864884e-05	1.09994662267e-06	0.163495961169	0.0
0.0	-0.0	9.9129999876	0.0	6.04512990776e-05	1.66114020317e-06	0.170933722984	0.0
0.0	-0.0	10.3439998627	0.0	8.79527704001e-05	2.41685285118e-06	0.178373826202	0.0
0.0	-0.0	10.7749997377	0.0	0.000124047986105	3.40871260107e-06	0.185816768499	0.0
0.0	-0.0	11.2060000896	0.0	0.000170410075384	4.68269583109e-06	0.19326308684	0.0
0.0	-0.0	11.6369999647	0.0	0.000228872394814	6.28918073176e-06	0.200713402592	0.0
0.0	-0.0	12.0679998398	0.0	0.000301430304717	8.28299917544e-06	0.20816836186	0.0
0.0	-0.0	12.4989997149	0.0	0.000390243002357	1.07234811253e-05	0.215628676233	0.0
0.0	-0.0	12.9300000668	0.0	0.000497635028296	1.36745057944e-05	0.223095134425	0.0
0.0	-0.0	13.3609999418	0.0	0.000626097914846	1.72045346858e-05	0.230568532425	0.0
0.0	-0.0	13.7919998169	0.0	0.000778291621373	2.13866627519e-05	0.238049749169	0.0
0.0	-0.0	14.222999692	0.0	0.000957045926953	2.62986503685e-05	0.245539730531	0.0
0.0	-0.0	14.6540000439	0.0	0.00116536182304	3.20229588624e-05	0.253039450035	0.0
0.0	-0.0	15.0849999189	0.0	0.0014064125935	3.86467888802e-05	0.260549972882	0.0
0.0	-0.0	15.515999794	0.0	0.00168354529251	4.62621159159e-05	0.268072393374	0.0
0.0	-0.0	15.9469996691	0.0	0.00200028193831	5.49657158899e-05	0.275607881485	0.0
0.0	-0.0	16.378000021	0.0	0.00236032042267	6.48592106245e-05	0.283157633385	0.0
0.0	-0.0	16.808999896	0.0	0.00276753576145	7.60490706853e-05	0.290722947102	0.0
0.0	-0.0	17.2399997711	0.0	0.00322598111779	8.86466807515e-05	0.298305155593	0.0
0.0	-0.0	17.6709996462	0.0	0.00373988837055	0.000102768342458	0.305905652931	0.0
0.0	-0.0	18.1019995213	0.0	0.00431367061537	0.000118535285765	0.313525903039	0.0
0.0	-0.0	18.53300035	0.0	0.00495192125527	0.000136073765589	0.321167404763	0.0
0.0	-0.0	18.9640002251	0.0	0.00565941536479	0.00015551498791	0.328831723891	0.0
0.0	-0.0	19.3950001001	0.0	0.00644111241854	0.00017699522914	0.336520528072	0.0
0.0	-0.0	19.8259999752	0.0	0.00730215469957	0.00020065579065	0.344235502416	0.0
0.0	-0.0	20.2570004463	0.0	0.00824786911835	0.000226643055612	0.351978387334	0.0
0.0	-0.0	20.6879997253	0.0	0.00928376812226	0.000255108534475	0.359751013457	0.0
0.0	-0.0	21.1190001965	0.0	0.0104155515146	0.000286208774014	0.36755524925	0.0
0.0	-0.0	21.5499994755	0.0	0.0116491055451	0.000320105573337	0.3753930534	0.0
0.0	-0.0	21.9810009003	0.0	0.0129905038193	0.000356965847459	0.383266428253	0.0
0.0	-0.0	22.4120001793	0.0	0.0144460091178	0.00039696165004	0.391177419806	0.0
0.0	-0.0	22.8430006504	0.0	0.016022073396	0.000440270332547	0.39912815846	0.0
0.0	-0.0	23.2739999294	0.0	0.0177253405127	0.000487074339617	0.407120859018	0.0
0.0	-0.0	23.7050004005	0.0	0.0195626416826	0.000537561572855	0.415157759562	0.0
0.0	-0.0	24.1359996796	0.0	0.0215410054807	0.000591924936089	0.423241159297	0.0
0.0	-0.0	24.5670001507	0.0	0.0236676442	0.000650362835586	0.431373444735	0.0
0.0	-0.0	24.9979994297	0.0	0.0259499702224	0.000713078861736	0.439557104255	0.0
0.0	-0.0	25.4290008545	0.0	0.0283955887426	0.000780281970947	0.447794576758	0.0
0.0	-0.0	25.8600001335	0.0	0.031012295949	0.000852186349221	0.456088493229	0.0
0.0	-0.0	26.2910006046	0.0	0.0338080826623	0.000929011730477	0.464441435179	0.0
0.0	-0.0	26.7219998837	0.0	0.0367911379726	0.00101098312371	0.472856144188	0.0
0.0	-0.0	27.1530003548	0.0	0.0399698474212	0.00109833081297	0.481335370569	0.0
0.0	-0.0	27.5839996338	0.0	0.043352789362	0.00119129063023	0.489881960675	0.0
0.0	-0.0	28.0150001049	0.0	0.0469487458759	0.00129010386445	0.498498737579	0.0
0.0	-0.0	28.4459993839	0.0	0.0507666918566	0.00139501707963	0.507188780466	0.0
0.0	-0.0	28.8770008087	0.0	0.0548157950107	0.00150628238771	0.515955034643	0.0
0.0	-0.0	29.3080000877	0.0	0.0591054376855	0.00162415744853	0.524800579296	0.0
0.0	-0.0	29.7390005589	0.0	0.0636451877654	0.00174890501512	0.533728627488	0.0
0.0	-0.0	30.1699998379	0.0	0.0684448168613	0.001880794116	0.542742328253	0.0
0.0	-0.0	30.601000309	0.0	0.0735143039492	0.00202009832719	0.551845051814	0.0
0.0	-0.0	31.031999588	0.0	0.0788638135418	0.00216709759115	0.56104012765	0.0
0.0	-0.0	31.4630000591	0.0	0.0845037284307	0.00232207676163	0.570330925984	0.0
0.0	-0.0	31.8939993382	0.0	0.0904446278582	0.00248532669502	0.579721009126	0.0
0.0	-0.0	32.3250007629	0.0	0.0966972947936	0.00265714352281	0.589213852072	0.0
0.0	-0.0	32.756000042	0.0	0.103272708657	0.00283782901533	0.598813174292	0.0
0.0	-0.0	33.1870005131	0.0	0.110182052595	0.0030276909456	0.60852257302	0.0
0.0	-0.0	33.6179997921	0.0	0.117436728033	0.00322704181599	0.61834587832	0.0
0.0	-0.0	34.0490002632	0.0	0.125048318296	0.00343620085914	0.628286867868	0.0
0.0	-0.0	34.4799995422	0.0	0.133028646815	0.00365549203707	0.638349447399	0.0
0.0	-0.0	34.9110000134	0.0	0.141389697092	0.00388524531445	0.648537545931	0.0
0.0	-0.0	35.3419992924	0.0	0.150143692736	0.00412579611293	0.65885525546	0.0
0.0	-0.0	35.7729997635	0.0	0.15930304653	0.00437748603872	0.66930660978	0.0
0.0	-0.0	36.2039990425	0.0	0.16888040409	0.0046406617912	0.679895823123	0.0
0.0	-0.0	36.6349995136	0.0	0.178888571099	0.00491567625431	0.690627092263	0.0
0.0	-0.0	37.0660007	0.0	0.189340615179	0.00520288776897	0.701504707104	0.0
0.0	-0.0	37.4970011711	0.0	0.200249764021	0.00550266013306	0.712533068145	0.0
0.0	-0.0	37.9280004501	0.0	0.211629478144	0.00581536332902	0.723716622451	0.0
0.0	-0.0	38.3590009212	0.0	0.223493436351	0.00614137243247	0.735059846193	0.0
0.0	-0.0	38.7900002003	0.0	0.235855521169	0.00648107015877	0.746567320311	0.0
0.0	-0.0	39.2210006714	0.0	0.248729804298	0.00683484176989	0.758243672317	0.0
0.0	-0.0	39.6519999504	0.0	0.26213057572	0.00720308162272	0.770093692699	0.0
0.0	-0.0	40.0829992294	0.0	0.276072358247	0.00758618771215	0.782122084638	0.0
0.0	-0.0	40.5140008926	0.0	0.290569849312	0.00798456458142	0.79433369101	0.0
0.0	-0.0	40.9450001717	0.0	0.305638008285	0.00839862186695	0.806733500212	0.0
0.0	-0.0	41.3759994507	0.0	0.321291940054	0.0088287764811	0.819326483179	0.0
0.0	-0.0	41.8069987297	0.0	0.337547040544	0.00927545042941	0.832117703976	0.0
0.0	-0.0	42.2380003929	0.0	0.354418880306	0.00973907081061	0.845112267416	0.0
0.0	-0.0	42.6689996719	0.0	0.371923175408	0.0102200712718	0.858315447113	0.0
0.0	-0.0	43.099998951	0.0	0.390075991163	0.0107188920083	0.87173244101	0.0
0.0	1.81008005029e-06	43.099998951	0.0	0.390075991163	0.0107188920083	0.87173244101	5.81831315526e-16
0.0	4.38820928335	43.099998951	0.0	0.39110891521	0.0506117008626	0.87173244101	0.0
0.0	8.7764185667	43.099998951	0.0	0.392141839257	0.090504513355	0.87173244101	0.0
0.0	13.164627552	43.099998951	0.0	0.393174763303	0.130397325847	0.87173244101	0.0
0.0	17.5528371334	43.099998951	0.0	0.39420768735	0.170290132519	0.87173244101	0.0
0.0	21.9410467148	43.099998951	0.0	0.395240582293	0.210182950832	0.87173244101	0.0
0.0	26.3292551041	43.099998951	0.0	0.39627350634	0.250075757504	0.87173244101	0.0
0.0	30.7174658775	43.099998951	0.0	0.397306430386	0.289968564175	0.87173244101	0.0
0.0	35.1056742668	43.099998951	0.0	0.398339354433	0.329861370847	0.87173244101	0.0
0.0	39.4938826561	43.099998951	0.0	0.399372249376	0.369754200801	0.87173244101	0.0
0.0	43.8820934296	43.099998951	0.0	0.400405173423	0.40964698419	0.87173244101	0.0
0.0	48.2703018188	43.099998951	0.0	0.40143809747	0.449539814144	0.87173244101	0.0
0.0	52.6585102081	43.099998951	0.0	0.402471021516	0.489432644099	0.87173244101	0.0
0.0	57.0467185974	43.099998951	0.0	0.403503916459	0.529325427487	0.87173244101	0.0
0.0	61.4349317551	43.099998951	0.0	0.404536840506	0.569218257442	0.87173244101	0.0
0.0	65.8231401443	43.099998951	0.0	0.405569764553	0.609111040831	0.87173244101	0.0
0.0	70.2113485336	43.099998951	0.0	0.406602688599	0.649003870785	0.87173244101	0.0
0.0	74.5995569229	43.099998951	0.0	0.407635583542	0.68889670074	0.87173244101	0.0
0.0	78.9877653122	43.099998951	0.0	0.408668507589	0.728789484128	0.87173244101	0.0
0.0	83.3759784698	43.099998951	0.0	0.409701431636	0.768682314083	0.87173244101	0.0
0.0	87.7641868591	43.099998951	0.0	0.410734355683	0.808575097471	0.87173244101	0.0
0.0	92.1523952484	43.099998951	0.0	0.411767250625	0.848467927426	0.87173244101	0.0
0.0	96.5406036377	43.099998951	0.0	0.412800174672	0.888360757381	0.87173244101	0.0
0.0	100.928812027	43.099998951	0.0	0.413833098719	0.928253587335	0.87173244101	0.0
0.0	105.317020416	43.099998951	0.0	0.414866022766	0.968146324158	0.87173244101	0.0
0.0	109.705228806	43.099998951	0.0	0.415898917709	1.00803915411	0.87173244101	0.0
0.0	114.093437195	43.099998951	0.0	0.416931841755	1.04793198407	0.87173244101	0.0
0.0	117.55988121	43.099998951	0.0	0.45618522563	1.08782481402	0.874271435896	0.0
0.0	120.750617981	43.099998951	0.0	0.506825861521	1.12771764398	0.877477694303	0.0
0.0	123.866090775	43.099998951	0.0	0.560515502002	1.1676103808	0.880804948974	0.0
0.0	126.911821365	43.099998951	0.0	0.617051555309	1.20750321075	0.884227949427	0.0
0.0	129.887399673	43.099998951	0.0	0.676442519762	1.24739604071	0.887747178786	0.0
0.0	132.794036865	43.099998951	0.0	0.738637230825	1.28728887066	0.891357299406	0.0
0.0	135.633144379	43.099998951	0.0	0.803577364422	1.32718170062	0.895052863052	0.0
0.0	138.406248093	43.099998951	0.0	0.871200056281	1.36707443744	0.898828625213	0.0
0.0	141.114969254	43.099998951	0.0	0.941438600421	1.40696726739	0.902679463616	0.0
0.0	143.760986328	43.099998951	0.0	1.01422343869	1.44686009735	0.906600436429	0.0
0.0	146.346054077	43.099998951	0.0	1.0894832667	1.4867529273	0.910586857935	0.0
0.0	148.871936798	43.099998951	0.0	1.16714567412	1.52664575726	0.914634176297	0.0
0.0	151.340398788	43.099998951	0.0	1.24713778496	1.56653858721	0.918738153996	0.0
0.0	153.753232956	43.099998951	0.0	1.32938660681	1.60643141717	0.92289467575	0.0
0.0	156.112213135	43.099998951	0.0	1.41382019501	1.64632406086	0.927100033732	0.0
0.0	158.419065475	43.099998951	0.0	1.50036695413	1.68621689081	0.931350485189	0.0
0.0	160.675506592	43.099998951	0.0	1.5889571514	1.72610972077	0.935642694822	0.0
0.0	162.883224487	43.099998951	0.0	1.67952210177	1.76600255072	0.939973449567	0.0
0.0	165.043869019	43.099998951	0.0	1.77199509926	1.80589538068	0.944339775015	0.0
0.0	167.159004211	43.099998951	0.0	1.86631118413	1.84578821063	0.948738877196	0.0
0.0	169.230194092	43.099998951	0.0	1.96240725927	1.88568104059	0.953168113483	0.0
0.0	171.258926392	43.099998951	0.0	2.06022220664	1.92557387054	0.957625062438	0.0
0.0	173.246669769	43.099998951	0.0	2.15969746932	1.96546670049	0.962107366649	0.0
0.0	175.194797516	43.099998951	0.0	2.26077577099	2.00535953045	0.966613000492	0.0
0.0	177.104682922	43.099998951	0.0	2.36340239644	2.04525217414	0.971139903413	0.0
0.0	178.977603912	43.099998951	0.0	2.46752449311	2.08514500409	0.975686230231	0.0
0.0	180.814819336	43.099998951	0.0	2.57309130393	2.12503783405	0.980250281282	0.0
0.0	182.617530823	43.099998951	0.0	2.68005393445	2.164930664	0.98483042093	0.0
0.0	184.386882782	43.099998951	0.0	2.78836581856	2.20482349396	0.989425100852	0.0
0.0	186.123981476	43.099998951	0.0	2.8979817871	2.24471632391	0.99403297063	0.0
0.0	187.82989502	43.099998951	0.0	3.00885830075	2.28460915387	0.998652749695	0.0
0.0	189.505672455	43.099998951	0.0	3.1209543813	2.32450198382	1.00328318076	0.0
0.0	191.152248383	43.099998951	0.0	3.2342299819	2.36439481378	1.0079231346	0.0
0.0	192.770576477	43.099998951	0.0	3.34864691831	2.40428764373	1.01257162169	0.0
0.0	194.361572266	43.099998951	0.0	3.46416886896	2.44418028742	1.01722751278	0.0
0.0	195.926094055	43.099998951	0.0	3.58076044358	2.48407311738	1.02188996971	0.0
0.0	197.464981079	43.099998951	0.0	3.69838811457	2.52396594733	1.02655822411	0.0
0.0	198.978996277	43.099998951	0.0	3.8170197513	2.56385877728	1.03123134468	0.0
0.0	200.468940735	43.099998951	0.0	3.93662415445	2.60375160724	1.03590870276	0.0
0.0	201.935539246	43.099998951	0.0	4.05717175454	2.64364443719	1.04058953002	0.0
0.0	203.379459381	43.099998951	0.0	4.1786339134	2.68353726715	1.04527315125	0.0
0.0	204.801425934	43.099998951	0.0	4.30098315701	2.7234300971	1.04995910078	0.0
0.0	206.202068329	43.099998951	0.0	4.42419340834	2.76332292706	1.05464665685	0.0
0.0	207.581977844	43.099998951	0.0	4.54823998734	2.80321575701	1.05933540035	0.0
0.0	208.941802979	43.099998951	0.0	4.67309774831	2.8431084007	1.06402486563	0.0
0.0	210.282096863	43.099998951	0.0	4.79874387383	2.88300123066	1.06871449389	0.0
0.0	211.603393555	43.099998951	0.0	4.92515601218	2.92289406061	1.07340395916	0.0
0.0	212.906246185	43.099998951	0.0	5.05231274292	2.96278689057	1.07809274923	0.0
0.0	214.191169739	43.099998951	0.0	5.1801931113	3.00267972052	1.08278061962	0.0
0.0	215.458621979	43.099998951	0.0	5.30877755955	3.04257255048	1.08746718615	0.0
0.0	216.709117889	43.099998951	0.0	5.43804652989	3.08246538043	1.09215209959	0.0
0.0	217.943077087	43.099998951	0.0	5.56798232719	3.12235821038	1.09683510382	0.0
0.0	219.160938263	43.099998951	0.0	5.69856679067	3.16225104034	1.1015158263	0.0
0.0	220.36315918	43.099998951	0.0	5.82978315651	3.20214368403	1.10619411571	0.0
0.0	221.550102234	43.099998951	0.0	5.96161466092	3.24203670025	1.11086971592	0.0
0.0	222.722187042	43.099998951	0.0	6.0940454714	3.28192934394	1.11554232426	0.0
0.0	223.879776001	43.099998951	0.0	6.2270606868	3.32182236016	1.12021181267	0.0
0.0	225.023231506	43.099998951	0.0	6.36064540595	3.36171500385	1.12487794831	0.0
0.0	226.152896881	43.099998951	0.0	6.49478565902	3.40160764754	1.12954051001	0.0
0.0	227.269153595	43.099998951	0.0	6.62946747616	3.44150066376	1.13419934642	0.0
0.0	228.372268677	43.099998951	0.0	6.76467781886	3.48139330745	1.13885441096	0.0
0.0	229.462604523	43.099998951	0.0	6.90040364861	3.52128632367	1.1435054359	0.0
0.0	230.540428162	43.099998951	0.0	7.03663332388	3.56117896736	1.14815226989	0.0
0.0	231.606063843	43.099998951	0.0	7.1733542718	3.60107198358	1.15279485472	0.0
0.0	232.659778595	43.099998951	0.0	7.31055531651	3.64096462727	1.15743305068	0.0
0.0	233.701858521	43.099998951	0.0	7.44822574779	3.68085764349	1.16206674138	0.0
0.0	234.732551575	43.099998951	0.0	7.58635392413	3.72075028718	1.16669583367	0.0
0.0	235.752124786	43.099998951	0.0	7.72493053228	3.76064330339	1.17132021114	0.0
0.0	236.760826111	43.099998951	0.0	7.86394439638	3.80053594708	1.17593988543	0.0
0.0	237.758903503	43.099998951	0.0	8.00338666886	3.84042859077	1.18055463536	0.0
0.0	238.746585846	43.099998951	0.0	8.1432480365	3.88032160699	1.18516442599	0.0
0.0	239.724082947	43.099998951	0.0	8.28351825476	3.92021425068	1.18976924568	0.0
0.0	240.691623688	43.099998951	0.0	8.42418987304	3.9601072669	1.19436900131	0.0
0.0	241.649436951	43.099998951	0.0	8.56525357813	3.99999991059	1.19896362303	0.0


==> examples/inconsistencies-corrections/modelUSUB-Mod_Onate-model-b-Case-02_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.561999995261	0.0	0.0	-0.0	0.00968965550783	0.0
0.0	-0.0	1.12399999052	0.0	0.0	-0.0	0.0193793110157	0.0
0.0	-0.0	1.68599995971	0.0	0.0	-0.0	0.0290689649773	0.0
0.0	-0.0	2.24799998105	0.0	0.0	-0.0	0.0387586220313	0.0
0.0	-0.0	2.80999991298	0.0	0.0	-0.0	0.0484482767206	0.0
0.0	-0.0	3.37199991941	0.0	0.0	-0.0	0.0581379299547	0.0
0.0	-0.0	3.93400007486	0.0	0.0	-0.0	0.0678275857354	0.0
0.0	-0.0	4.49599996209	0.0	0.0	-0.0	0.0775172440626	0.0
0.0	-0.0	5.05800008774	0.0	0.0	-0.0	0.0872068987519	0.0
0.0	-0.0	5.61999982595	0.0	3.03104899036e-10	8.32888513475e-12	0.0968965534412	0.0
0.0	-0.0	6.18200010061	0.0	5.0565600318e-08	1.3894912998e-09	0.106586224138	0.0
0.0	-0.0	6.74399983883	0.0	4.35813968247e-07	1.19757245787e-08	0.116276008339	0.0
0.0	-0.0	7.30600011349	0.0	1.78542636231e-06	4.90617046989e-08	0.125966106134	0.0
0.0	-0.0	7.86800014973	0.0	5.10748909832e-06	1.40348610511e-07	0.135656853672	0.0
0.0	-0.0	8.43000012636	0.0	1.17974012781e-05	3.24180615685e-07	0.145348720253	0.0
0.0	-0.0	8.99199992418	0.0	2.36898376471e-05	6.50972697969e-07	0.155042293773	0.0
0.0	-0.0	9.55399990082	0.0	4.30074749147e-05	1.18180176756e-06	0.16473831929	0.0
0.0	-0.0	10.1160001755	0.0	7.24336075564e-05	1.99040197657e-06	0.174437675742	0.0
0.0	-0.0	10.6780004501	0.0	0.000115091097541	3.16258663702e-06	0.184141403588	0.0
0.0	-0.0	11.2399996519	0.0	0.00017455697332	4.79664805653e-06	0.193850661162	0.0
0.0	-0.0	11.8019999266	0.0	0.00025487005928	7.00357034589e-06	0.203566806158	0.0
0.0	-0.0	12.3640002012	0.0	0.000360538024324	9.90721886751e-06	0.213291308319	0.0
0.0	-0.0	12.925999999	0.0	0.000496543748341	1.36445180487e-05	0.22302580328	0.0
0.0	-0.0	13.4879996777	0.0	0.000668351447075	1.83656197805e-05	0.23277211294	0.0
0.0	-0.0	14.0499999523	0.0	0.000881912114892	2.42340490786e-05	0.242532185803	0.0
0.0	-0.0	14.612000227	0.0	0.0011436686691	3.14268561397e-05	0.252308155177	0.0
0.0	-0.0	15.1740000248	0.0	0.00146056140693	4.01347449497e-05	0.262102318811	0.0
0.0	-0.0	15.7360002995	0.0	0.0018400320414	5.05622153923e-05	0.271917099599	0.0
0.0	-0.0	16.2979999781	0.0	0.00229002853303	6.29276598829e-05	0.281755140168	0.0
0.0	-0.0	16.8600002527	0.0	0.00281900929622	7.74635168455e-05	0.291619243217	0.0
0.0	-0.0	17.4220005274	0.0	0.00343594729202	9.44163446093e-05	0.301512333681	0.0
0.0	-0.0	17.9839998484	0.0	0.00415033355239	0.000114046952149	0.311437554774	0.0
0.0	-0.0	18.545999527	0.0	0.0049721807045	0.000136630478664	0.321398218512	0.0
0.0	-0.0	19.1079998016	0.0	0.00591202888245	0.000162456547059	0.33139778825	0.0
0.0	-0.0	19.6700000763	0.0	0.00698094436302	0.000191829258256	0.341439916519	0.0
0.0	-0.0	20.232000351	0.0	0.00819052820589	0.000225067401516	0.351528442116	0.0
0.0	-0.0	20.7940006256	0.0	0.00955291670834	0.000262504431703	0.361667352263	0.0
0.0	-0.0	21.3560009003	0.0	0.0110807823148	0.00030448866255	0.371860832092	0.0
0.0	-0.0	21.9180002213	0.0	0.0127873427118	0.000351383187081	0.382113218075	0.0
0.0	-0.0	22.4799993038	0.0	0.0146863576447	0.000403566218665	0.392429079511	0.0
0.0	-0.0	23.0419995785	0.0	0.016792135284	0.000461430818177	0.402813131223	0.0
0.0	-0.0	23.6039998531	0.0	0.0191195340449	0.000525385348737	0.413270253921	0.0
0.0	-0.0	24.1660001278	0.0	0.0216839616769	0.000595853225605	0.423805540777	0.0
0.0	-0.0	24.7280004025	0.0	0.0245013870881	0.000673273234497	0.434424262494	0.0
0.0	-0.0	25.2900006771	0.0	0.0275883321592	0.000758099349696	0.445131820743	0.0
0.0	-0.0	25.8519999981	0.0	0.0309618808387	0.000850801006891	0.455933946068	0.0
0.0	-0.0	26.4140002728	0.0	0.0346396809618	0.000951863239607	0.466836345731	0.0
0.0	-0.0	26.9759993553	0.0	0.0386399406125	0.00106178640635	0.477845119894	0.0
0.0	-0.0	27.53799963	0.0	0.0429814463132	0.00118108646348	0.488966394914	0.0
0.0	-0.0	28.0999999046	0.0	0.0476835375594	0.00131029519252	0.500206579454	0.0
0.0	-0.0	28.6620001793	0.0	0.0527661359229	0.00144995983646	0.511572230607	0.0
0.0	-0.0	29.2240004539	0.0	0.0582497414143	0.00160064373631	0.523070129566	0.0
0.0	-0.0	29.7859997749	0.0	0.0641554142931	0.00176292578544	0.534707214683	0.0
0.0	-0.0	30.3480000496	0.0	0.0705048150849	0.00193740070245	0.546490593115	0.0
0.0	-0.0	30.9100003242	0.0	0.0773201609263	0.00212467948586	0.558427639771	0.0
0.0	-0.0	31.4720005989	0.0	0.0846242619446	0.00232538877754	0.570525828516	0.0
0.0	-0.0	32.0339996815	0.0	0.0924405176193	0.00254017159023	0.582792924251	0.0
0.0	-0.0	32.5959999561	0.0	0.100792909507	0.00276968676189	0.595236843219	0.0
0.0	-0.0	33.1580002308	0.0	0.109705993964	0.00301460931951	0.607865606435	0.0
0.0	-0.0	33.7200005054	0.0	0.119204938528	0.00327563066094	0.620687560877	0.0
0.0	-0.0	34.2820007801	0.0	0.129315478262	0.00355345837306	0.633711228147	0.0
0.0	-0.0	34.8440010548	0.0	0.140063973959	0.00384881568607	0.646945217159	0.0
0.0	-0.0	35.4059994221	0.0	0.151477346662	0.00416244365624	0.660398456967	0.0
0.0	-0.0	35.9679996967	0.0	0.163583143149	0.00449509861937	0.674080051249	0.0
0.0	-0.0	36.5299999714	0.0	0.176409463165	0.00484755291836	0.687999237562	0.0
0.0	-0.0	37.091999054	0.0	0.189985075849	0.00522059708601	0.702165509574	0.0
0.0	-0.0	37.6539993286	0.0	0.204339288757	0.00561503620702	0.716588512296	0.0
0.0	-0.0	38.2159996033	0.0	0.219502049731	0.006031693556	0.731278158491	0.0
0.0	-0.0	38.7779998779	0.0	0.235503888689	0.00647140768706	0.746244459879	0.0
0.0	-0.0	39.3400001526	0.0	0.252375961281	0.00693503534421	0.761497765779	0.0
0.0	-0.0	39.9020004272	0.0	0.270150019787	0.00742344855098	0.777048472082	0.0
0.0	-0.0	40.4640007019	0.0	0.288858427666	0.00793753642938	0.792907265713	0.0
0.0	-0.0	41.0260009766	0.0	0.308534159558	0.00847820556373	0.809085089713	0.0
0.0	-0.0	41.5880012512	0.0	0.329210801283	0.00904637854546	0.825592962792	0.0
0.0	-0.0	42.1500015259	0.0	0.350922549842	0.00964299542829	0.842442089925	0.0
0.0	-0.0	42.7120018005	0.0	0.37370424252	0.0102690130007	0.859644083539	0.0
0.0	-0.0	43.2740001678	0.0	0.397591269575	0.0109254040581	0.877210585168	0.0
0.0	-0.0	43.8360004425	0.0	0.422619719757	0.0116131603136	0.895153474994	0.0
0.0	-0.0	44.397998333	0.0	0.448826234788	0.0123332894873	0.91348484857	0.0
0.0	-0.0	44.9599986076	0.0	0.476248125779	0.0130868153065	0.932216929505	0.0
0.0	-0.0	45.5219988823	0.0	0.504923344124	0.0138747796882	0.951362383785	0.0
0.0	-0.0	46.083999157	0.0	0.534890335985	0.0146982420119	0.970933766803	0.0
0.0	-0.0	46.6459994316	0.0	0.566188304219	0.0155582791194	0.990943983197	0.0
0.0	-0.0	47.2079997063	0.0	0.598857062869	0.0164559838595	1.0114063276	0.0
0.0	-0.0	47.7699999809	0.0	0.632936949842	0.0173924650881	1.03233392583	0.0
0.0	-0.0	48.3320002556	0.0	0.668469117954	0.0183688520337	1.05374047998	0.0
0.0	-0.0	48.8940005302	0.0	0.705495185684	0.0193862913875	1.075639599	0.0
0.0	-0.0	49.4560008049	0.0	0.744057411794	0.0204459429369	1.09804525273	0.0
0.0	-0.0	50.0180010796	0.0	0.784198811743	0.0215489868424	1.12097172532	0.0
0.0	-0.0	50.5800013542	0.0	0.825962924864	0.0226966221817	1.14443318453	0.0
0.0	-0.0	51.1419997215	0.0	0.86939393077	0.0238900611294	1.16844439181	0.0
0.0	-0.0	51.7039999962	0.0	0.914536649361	0.0251305376878	1.19302002713	0.0
0.0	-0.0	52.2660002708	0.0	0.961436657235	0.0264193018666	1.21817515464	0.0
0.0	-0.0	52.8280005455	0.0	1.01013993844	0.0277576211374	1.24392493162	0.0
0.0	-0.0	53.3900008202	0.0	1.06069340836	0.0291467789793	1.27028472489	0.0
0.0	-0.0	53.9519987106	0.0	1.11314433161	0.0305880763335	1.29727026215	0.0
0.0	-0.0	54.5139989853	0.0	1.16754078772	0.0320828374242	1.32489737589	0.0
0.0	-0.0	55.0759992599	0.0	1.22393143829	0.033632395207	1.35318204993	0.0
0.0	-0.0	55.6379995346	0.0	1.28236575983	0.0352381088305	1.38214059407	0.0
0.0	-0.0	56.1999998093	0.0	1.3428934617	0.0369013490854	1.41178945778	0.0
0.0	2.5273374149e-06	56.1999998093	0.0	1.3428934617	0.0369013490854	1.41178945778	4.26793763214e-16
0.0	4.359408319	56.1999998093	0.0	1.34391966276	0.0765323347878	1.41178945778	0.0
0.0	8.71881723404	56.1999998093	0.0	1.34494574741	0.11616331758	1.41178945778	0.0
0.0	13.0782258511	56.1999998093	0.0	1.34597194847	0.155794306193	1.41178945778	0.0
0.0	17.4376344681	56.1999998093	0.0	1.34699803311	0.195425283164	1.41178945778	0.0
0.0	21.797041893	56.1999998093	0.0	1.34802411776	0.235056271777	1.41178945778	0.0
0.0	26.1564517021	56.1999998093	0.0	1.34905031882	0.274687260389	1.41178945778	0.0
0.0	30.515859127	56.1999998093	0.0	1.35007640347	0.314318249002	1.41178945778	0.0
0.0	34.8752689362	56.1999998093	0.0	1.35110260453	0.353949237615	1.41178945778	0.0
0.0	39.2346763611	56.1999998093	0.0	1.35212868918	0.393580226228	1.41178945778	0.0
0.0	43.594083786	56.1999998093	0.0	1.35315489024	0.43321121484	1.41178945778	0.0
0.0	47.9534959793	56.1999998093	0.0	1.35418097489	0.472842203453	1.41178945778	0.0
0.0	52.3129034042	56.1999998093	0.0	1.35520717595	0.512473192066	1.41178945778	0.0
0.0	56.6723108292	56.1999998093	0.0	1.35623326059	0.552104180679	1.41178945778	0.0
0.0	61.0317182541	56.1999998093	0.0	1.35725946166	0.591735169291	1.41178945778	0.0
0.0	65.3911304474	56.1999998093	0.0	1.3582855463	0.631366157904	1.41178945778	0.0
0.0	69.7505378723	56.1999998093	0.0	1.35931163095	0.670997146517	1.41178945778	0.0
0.0	74.1099452972	56.1999998093	0.0	1.36033783201	0.71062813513	1.41178945778	0.0
0.0	78.4693527222	56.1999998093	0.0	1.36136391666	0.750259123743	1.41178945778	0.0
0.0	82.8287601471	56.1999998093	0.0	1.36239011772	0.789890065789	1.41178945778	0.0
0.0	87.188167572	56.1999998093	0.0	1.36341620237	0.829521100968	1.41178945778	0.0
0.0	91.5475845337	56.1999998093	0.0	1.36444240343	0.869152043015	1.41178945778	0.0
0.0	95.9069919586	56.1999998093	0.0	1.36546848807	0.908783078194	1.41178945778	0.0
0.0	100.266399384	56.1999998093	0.0	1.36649468914	0.94841402024	1.41178945778	0.0
0.0	104.625806808	56.1999998093	0.0	1.36752077378	0.988045055419	1.41178945778	0.0
0.0	108.985214233	56.1999998093	0.0	1.36854697485	1.02767599747	1.41178945778	0.0
0.0	113.344621658	56.1999998093	0.0	1.36957305949	1.06730703264	1.41178945778	0.0
0.0	117.704029083	56.1999998093	0.0	1.37059914414	1.10693797469	1.41178945778	0.0
0.0	122.063436508	56.1999998093	0.0	1.3716253452	1.14656900987	1.41178945778	0.0
0.0	126.422843933	56.1999998093	0.0	1.37265142985	1.18619995192	1.41178945778	0.0
0.0	130.782260895	56.1999998093	0.0	1.37367763091	1.2258309871	1.41178945778	0.0
0.0	135.14166832	56.1999998093	0.0	1.37470371556	1.26546192914	1.41178945778	0.0
0.0	139.501075745	56.1999998093	0.0	1.37572991662	1.30509287119	1.41178945778	0.0
0.0	143.86048317	56.1999998093	0.0	1.37675600126	1.34472390637	1.41178945778	0.0
0.0	148.219890594	56.1999998093	0.0	1.37778220233	1.38435484841	1.41178945778	0.0
0.0	151.303491592	56.1999998093	0.0	1.43173604738	1.42398588359	1.41534882132	0.0
0.0	153.596553802	56.1999998093	0.0	1.51843891945	1.46361682564	1.4210017398	0.0
0.0	155.833721161	56.1999998093	0.0	1.60738301929	1.50324786082	1.42675208626	0.0
0.0	158.027772903	56.1999998093	0.0	1.69807870407	1.54287880287	1.43252499402	0.0
0.0	160.176506042	56.1999998093	0.0	1.79060455412	1.58250983804	1.43833924085	0.0
0.0	162.2813797	56.1999998093	0.0	1.88490212895	1.62214078009	1.44419224234	0.0
0.0	164.343795776	56.1999998093	0.0	1.98091310449	1.66177172214	1.45008073887	0.0
0.0	166.365146637	56.1999998093	0.0	2.07858090289	1.70140285045	1.45600182004	0.0
0.0	168.346786499	56.1999998093	0.0	2.17785104178	1.7410337925	1.46195277339	0.0
0.0	170.29001236	56.1999998093	0.0	2.2786706686	1.78066473454	1.46793103777	0.0
0.0	172.196083069	56.1999998093	0.0	2.38098856062	1.82029567659	1.4739341801	0.0
0.0	174.066200256	56.1999998093	0.0	2.48475582339	1.8599268049	1.47996004671	0.0
0.0	175.901527405	56.1999998093	0.0	2.5899244938	1.89955774695	1.48600644898	0.0
0.0	177.703208923	56.1999998093	0.0	2.69644916989	1.93918868899	1.4920715359	0.0
0.0	179.472312927	56.1999998093	0.0	2.80428561382	1.97881963104	1.4981534332	0.0
0.0	181.209888458	56.1999998093	0.0	2.91339168325	2.01845075935	1.50425054599	0.0
0.0	182.916946411	56.1999998093	0.0	3.02372639999	2.0580817014	1.51036120951	0.0
0.0	184.59444046	56.1999998093	0.0	3.13525088131	2.09771264344	1.51648387546	0.0
0.0	186.24332428	56.1999998093	0.0	3.247926943	2.13734358549	1.52261730982	0.0
0.0	187.864456177	56.1999998093	0.0	3.36171896197	2.17697452754	1.52876020875	0.0
0.0	189.458713531	56.1999998093	0.0	3.47659178078	2.21660565585	1.53491133824	0.0
0.0	191.026935577	56.1999998093	0.0	3.59251233749	2.2562365979	1.54106949922	0.0
0.0	192.569904327	56.1999998093	0.0	3.70944803581	2.29586753994	1.54723381856	0.0
0.0	194.088363647	56.1999998093	0.0	3.82736860774	2.33549848199	1.55340321362	0.0
0.0	195.583057404	56.1999998093	0.0	3.94624378532	2.3751296103	1.55957684619	0.0
0.0	197.054710388	56.1999998093	0.0	4.06604586169	2.41476055235	1.56575384317	0.0
0.0	198.5039711	56.1999998093	0.0	4.18674713001	2.45439149439	1.571933378	0.0
0.0	199.931488037	56.1999998093	0.0	4.30832104757	2.49402243644	1.57811471727	0.0
0.0	201.337909698	56.1999998093	0.0	4.43074246868	2.53365356475	1.58429725561	0.0
0.0	202.723827362	56.1999998093	0.0	4.55398717895	2.5732845068	1.59048030619	0.0
0.0	204.089813232	56.1999998093	0.0	4.67803189531	2.61291544884	1.59666329855	0.0
0.0	205.436420441	56.1999998093	0.0	4.80285426602	2.65254639089	1.60284562735	0.0
0.0	206.764202118	56.1999998093	0.0	4.92843240499	2.6921775192	1.60902666394	0.0
0.0	208.073673248	56.1999998093	0.0	5.05474535748	2.73180846125	1.61520619877	0.0
0.0	209.365310669	56.1999998093	0.0	5.18177356571	2.7714394033	1.6213836032	0.0
0.0	210.639591217	56.1999998093	0.0	5.3094974719	2.81107034534	1.62755848141	0.0
0.0	211.89699173	56.1999998093	0.0	5.4378984496	2.85070147365	1.63373035612	0.0
0.0	213.137950897	56.1999998093	0.0	5.56695880368	2.8903324157	1.63989907596	0.0
0.0	214.36290741	56.1999998093	0.0	5.69666130468	2.92996335775	1.64606422186	0.0
0.0	215.572242737	56.1999998093	0.0	5.82698918879	2.96959429979	1.65222528158	0.0
0.0	216.766376495	56.1999998093	0.0	5.95792662352	3.0092254281	1.65838219691	0.0
0.0	217.945671082	56.1999998093	0.0	6.08945824206	3.04885637015	1.66453457205	0.0
0.0	219.110527039	56.1999998093	0.0	6.22156867757	3.0884873122	1.67068223236	0.0
0.0	220.261268616	56.1999998093	0.0	6.35424396023	3.12811844051	1.67682472384	0.0
0.0	221.398277283	56.1999998093	0.0	6.48747058585	3.16774919629	1.6829621396	0.0
0.0	222.521839142	56.1999998093	0.0	6.62123411894	3.2073803246	1.68909411877	0.0
0.0	223.632316589	56.1999998093	0.0	6.75552291796	3.24701108038	1.69522035867	0.0
0.0	224.729995728	56.1999998093	0.0	6.89032347873	3.2866422087	1.70134095242	0.0
0.0	225.815200806	56.1999998093	0.0	7.02562415972	3.32627333701	1.70745550422	0.0
0.0	226.888179779	56.1999998093	0.0	7.16141285375	3.36590409279	1.71356389765	0.0
0.0	227.949256897	56.1999998093	0.0	7.29767885059	3.4055352211	1.7196660745	0.0
0.0	228.998661041	56.1999998093	0.0	7.43441144004	3.44516634941	1.72576179029	0.0
0.0	230.036697388	56.1999998093	0.0	7.57159944624	3.48479710519	1.73185107997	0.0
0.0	231.063594818	56.1999998093	0.0	7.70923309028	3.5244282335	1.73793366412	0.0
0.0	232.079601288	56.1999998093	0.0	7.84730166197	3.56405898929	1.74400955439	0.0
0.0	233.084945679	56.1999998093	0.0	7.98579677939	3.6036901176	1.75007862272	0.0
0.0	234.079875946	56.1999998093	0.0	8.12470912933	3.64332124591	1.7561408109	0.0
0.0	235.064601898	56.1999998093	0.0	8.26402846724	3.68295200169	1.76219600253	0.0
0.0	236.039352417	56.1999998093	0.0	8.40374734253	3.72258313	1.76824406954	0.0
0.0	237.004337311	56.1999998093	0.0	8.54385644197	3.76221425831	1.77428498864	0.0
0.0	237.959747314	56.1999998093	0.0	8.684348315	3.8018450141	1.78031881806	0.0
0.0	238.905792236	56.1999998093	0.0	8.8252145797	3.84147614241	1.78634540644	0.0
0.0	239.842643738	56.1999998093	0.0	8.9664477855	3.88110689819	1.79236460244	0.0
0.0	240.770511627	56.1999998093	0.0	9.10803955048	3.9207380265	1.79837649921	0.0
0.0	241.689567566	56.1999998093	0.0	9.24998428673	3.96036915481	1.80438103853	0.0
0.0	242.599964142	56.1999998093	0.0	9.39227454364	3.99999991059	1.81037818547	0.0


==> examples/inconsistencies-corrections/modelUSUB-Mod_Onate-model-b-Case-03_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.669000014663	0.0	0.0	-0.0	0.0115344826554	0.0
0.0	-0.0	1.33800002933	0.0	0.0	-0.0	0.0230689653108	0.0
0.0	-0.0	2.00699998438	0.0	0.0	-0.0	0.0346034470567	0.0
0.0	-0.0	2.67600005865	0.0	0.0	-0.0	0.0461379306216	0.0
0.0	-0.0	3.34500008821	0.0	0.0	-0.0	0.0576724123675	0.0
0.0	-0.0	4.01399996877	0.0	0.0	-0.0	0.0692068941134	0.0
0.0	-0.0	4.68300011754	0.0	0.0	-0.0	0.0807413794973	0.0
0.0	-0.0	5.3520001173	0.0	0.0	-0.0	0.0922758612433	0.0
0.0	-0.0	6.02100002766	0.0	3.553193113e-09	9.76380217996e-11	0.1038103459	0.0
0.0	-0.0	6.69000017643	0.0	3.69533736944e-07	1.01544120334e-08	0.115344950609	0.0
0.0	-0.0	7.35900002718	0.0	1.99619365482e-06	5.48533773959e-08	0.12687996641	0.0
0.0	-0.0	8.02799993753	0.0	6.59447874085e-06	1.81209580674e-07	0.138415968104	0.0
0.0	-0.0	8.69699984789	0.0	1.66760703024e-05	4.58241489198e-07	0.149953774235	0.0
0.0	-0.0	9.36600023508	0.0	3.55618219317e-05	9.77202763153e-07	0.161494490749	0.0
0.0	-0.0	10.0349998474	0.0	6.74546853929e-05	1.85358626226e-06	0.173039488436	0.0
0.0	-0.0	10.7040002346	0.0	0.000117441814496	3.22718172185e-06	0.184590449499	0.0
0.0	-0.0	11.373000145	0.0	0.000191519831105	5.26277048607e-06	0.196149358817	0.0
0.0	-0.0	12.0420000553	0.0	0.00029661319445	8.15062932702e-06	0.207718506863	0.0
0.0	-0.0	12.7110004425	0.0	0.00044059083848	1.21069888337e-05	0.219300460594	0.0
0.0	-0.0	13.3800003529	0.0	0.000632281057733	1.73744410858e-05	0.230898149312	0.0
0.0	-0.0	14.0489996672	0.0	0.000881485505033	2.42223251234e-05	0.242514813726	0.0
0.0	-0.0	14.7180000544	0.0	0.00119899175388	3.29470736915e-05	0.254153998685	0.0
0.0	-0.0	15.3869999647	0.0	0.00159658532084	4.38725436425e-05	0.265819576452	0.0
0.0	-0.0	16.0559998751	0.0	0.00208706092053	5.73503143642e-05	0.277515797643	0.0
0.0	-0.0	16.7250002623	0.0	0.00268423309535	7.37599975764e-05	0.289247202454	0.0
0.0	-0.0	17.3939996958	0.0	0.00340294536727	9.35094817578e-05	0.301018680329	0.0
0.0	-0.0	18.063000083	0.0	0.00425908046964	0.000117035210678	0.3128354816	0.0
0.0	-0.0	18.7320004702	0.0	0.00526956955582	0.000144802424984	0.324703170918	0.0
0.0	-0.0	19.4009993076	0.0	0.00645239970254	0.00017730538957	0.336627708748	0.0
0.0	-0.0	20.0699996948	0.0	0.0078266230048	0.000215067643694	0.348615343682	0.0
0.0	-0.0	20.739000082	0.0	0.00941236248764	0.000258642171502	0.360672737588	0.0
0.0	-0.0	21.4080004692	0.0	0.0112308234748	0.000308611629407	0.372806849191	0.0
0.0	-0.0	22.0769999027	0.0	0.0133042958623	0.00036558856209	0.385025076685	0.0
0.0	-0.0	22.7460002899	0.0	0.0156561654876	0.000430215550296	0.397335091839	0.0
0.0	-0.0	23.4150006771	0.0	0.0183109186764	0.000503165438204	0.40974500298	0.0
0.0	-0.0	24.0840001106	0.0	0.0212941449718	0.000585141469855	0.422263194923	0.0
0.0	-0.0	24.7530004978	0.0	0.024632552595	0.000676877516526	0.434898538515	0.0
0.0	-0.0	25.422000885	0.0	0.028353964808	0.00077913819041	0.447660166537	0.0
0.0	-0.0	26.0910003185	0.0	0.0324873362842	0.000892718981049	0.460557639599	0.0
0.0	-0.0	26.7600007057	0.0	0.0370627421944	0.00101844643723	0.473600887926	0.0
0.0	-0.0	27.4289999008	0.0	0.0421114018536	0.00115717857625	0.486800176441	0.0
0.0	-0.0	28.0979993343	0.0	0.0476656750834	0.00130980442918	0.500166194979	0.0
0.0	-0.0	28.7669997215	0.0	0.0537590713066	0.00147724467752	0.513710005907	0.0
0.0	-0.0	29.4360001087	0.0	0.0604262459092	0.001660451926	0.527443003375	0.0
0.0	-0.0	30.1049995422	0.0	0.0677030184306	0.00186041015695	0.541377038462	0.0
0.0	-0.0	30.7739999294	0.0	0.0756263616495	0.0020781355488	0.555524264928	0.0
0.0	-0.0	31.4430003166	0.0	0.0842344234115	0.00231467638514	0.569897290552	0.0
0.0	-0.0	32.1119997501	0.0	0.0935665157158	0.00257111278188	0.584509066539	0.0
0.0	-0.0	32.7809991837	0.0	0.103663136542	0.00284855777863	0.599372951547	0.0
0.0	-0.0	33.4500005245	0.0	0.114565962576	0.00314815624733	0.614502700046	0.0
0.0	-0.0	34.118999958	0.0	0.126317841932	0.00347108616552	0.629912386648	0.0
0.0	-0.0	34.7879993916	0.0	0.138962830533	0.00381855752494	0.645616609836	0.0
0.0	-0.0	35.4570007324	0.0	0.152546170284	0.00419181378675	0.661630235845	0.0
0.0	-0.0	36.1260001659	0.0	0.167114296346	0.00459213115391	0.677968608215	0.0
0.0	-0.0	36.7949995995	0.0	0.182714837138	0.00502081820741	0.694647431374	0.0
0.0	-0.0	37.4640009403	0.0	0.19939665799	0.00547921772522	0.711682793917	0.0
0.0	-0.0	38.1329991817	0.0	0.21720980294	0.00596870486334	0.729091232643	0.0
0.0	-0.0	38.8019986153	0.0	0.236205538386	0.00649068824714	0.746889633592	0.0
0.0	-0.0	39.4709999561	0.0	0.256436353084	0.00704661069904	0.765095284441	0.0
0.0	-0.0	40.1399993896	0.0	0.277955958154	0.00763794741943	0.783725926885	0.0
0.0	-0.0	40.8090000153	0.0	0.300819257973	0.00826620816952	0.802799698431	0.0
0.0	-0.0	41.478000164	0.0	0.325082452036	0.00893293617992	0.822335045086	0.0
0.0	-0.0	42.1470007896	0.0	0.350802903995	0.00963970742305	0.842350925086	0.0
0.0	-0.0	42.8160009384	0.0	0.378039258067	0.0103881342511	0.862866715761	0.0
0.0	-0.0	43.4849991798	0.0	0.406851322623	0.0111798610305	0.883902062196	0.0
0.0	-0.0	44.1539998055	0.0	0.437300244812	0.0120165670523	0.905477185734	0.0
0.0	-0.0	44.8229999542	0.0	0.469448394142	0.0128999643493	0.927612651139	0.0
0.0	-0.0	45.4920005798	0.0	0.503359304275	0.013831803517	0.950329366606	0.0
0.0	-0.0	46.1609988213	0.0	0.539097876754	0.0148138627992	0.973648781655	0.0
0.0	-0.0	46.8300013542	0.0	0.576730177272	0.0158479597303	0.997592695057	0.0
0.0	-0.0	47.4989995956	0.0	0.616323610302	0.0169359467691	1.02218323154	0.0
0.0	-0.0	48.1680002213	0.0	0.657946744468	0.0180797083885	1.04744308628	0.0
0.0	-0.0	48.83700037	0.0	0.701669487171	0.0192811654415	1.07339526294	0.0
0.0	-0.0	49.5060009956	0.0	0.74756302638	0.0205422722502	1.10006332397	0.0
0.0	-0.0	50.1749992371	0.0	0.795699714217	0.0218650195166	1.12747106468	0.0
0.0	-0.0	50.84400177	0.0	0.846153241582	0.0232514314121	1.15564279258	0.0
0.0	-0.0	51.5130000114	0.0	0.898998638149	0.0247035699431	1.18460319936	0.0
0.0	-0.0	52.1820006371	0.0	0.954312097747	0.0262235262198	1.2143774773	0.0
0.0	-0.0	52.8510007858	0.0	1.01217115298	0.0278134364635	1.24499123776	0.0
0.0	-0.0	53.5200014114	0.0	1.07265461702	0.0294754601782	1.27647035988	0.0
0.0	-0.0	54.1889996529	0.0	1.13584264182	0.0312118034344	1.3088413165	0.0
0.0	-0.0	54.8579998016	0.0	1.20181648526	0.0330246984959	1.3421309297	0.0
0.0	-0.0	55.5270004272	0.0	1.27065903507	0.0349164183717	1.37636645231	0.0
0.0	-0.0	56.1959986687	0.0	1.34245399386	0.0368892709957	1.41157561447	0.0
0.0	-0.0	56.8650012016	0.0	1.41728681047	0.0389456021367	1.44778647227	0.0
0.0	-0.0	57.5339994431	0.0	1.49524398148	0.041087786667	1.48502762895	0.0
0.0	-0.0	58.2030000687	0.0	1.57641340047	0.0433182402048	1.52332801372	0.0
0.0	-0.0	58.8720002174	0.0	1.66088424157	0.0456394103821	1.5627170098	0.0
0.0	-0.0	59.541000843	0.0	1.74874695949	0.0480537913973	1.60322461743	0.0
0.0	-0.0	60.2099990845	0.0	1.84009340592	0.0505638949107	1.64488087175	0.0
0.0	-0.0	60.8790016174	0.0	1.93501659669	0.0531722907908	1.68771669269	0.0
0.0	-0.0	61.5479998589	0.0	2.03361106105	0.055881566368	1.73176302342	0.0
0.0	-0.0	62.2170004845	0.0	2.13597225957	0.0586943526287	1.77705152892	0.0
0.0	-0.0	62.8860006332	0.0	2.24219774827	0.0616133154836	1.8236141419	0.0
0.0	-0.0	63.5550012589	0.0	2.35238531604	0.064641161589	1.87148340046	0.0
0.0	-0.0	64.2239995003	0.0	2.46663508005	0.0677806267049	1.92069220357	0.0
0.0	-0.0	64.8929977417	0.0	2.58504785597	0.0710344931576	1.97127368301	0.0
0.0	-0.0	65.5619983673	0.0	2.70772632211	0.0744055665564	2.02326176222	0.0
0.0	-0.0	66.2310004234	0.0	2.83477362245	0.0778966990765	2.07669059746	0.0
0.0	-0.0	66.900001049	0.0	2.96629499644	0.081510777818	2.13159476407	0.0
0.0	3.00902627259e-06	66.900001049	0.0	2.96629499644	0.081510777818	2.13159476407	9.14670926916e-16
0.0	4.31033819914	66.900001049	0.0	2.96730967239	0.120695668738	2.1315948572	0.0
0.0	8.62067639828	66.900001049	0.0	2.96832434833	0.159880565479	2.1315948572	0.0
0.0	12.9310142994	66.900001049	0.0	2.96933879144	0.199065450579	2.1315948572	0.0
0.0	17.2413527966	66.900001049	0.0	2.97035346739	0.238250335678	2.1315948572	0.0
0.0	21.5516901016	66.900001049	0.0	2.97136814333	0.277435244061	2.1315948572	0.0
0.0	25.8620285988	66.900001049	0.0	2.97238258645	0.316620129161	2.1315948572	0.0
0.0	30.1723670959	66.900001049	0.0	2.97339726239	0.35580501426	2.1315948572	0.0
0.0	34.4827055931	66.900001049	0.0	2.97441193834	0.394989922643	2.1315948572	0.0
0.0	38.7930440903	66.900001049	0.0	2.97542638145	0.434174807742	2.1315948572	0.0
0.0	43.1033802032	66.900001049	0.0	2.9764410574	0.473359692842	2.1315948572	0.0
0.0	47.4137210846	66.900001049	0.0	2.97745550051	0.512544577941	2.1315948572	0.0
0.0	51.7240571976	66.900001049	0.0	2.97847017646	0.551729463041	2.1315948572	0.0
0.0	56.0343980789	66.900001049	0.0	2.9794848524	0.590914394706	2.1315948572	0.0
0.0	60.3447341919	66.900001049	0.0	2.98049929552	0.630099279806	2.1315948572	0.0
0.0	64.6550750732	66.900001049	0.0	2.98151397146	0.669284164906	2.1315948572	0.0
0.0	68.9654111862	66.900001049	0.0	2.98252864741	0.708469050005	2.1315948572	0.0
0.0	73.2757472992	66.900001049	0.0	2.98354309052	0.747653935105	2.1315948572	0.0
0.0	77.5860881805	66.900001049	0.0	2.98455776647	0.78683886677	2.1315948572	0.0
0.0	81.8964290619	66.900001049	0.0	2.98557220958	0.826023705304	2.1315948572	0.0
0.0	86.2067604065	66.900001049	0.0	2.98658688553	0.865208636969	2.1315948572	0.0
0.0	90.5171012878	66.900001049	0.0	2.98760156147	0.904393475503	2.1315948572	0.0
0.0	94.8274421692	66.900001049	0.0	2.98861600459	0.943578407168	2.1315948572	0.0
0.0	99.1377830505	66.900001049	0.0	2.98963068053	0.982763338834	2.1315948572	0.0
0.0	103.448114395	66.900001049	0.0	2.99064512365	1.02194817737	2.1315948572	0.0
0.0	107.758455276	66.900001049	0.0	2.99165979959	1.06113310903	2.1315948572	0.0
0.0	112.068796158	66.900001049	0.0	2.99267447554	1.10031794757	2.1315948572	0.0
0.0	116.379127502	66.900001049	0.0	2.99368891865	1.13950287923	2.1315948572	0.0
0.0	120.689468384	66.900001049	0.0	2.9947035946	1.17868771777	2.1315948572	0.0
0.0	124.999809265	66.900001049	0.0	2.99571827054	1.21787264943	2.1315948572	0.0
0.0	129.310150146	66.900001049	0.0	2.99673271365	1.2570575811	2.1315948572	0.0
0.0	133.620481491	66.900001049	0.0	2.9977473896	1.29624241963	2.1315948572	0.0
0.0	137.930822372	66.900001049	0.0	2.99876183271	1.3354273513	2.1315948572	0.0
0.0	142.241163254	66.900001049	0.0	2.99977650866	1.37461218983	2.1315948572	0.0
0.0	146.551494598	66.900001049	0.0	3.0007911846	1.4137971215	2.1315948572	0.0
0.0	150.86183548	66.900001049	0.0	3.00180562772	1.45298196003	2.1315948572	0.0
0.0	155.172176361	66.900001049	0.0	3.00282030366	1.49216689169	2.1315948572	0.0
0.0	159.482517242	66.900001049	0.0	3.00383497961	1.53135182336	2.1315948572	0.0
0.0	163.792858124	66.900001049	0.0	3.00484942272	1.57053675503	2.1315948572	0.0
0.0	168.103199005	66.900001049	0.0	3.00586409867	1.60972159356	2.1315948572	0.0
0.0	172.413520813	66.900001049	0.0	3.00687854178	1.64890643209	2.1315948572	0.0
0.0	176.723861694	66.900001049	0.0	3.00789321773	1.68809127063	2.1315948572	0.0
0.0	179.406433105	66.900001049	0.0	3.07646207511	1.72727629542	2.13613277301	0.0
0.0	181.052112579	66.900001049	0.0	3.18797794171	1.76646113396	2.14350658935	0.0
0.0	182.669906616	66.900001049	0.0	3.3006106969	1.80564597249	2.15091514401	0.0
0.0	184.264507294	66.900001049	0.0	3.41417337768	1.84483099729	2.15830230154	0.0
0.0	185.833568573	66.900001049	0.0	3.52875748649	1.88401583582	2.16569565237	0.0
0.0	187.377815247	66.900001049	0.0	3.64433391951	1.92320067436	2.17309501022	0.0
0.0	188.897972107	66.900001049	0.0	3.76087264158	1.96238551289	2.18049902469	0.0
0.0	190.3947258	66.900001049	0.0	3.87834548019	2.00157053769	2.18790676445	0.0
0.0	191.868782043	66.900001049	0.0	3.99672519416	2.04075537622	2.19531708863	0.0
0.0	193.320789337	66.900001049	0.0	4.11598570645	2.07994021475	2.20272918232	0.0
0.0	194.751338959	66.900001049	0.0	4.23610210419	2.11912523955	2.2101423936	0.0
0.0	196.161079407	66.900001049	0.0	4.35704970732	2.15831007808	2.21755583771	0.0
0.0	197.550544739	66.900001049	0.0	4.47880523279	2.19749491662	2.2249687463	0.0
0.0	198.920326233	66.900001049	0.0	4.60134632885	2.23667994142	2.23238063045	0.0
0.0	200.270938873	66.900001049	0.0	4.72465157509	2.27586477995	2.23979053553	0.0
0.0	201.602916718	66.900001049	0.0	4.84870001674	2.31504961848	2.24719827529	0.0
0.0	202.916755676	66.900001049	0.0	4.9734711647	2.35423445702	2.25460301153	0.0
0.0	204.212932587	66.900001049	0.0	5.09894639254	2.39341948181	2.26200444158	0.0
0.0	205.491905212	66.900001049	0.0	5.22510707378	2.43260432035	2.26940193679	0.0
0.0	206.754131317	66.900001049	0.0	5.35193411633	2.47178915888	2.27679519448	0.0
0.0	208.000030518	66.900001049	0.0	5.4794116877	2.51097418368	2.28418367915	0.0
0.0	209.230041504	66.900001049	0.0	5.60752209276	2.55015902221	2.29156711139	0.0
0.0	210.444545746	66.900001049	0.0	5.73624996468	2.58934386075	2.29894504882	0.0
0.0	211.643924713	66.900001049	0.0	5.86557900533	2.62852869928	2.30631728191	0.0
0.0	212.828578949	66.900001049	0.0	5.9954947792	2.66771372408	2.3136833217	0.0
0.0	213.998851776	66.900001049	0.0	6.12598238513	2.70689856261	2.32104305178	0.0
0.0	215.155086517	66.900001049	0.0	6.25702831894	2.74608340114	2.3283962626	0.0
0.0	216.297626495	66.900001049	0.0	6.3886186108	2.78526842594	2.33574241865	0.0
0.0	217.426795959	66.900001049	0.0	6.52074068785	2.82445326447	2.34308156651	0.0
0.0	218.542900085	66.900001049	0.0	6.65338151157	2.86363810301	2.35041345004	0.0
0.0	219.646263123	66.900001049	0.0	6.78652897477	2.90282294154	2.35773767345	0.0
0.0	220.737171173	66.900001049	0.0	6.92017143592	2.94200796634	2.36505426001	0.0
0.0	221.815910339	66.900001049	0.0	7.05429771915	2.98119280487	2.37236307003	0.0
0.0	222.88274765	66.900001049	0.0	7.18889618292	3.02037764341	2.37966370769	0.0
0.0	223.937969208	66.900001049	0.0	7.32395704836	3.0595626682	2.38695626613	0.0
0.0	224.981803894	66.900001049	0.0	7.45946913958	3.09874750674	2.39424055908	0.0
0.0	226.014518738	66.900001049	0.0	7.5954226777	3.13793234527	2.40151635371	0.0
0.0	227.036361694	66.900001049	0.0	7.73180834949	3.1771171838	2.40878367331	0.0
0.0	228.047542572	66.900001049	0.0	7.86861591041	3.21630202234	2.41604240146	0.0
0.0	229.048309326	66.900001049	0.0	8.00583790988	3.2554872334	2.42329223547	0.0
0.0	230.038890839	66.900001049	0.0	8.14346317202	3.29467207193	2.43053347804	0.0
0.0	231.019477844	66.900001049	0.0	8.28148517758	3.33385691047	2.43776571006	0.0
0.0	231.990299225	66.900001049	0.0	8.41989461333	3.373041749	2.44498904794	0.0
0.0	232.951526642	66.900001049	0.0	8.55868496001	3.41222658753	2.45220328216	0.0
0.0	233.903388977	66.900001049	0.0	8.69784597307	3.45141142607	2.45940850582	0.0
0.0	234.846057892	66.900001049	0.0	8.83737206459	3.4905962646	2.46660462581	0.0
0.0	235.779705048	66.900001049	0.0	8.97725392133	3.52978147566	2.47379154898	0.0
0.0	236.704540253	66.900001049	0.0	9.11748688668	3.5689663142	2.4809693452	0.0
0.0	237.620716095	66.900001049	0.0	9.25806257874	3.60815115273	2.48813773505	0.0
0.0	238.528404236	66.900001049	0.0	9.39897447824	3.64733599126	2.49529702123	0.0
0.0	239.427757263	66.900001049	0.0	9.54021606594	3.6865208298	2.50244699419	0.0
0.0	240.318965912	66.900001049	0.0	9.68178082258	3.72570566833	2.5095875375	0.0
0.0	241.202144623	66.900001049	0.0	9.8236631602	3.76489050686	2.51671879087	0.0
0.0	242.077465057	66.900001049	0.0	9.96585655957	3.80407571793	2.52384070773	0.0
0.0	242.945079803	66.900001049	0.0	10.1083554327	3.84326055646	2.53095333464	0.0
0.0	243.805122375	66.900001049	0.0	10.2511532605	3.88244539499	2.53805653192	0.0
0.0	244.657745361	66.900001049	0.0	10.3942453861	3.92163023353	2.54515029956	0.0
0.0	245.503044128	66.900001049	0.0	10.5376271531	3.96081507206	2.55223477725	0.0
0.0	246.341190338	66.900001049	0.0	10.6812920421	3.99999991059	2.5593098253	0.0


==> examples/inconsistencies-corrections/modelUSUB-Mod_Onate-model-b-Case-04_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.794999994338	0.0	0.0	-0.0	0.0137068967888	0.0
0.0	-0.0	1.58999998868	0.0	0.0	-0.0	0.0274137935776	0.0
0.0	-0.0	2.38499999046	0.0	0.0	-0.0	0.0411206889112	0.0
0.0	-0.0	3.17999997735	0.0	0.0	-0.0	0.0548275871552	0.0
0.0	-0.0	3.97499999404	0.0	0.0	-0.0	0.0685344828526	0.0
0.0	-0.0	4.76999998093	0.0	0.0	-0.0	0.0822413778224	0.0
0.0	-0.0	5.56500011683	0.0	1.2362101631e-10	3.39694974081e-12	0.0959482764301	0.0
0.0	-0.0	6.3599999547	0.0	1.13675707736e-07	3.12369297095e-09	0.109655209963	0.0
0.0	-0.0	7.1550000906	0.0	1.27837418429e-06	3.51284251687e-08	0.123362490558	0.0
0.0	-0.0	7.94999998808	0.0	5.83037751412e-06	1.60212854095e-07	0.137070892379	0.0
0.0	-0.0	8.74499982595	0.0	1.76928303119e-05	4.86181006565e-07	0.15078169381	0.0
0.0	-0.0	9.53999996185	0.0	4.24153938638e-05	1.16553193763e-06	0.164496744401	0.0
0.0	-0.0	10.3349997997	0.0	8.72957173215e-05	2.398797605e-06	0.178218443762	0.0
0.0	-0.0	11.1300002337	0.0	0.000161409104749	4.43535839167e-06	0.19194977358	0.0
0.0	-0.0	11.9250000715	0.0	0.000275661108162	7.57488720637e-06	0.205694348551	0.0
0.0	-0.0	12.7199999094	0.0	0.000442828564928	1.2168479202e-05	0.219456366904	0.0
0.0	-0.0	13.5150003433	0.0	0.000677596290188	1.86196572827e-05	0.233240684611	0.0
0.0	-0.0	14.3100001812	0.0	0.000996589960778	2.73852805321e-05	0.247052765917	0.0
0.0	-0.0	15.1049995422	0.0	0.00141840621382	3.89763613384e-05	0.260898753186	0.0
0.0	-0.0	15.8999999762	0.0	0.00196364067051	5.39588484116e-05	0.274785445072	0.0
0.0	-0.0	16.694999814	0.0	0.00265491303253	7.29543160105e-05	0.288720295066	0.0
0.0	-0.0	17.4899996519	0.0	0.00351689232048	9.6640621905e-05	0.302711437689	0.0
0.0	-0.0	18.2850000858	0.0	0.00457631813333	0.000125752569602	0.316767682671	0.0
0.0	-0.0	19.0799999237	0.0	0.00586202259001	0.00016108242562	0.330898535321	0.0
0.0	-0.0	19.8749997616	0.0	0.00740495079299	0.000203480522032	0.345114216907	0.0
0.0	-0.0	20.6699995995	0.0	0.00923817879084	0.000253855773735	0.359425632632	0.0
0.0	-0.0	21.4650006294	0.0	0.0113969317681	0.000313176110467	0.373844380374	0.0
0.0	-0.0	22.2600004673	0.0	0.0139186013257	0.000382469033866	0.388382817619	0.0
0.0	-0.0	23.0550003052	0.0	0.0168427632161	0.000462822026748	0.40305396833	0.0
0.0	-0.0	23.8500001431	0.0	0.0202111896215	0.000555382939638	0.41787159571	0.0
0.0	-0.0	24.6449999809	0.0	0.0240678655246	0.000661360536469	0.432850274956	0.0
0.0	-0.0	25.4399998188	0.0	0.0284590078081	0.000782024653745	0.448005145881	0.0
0.0	-0.0	26.2350008488	0.0	0.0334330725309	0.000918706882658	0.46335226798	0.0
0.0	-0.0	27.0300006866	0.0	0.0390407694795	0.00107280066004	0.478908314835	0.0
0.0	-0.0	27.8250005245	0.0	0.0453350767202	0.00124576190501	0.494690792402	0.0
0.0	-0.0	28.6200003624	0.0	0.0523712587892	0.00143910901897	0.510717899306	0.0
0.0	-0.0	29.4150002003	0.0	0.0602068721491	0.00165442361322	0.527008617064	0.0
0.0	-0.0	30.2099990845	0.0	0.0689017688273	0.00189335059986	0.543582666432	0.0
0.0	-0.0	31.0050001144	0.0	0.0785181327956	0.00215759864659	0.560460612178	0.0
0.0	-0.0	31.7999999523	0.0	0.0891204690561	0.00244893999479	0.577663665172	0.0
0.0	-0.0	32.5950007439	0.0	0.100775614555	0.00276921164186	0.595213897759	0.0
0.0	-0.0	33.3899996281	0.0	0.113552778203	0.00312031515932	0.613134098239	0.0
0.0	-0.0	34.1850004196	0.0	0.127523497213	0.00350421651092	0.63144788146	0.0
0.0	-0.0	34.9799993038	0.0	0.142761724419	0.00392294714402	0.65017962479	0.0
0.0	-0.0	35.7750012875	0.0	0.159343733685	0.00437860398961	0.669354520505	0.0
0.0	-0.0	36.5700001717	0.0	0.177348250872	0.00487334982608	0.688998471014	0.0
0.0	-0.0	37.3650009632	0.0	0.196856359253	0.00540941255167	0.7091382402	0.0
0.0	-0.0	38.1599998474	0.0	0.217951557715	0.0059890873672	0.729801366106	0.0
0.0	-0.0	38.955000639	0.0	0.240719789872	0.00661473532091	0.751016143477	0.0
0.0	-0.0	39.7499995232	0.0	0.265249371296	0.00728878367227	0.772811757633	0.0
0.0	-0.0	40.5449995995	0.0	0.291631149594	0.00801372807473	0.795218162239	0.0
0.0	-0.0	41.3399991989	0.0	0.319958315231	0.00879212966538	0.81826603855	0.0
0.0	-0.0	42.1349992752	0.0	0.350326561602	0.0096266179753	0.841986958403	0.0
0.0	-0.0	42.9300012589	0.0	0.382834026823	0.010519890202	0.866413296899	0.0
0.0	-0.0	43.724998951	0.0	0.417581322836	0.0114747104817	0.89157827897	0.0
0.0	-0.0	44.5200009346	0.0	0.454671564512	0.0124939120724	0.917515793117	0.0
0.0	-0.0	45.3149986267	0.0	0.494210282341	0.0135803973535	0.94426071737	0.0
0.0	-0.0	46.1100006104	0.0	0.536305597052	0.0147371334606	0.971848715562	0.0
0.0	-0.0	46.9049983025	0.0	0.581068044994	0.0159671602887	1.00031619659	0.0
0.0	-0.0	47.7000002861	0.0	0.628610723652	0.0172735846718	1.02970045991	0.0
0.0	-0.0	48.4950003624	0.0	0.67904923344	0.0186595832929	1.06003963156	0.0
0.0	-0.0	49.2899999619	0.0	0.732501619495	0.0201284012292	1.09137268737	0.0
0.0	-0.0	50.0850000381	0.0	0.789088546298	0.0216833534068	1.12373930169	0.0
0.0	-0.0	50.8799996376	0.0	0.848933239467	0.0233278246014	1.15718019661	0.0
0.0	-0.0	51.6749997139	0.0	0.91216142755	0.0250652694376	1.1917367694	0.0
0.0	-0.0	52.4700016975	0.0	0.978901283816	0.0268992123893	1.2274513836	0.0
0.0	-0.0	53.2649993896	0.0	1.04928365909	0.0288332492346	1.26436714781	0.0
0.0	-0.0	54.0600013733	0.0	1.12344196532	0.0308710441459	1.30252798554	0.0
0.0	-0.0	54.8549990654	0.0	1.20151217561	0.033016334055	1.3419788098	0.0
0.0	-0.0	55.650001049	0.0	1.28363270778	0.0352729228325	1.3827652554	0.0
0.0	-0.0	56.4449987411	0.0	1.36994477361	0.0376446929295	1.42493388848	0.0
0.0	-0.0	57.2400007248	0.0	1.46059202962	0.0401355879148	1.46853204351	0.0
0.0	-0.0	58.0350008011	0.0	1.55572080985	0.042749629938	1.51360800955	0.0
0.0	-0.0	58.8300004005	0.0	1.6554800095	0.0454909080872	1.56021086732	0.0
0.0	-0.0	59.6250004768	0.0	1.7600209685	0.0483635900309	1.60839051241	0.0
0.0	-0.0	60.4199981689	0.0	1.86949805357	0.0513719045557	1.65819785325	0.0
0.0	-0.0	61.2150001526	0.0	1.98406772688	0.0545201648492	1.70968452003	0.0
0.0	-0.0	62.0100002289	0.0	2.10388936102	0.0578127452172	1.76290308591	0.0
0.0	-0.0	62.8049998283	0.0	2.22912500612	0.061254092725	1.81790684583	0.0
0.0	-0.0	63.5999999046	0.0	2.35993950628	0.0648487417493	1.87475027051	0.0
0.0	-0.0	64.3949975967	0.0	2.49649956822	0.0686012732331	1.9334884244	0.0
0.0	-0.0	65.1900014877	0.0	2.638975624	0.0725163670722	1.99417727999	0.0
0.0	-0.0	65.9849991798	0.0	2.78753973544	0.0765987613704	2.05687370617	0.0
0.0	-0.0	66.7799992561	0.0	2.94236745685	0.0808532699011	2.12163550314	0.0
0.0	-0.0	67.5749993324	0.0	3.10363643803	0.0852847762872	2.18852143735	0.0
0.0	-0.0	68.3700008392	0.0	3.27152712271	0.089898245642	2.25759102032	0.0
0.0	-0.0	69.1650009155	0.0	3.44622298144	0.0946987071075	2.32890455518	0.0
0.0	-0.0	69.9599986076	0.0	3.62790981308	0.0996912713163	2.40252322983	0.0
0.0	-0.0	70.7549986839	0.0	3.81677597761	0.104881124571	2.4785094196	0.0
0.0	-0.0	71.5500025749	0.0	4.013012629	0.110273517203	2.55692615174	0.0
0.0	-0.0	72.345000267	0.0	4.21681394801	0.115873769391	2.6378372917	0.0
0.0	-0.0	73.1400003433	0.0	4.42837690935	0.12168729445	2.72130779922	0.0
0.0	-0.0	73.9349980354	0.0	4.64789988473	0.127719575539	2.80740319286	0.0
0.0	-0.0	74.7300019264	0.0	4.87558590248	0.133976142388	2.89619031828	0.0
0.0	-0.0	75.5249996185	0.0	5.11163845658	0.140462641139	2.9877365334	0.0
0.0	-0.0	76.3199996948	0.0	5.35626662895	0.147184764501	3.08211033698	0.0
0.0	-0.0	77.1149997711	0.0	5.60967903584	0.154148286674	3.17938097287	0.0
0.0	-0.0	77.9100012779	0.0	5.87208941579	0.161359051708	3.27961861622	0.0
0.0	-0.0	78.7050013542	0.0	6.14371336997	0.168822996784	3.38289442006	0.0
0.0	-0.0	79.4999990463	0.0	6.42476882786	0.176546117291	3.48928042222	0.0


==> examples/inconsistencies-corrections/modelUSUB-Mod_Onate-model-c-Case-01_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.430999994278	0.0	0.0	-0.0	0.00743103455534	0.0
0.0	-0.0	0.861999988556	0.0	0.0	-0.0	0.0148620691107	0.0
0.0	-0.0	1.29299998283	0.0	0.0	-0.0	0.0222931032113	0.0
0.0	-0.0	1.72399997711	0.0	0.0	-0.0	0.0297241382214	0.0
0.0	-0.0	2.15499997139	0.0	0.0	-0.0	0.0371551723219	0.0
0.0	-0.0	2.58599996567	0.0	0.0	-0.0	0.0445862064225	0.0
0.0	-0.0	3.01699995995	0.0	0.0	-0.0	0.0520172405231	0.0
0.0	-0.0	3.44799995422	0.0	0.0	-0.0	0.0594482764427	0.0
0.0	-0.0	3.8789999485	0.0	0.0	-0.0	0.0668793087243	0.0
0.0	-0.0	4.30999994278	0.0	0.0	-0.0	0.0743103446439	0.0
0.0	-0.0	4.74100005627	0.0	0.0	-0.0	0.0817413805635	0.0
0.0	-0.0	5.17199993134	0.0	0.0	-0.0	0.0891724128451	0.0
0.0	-0.0	5.60300004482	0.0	0.0	-0.0	0.0966034487647	0.0
0.0	-0.0	6.03399991989	0.0	0.0	-0.0	0.104034484684	0.0
0.0	-0.0	6.46500003338	0.0	0.0	-0.0	0.111465556256	0.0
0.0	-0.0	6.89599990845	0.0	0.0	-0.0	0.118896772619	0.0
0.0	-0.0	7.32700002193	0.0	0.0	-0.0	0.126328202896	0.0
0.0	-0.0	7.757999897	0.0	0.0	-0.0	0.133760021708	0.0
0.0	-0.0	8.18900001049	0.0	0.0	-0.0	0.141192428418	0.0
0.0	-0.0	8.61999988556	0.0	0.0	-0.0	0.14862568205	0.0
0.0	-0.0	9.05099976063	0.0	0.0	-0.0	0.156060075096	0.0
0.0	-0.0	9.48200011253	0.0	0.0	-0.0	0.163495961169	0.0
0.0	-0.0	9.9129999876	0.0	0.0	-0.0	0.170933722984	0.0
0.0	-0.0	10.3439998627	0.0	0.0	-0.0	0.178373826202	0.0
0.0	-0.0	10.7749997377	0.0	0.0	-0.0	0.185816768499	0.0
0.0	-0.0	11.2060000896	0.0	0.0	-0.0	0.19326308684	0.0
0.0	-0.0	11.6369999647	0.0	0.0	-0.0	0.200713402592	0.0
0.0	-0.0	12.0679998398	0.0	0.0	-0.0	0.20816836186	0.0
0.0	-0.0	12.4989997149	0.0	0.0	-0.0	0.215628676233	0.0
0.0	-0.0	12.9300000668	0.0	0.0	-0.0	0.223095134425	0.0
0.0	-0.0	13.3609999418	0.0	0.0	-0.0	0.230568525149	0.0
0.0	-0.0	13.7919998169	0.0	0.0	-0.0	0.238049749169	0.0
0.0	-0.0	14.222999692	0.0	0.0	-0.0	0.245539715979	0.0
0.0	-0.0	14.6540000439	0.0	0.0	-0.0	0.253039450035	0.0
0.0	-0.0	15.0849999189	0.0	0.0	-0.0	0.260549972882	0.0
0.0	-0.0	15.515999794	0.0	0.0	-0.0	0.268072393374	0.0
0.0	-0.0	15.9469996691	0.0	0.0	-0.0	0.275607855292	0.0
0.0	-0.0	16.378000021	0.0	0.0	-0.0	0.283157633385	0.0
0.0	-0.0	16.808999896	0.0	0.0	-0.0	0.290722909267	0.0
0.0	-0.0	17.2399997711	0.0	0.0	-0.0	0.298305155593	0.0
0.0	-0.0	17.6709996462	0.0	0.0	-0.0	0.305905615096	0.0
0.0	-0.0	18.1019995213	0.0	0.0	-0.0	0.313525903039	0.0
0.0	-0.0	18.53300035	0.0	0.0	-0.0	0.321167340735	0.0
0.0	-0.0	18.9640002251	0.0	0.0	-0.0	0.328831750085	0.0
0.0	-0.0	19.3950001001	0.0	0.0	-0.0	0.336520464043	0.0
0.0	-0.0	19.8259999752	0.0	0.0	-0.0	0.344235514058	0.0
0.0	-0.0	20.2570004463	0.0	0.0	-0.0	0.351978297113	0.0
0.0	-0.0	20.6879997253	0.0	0.0	-0.0	0.359751025098	0.0
0.0	-0.0	21.1190001965	0.0	0.0	-0.0	0.367555147386	0.0
0.0	-0.0	21.5499994755	0.0	0.0	-0.0	0.375393079594	0.0
0.0	-0.0	21.9810009003	0.0	0.0	-0.0	0.383266274002	0.0
0.0	-0.0	22.4120001793	0.0	0.0	-0.0	0.391177457641	0.0
0.0	-0.0	22.8430006504	0.0	0.0	-0.0	0.399127978017	0.0
0.0	-0.0	23.2739999294	0.0	0.0	-0.0	0.40712087357	0.0
0.0	-0.0	23.7050004005	0.0	0.0	-0.0	0.415157526731	0.0
0.0	-0.0	24.1359996796	0.0	0.0	-0.0	0.423241173849	0.0
0.0	-0.0	24.5670001507	0.0	0.0	-0.0	0.431373197353	0.0
0.0	-0.0	24.9979994297	0.0	0.0	-0.0	0.43955714209	0.0
0.0	-0.0	25.4290008545	0.0	0.0	-0.0	0.447794276988	0.0
0.0	-0.0	25.8600001335	0.0	0.0	-0.0	0.456088531064	0.0
0.0	-0.0	26.2910006046	0.0	0.0	-0.0	0.464441487566	0.0
0.0	-0.0	26.7219998837	0.0	0.0	-0.0	0.472856182023	0.0
0.0	-0.0	27.1530003548	0.0	0.0	-0.0	0.481335408404	0.0
0.0	-0.0	27.5839996338	0.0	0.0	-0.0	0.489882013062	0.0
0.0	-0.0	28.0150001049	0.0	0.0	-0.0	0.498498813249	0.0
0.0	-0.0	28.4459993839	0.0	0.0	-0.0	0.507188832853	0.0
0.0	-0.0	28.8770008087	0.0	0.0	-0.0	0.51595508703	0.0
0.0	-0.0	29.3080000877	0.0	0.0	-0.0	0.524800631683	0.0
0.0	-0.0	29.7390005589	0.0	0.0	-0.0	0.533728679875	0.0
0.0	-0.0	30.1699998379	0.0	0.0	-0.0	0.54274238064	0.0
0.0	-0.0	30.601000309	0.0	0.0	-0.0	0.551845127484	0.0
0.0	-0.0	31.031999588	0.0	0.0	-0.0	0.561040180037	0.0
0.0	-0.0	31.4630000591	0.0	0.0	-0.0	0.570331001654	0.0
0.0	-0.0	31.8939993382	0.0	0.0	-0.0	0.579721061513	0.0
0.0	-0.0	32.3250007629	0.0	0.0	-0.0	0.589213927742	0.0
0.0	-0.0	32.756000042	0.0	0.0	-0.0	0.598813226679	0.0
0.0	-0.0	33.1870005131	0.0	0.0	-0.0	0.608522677794	0.0
0.0	-0.0	33.6179997921	0.0	0.0	-0.0	0.618345959811	0.0
0.0	-0.0	34.0490002632	0.0	0.0	-0.0	0.628286920255	0.0
0.0	-0.0	34.4799995422	0.0	0.0	-0.0	0.638349499786	0.0
0.0	-0.0	34.9110000134	0.0	0.0	-0.0	0.648537650704	0.0
0.0	-0.0	35.3419992924	0.0	0.0	-0.0	0.65885533113	0.0
0.0	-0.0	35.7729997635	0.0	0.0	-0.0	0.669306714553	0.0
0.0	-0.0	36.2039990425	0.0	0.0	-0.0	0.679895904614	0.0
0.0	-0.0	36.6349995136	0.0	0.0	-0.0	0.69062714465	0.0
0.0	-0.0	37.0660007	0.0	0.0	-0.0	0.701504811877	0.0
0.0	-0.0	37.4970011711	0.0	0.0	-0.0	0.712533172918	0.0
0.0	-0.0	37.9280004501	0.0	0.0	-0.0	0.723716698121	0.0
0.0	-0.0	38.3590009212	0.0	0.0	-0.0	0.735059921863	0.0
0.0	-0.0	38.7900002003	0.0	0.0	-0.0	0.746567395981	0.0
0.0	-0.0	39.2210006714	0.0	0.0	-0.0	0.758243777091	0.0
0.0	-0.0	39.6519999504	0.0	0.0	-0.0	0.770093768369	0.0
0.0	-0.0	40.0829992294	0.0	0.0	-0.0	0.782122160308	0.0
0.0	-0.0	40.5140008926	0.0	0.0	-0.0	0.794333795784	0.0
0.0	-0.0	40.9450001717	0.0	0.0	-0.0	0.806733604986	0.0
0.0	-0.0	41.3759994507	0.0	0.0	-0.0	0.819326558849	0.0
0.0	-0.0	41.8069987297	0.0	0.0	-0.0	0.83211780875	0.0
0.0	-0.0	42.2380003929	0.0	0.0	-0.0	0.84511237219	0.0
0.0	-0.0	42.6689996719	0.0	0.0	-0.0	0.858315522783	0.0
0.0	-0.0	43.099998951	0.0	0.0	-0.0	0.871732470114	0.0
0.0	1.7763568394e-14	43.099998951	0.0	-3.45133194211e-18	1.31361327075e-16	0.871732470114	-2.8421084191e-16
0.0	4.39999997616	43.099998951	0.0	0.00103569232124	0.0399999989895	0.871732545784	0.0
0.0	8.79999995232	43.099998951	0.0	0.00207138464248	0.079999997979	0.871732545784	0.0
0.0	13.2000005245	43.099998951	0.0	0.00310707696372	0.1200000057	0.871732545784	0.0
0.0	17.5999999046	43.099998951	0.0	0.00414276928495	0.159999995958	0.871732545784	0.0
0.0	22.0000004768	43.099998951	0.0	0.00517846183357	0.200000009499	0.871732545784	0.0
0.0	26.400001049	43.099998951	0.0	0.00621415392743	0.240000011399	0.871732545784	0.0
0.0	30.8000016212	43.099998951	0.0	0.00724984647604	0.279999990016	0.871732545784	0.0
0.0	35.1999998093	43.099998951	0.0	0.00828553856991	0.319999991916	0.871732545784	0.0
0.0	39.6000003815	43.099998951	0.0	0.00932123111852	0.359999993816	0.871732545784	0.0
0.0	44.0000009537	43.099998951	0.0	0.0103569236671	0.400000018999	0.871732545784	0.0
0.0	48.4000015259	43.099998951	0.0	0.0113926153062	0.439999997616	0.871732545784	0.0
0.0	52.8000020981	43.099998951	0.0	0.0124283078549	0.480000022799	0.871732545784	0.0
0.0	57.2000026703	43.099998951	0.0	0.0134640004035	0.520000001416	0.871732545784	0.0
0.0	61.6000032425	43.099998951	0.0	0.0144996929521	0.559999980032	0.871732545784	0.0
0.0	65.9999990463	43.099998951	0.0	0.0155353845912	0.600000005215	0.871732545784	0.0
0.0	70.3999996185	43.099998951	0.0	0.0165710771398	0.639999983832	0.871732545784	0.0
0.0	74.8000001907	43.099998951	0.0	0.0176067696884	0.680000009015	0.871732545784	0.0
0.0	79.2000007629	43.099998951	0.0	0.018642462237	0.719999987632	0.871732545784	0.0
0.0	83.5999965668	43.099998951	0.0	0.0196781547857	0.760000012815	0.871732545784	0.0
0.0	88.0000019073	43.099998951	0.0	0.0207138473343	0.800000037998	0.871732545784	0.0
0.0	92.3999977112	43.099998951	0.0	0.0217495380639	0.839999970049	0.871732545784	0.0
0.0	96.8000030518	43.099998951	0.0	0.0227852306125	0.879999995232	0.871732545784	0.0
0.0	101.199998856	43.099998951	0.0	0.0238209231611	0.920000020415	0.871732545784	0.0
0.0	105.600004196	43.099998951	0.0	0.0248566157097	0.960000045598	0.871732545784	0.0
0.0	110.0	43.099998951	0.0	0.0258923082583	0.999999977648	0.871732545784	0.0
0.0	113.691682816	43.099998951	0.0	0.0307568043354	1.04000000283	0.873997987946	0.0
0.0	116.977729797	43.099998951	0.0	0.0378161748813	1.08000002801	0.877459789626	0.0
0.0	120.189561844	43.099998951	0.0	0.0452789390692	1.11999996006	0.881061394466	0.0
0.0	123.3294487	43.099998951	0.0	0.053129002481	1.15999998525	0.884777039755	0.0
0.0	126.397409439	43.099998951	0.0	0.0613679585513	1.20000001043	0.888608681271	0.0
0.0	129.39450264	43.099998951	0.0	0.0699902011547	1.24000003561	0.89255021885	0.0
0.0	132.321958542	43.099998951	0.0	0.0789890254964	1.27999996766	0.896595238009	0.0
0.0	135.181159973	43.099998951	0.0	0.0883568936842	1.31999999285	0.900737731718	0.0
0.0	137.973651886	43.099998951	0.0	0.0980855547823	1.36000001803	0.904971553246	0.0
0.0	140.701055527	43.099998951	0.0	0.108166212158	1.40000004321	0.909290951677	0.0
0.0	143.365058899	43.099998951	0.0	0.118589676276	1.43999997526	0.913690280868	0.0
0.0	145.9674263	43.099998951	0.0	0.129346473841	1.48000000045	0.918164127506	0.0
0.0	148.509941101	43.099998951	0.0	0.14042694238	1.52000002563	0.922707375139	0.0
0.0	150.99439621	43.099998951	0.0	0.15182136849	1.55999995768	0.927315122681	0.0
0.0	153.42259407	43.099998951	0.0	0.16352001694	1.600000076	0.931982777547	0.0
0.0	155.796327591	43.099998951	0.0	0.175513196154	1.64000000805	0.93670587521	0.0
0.0	158.117361069	43.099998951	0.0	0.187791360077	1.6799999401	0.941480329493	0.0
0.0	160.387420654	43.099998951	0.0	0.200345122721	1.72000005841	0.946302356897	0.0
0.0	162.608242035	43.099998951	0.0	0.213165258174	1.75999999046	0.951168203028	0.0
0.0	164.781455994	43.099998951	0.0	0.226242802455	1.79999992251	0.956074439455	0.0
0.0	166.908683777	43.099998951	0.0	0.239568995312	1.84000004083	0.961017975351	0.0
0.0	168.99148941	43.099998951	0.0	0.253135367529	1.87999997288	0.965995743172	0.0
0.0	171.031417847	43.099998951	0.0	0.26693372638	1.9200000912	0.97100501298	0.0
0.0	173.029918671	43.099998951	0.0	0.280956068309	1.96000002325	0.976043078117	0.0
0.0	174.98840332	43.099998951	0.0	0.295194768114	1.9999999553	0.981107563712	0.0
0.0	176.908245087	43.099998951	0.0	0.309642433422	2.04000007361	0.986196252052	0.0
0.0	178.790779114	43.099998951	0.0	0.324291933794	2.08000000566	0.991306942888	0.0
0.0	180.637245178	43.099998951	0.0	0.33913642983	2.11999993771	0.996437750291	0.0
0.0	182.448863983	43.099998951	0.0	0.35416931496	2.16000005603	1.00158671848	0.0
0.0	184.226818085	43.099998951	0.0	0.369384273654	2.19999998808	1.00675225258	0.0
0.0	185.972232819	43.099998951	0.0	0.384775252314	2.23999992013	1.0119327344	0.0
0.0	187.6861763	43.099998951	0.0	0.400336401071	2.28000003844	1.01712661562	0.0
0.0	189.369678497	43.099998951	0.0	0.416062102886	2.3199999705	1.02233260404	0.0
0.0	191.023750305	43.099998951	0.0	0.431947060861	2.36000008881	1.02754936088	0.0
0.0	192.649326324	43.099998951	0.0	0.447986036306	2.40000002086	1.03277573362	0.0
0.0	194.247322083	43.099998951	0.0	0.464174168883	2.43999995291	1.03801048826	0.0
0.0	195.818634033	43.099998951	0.0	0.480506685562	2.48000007123	1.0432527517	0.0
0.0	197.364063263	43.099998951	0.0	0.496979046147	2.52000000328	1.04850137141	0.0
0.0	198.884449005	43.099998951	0.0	0.513586855959	2.55999993533	1.05375563726	0.0
0.0	200.380554199	43.099998951	0.0	0.530326040462	2.60000005364	1.05901455972	0.0
0.0	201.853122711	43.099998951	0.0	0.547192466911	2.63999998569	1.06427740538	0.0
0.0	203.30286026	43.099998951	0.0	0.564182410017	2.67999991775	1.06954352232	0.0
0.0	204.730453491	43.099998951	0.0	0.581292028073	2.72000003606	1.07481206069	0.0
0.0	206.136550903	43.099998951	0.0	0.598517945036	2.75999996811	1.08008251991	0.0
0.0	207.521781921	43.099998951	0.0	0.615856610239	2.80000008643	1.08535427134	0.0
0.0	208.88677597	43.099998951	0.0	0.633304822259	2.84000001848	1.09062669799	0.0
0.0	210.232067108	43.099998951	0.0	0.650859437883	2.87999995053	1.09589948552	0.0
0.0	211.558265686	43.099998951	0.0	0.668517430313	2.92000006884	1.10117185395	0.0
0.0	212.865867615	43.099998951	0.0	0.686275947373	2.96000000089	1.10644360539	0.0
0.0	214.155406952	43.099998951	0.0	0.704132136889	2.99999993294	1.11171427416	0.0
0.0	215.427379608	43.099998951	0.0	0.722083321307	3.04000005126	1.1169833364	0.0
0.0	216.682262421	43.099998951	0.0	0.740126997698	3.07999998331	1.12225058256	0.0
0.0	217.92049408	43.099998951	0.0	0.758260604925	3.11999991536	1.12751555862	0.0
0.0	219.142551422	43.099998951	0.0	0.776481756475	3.15999984741	1.13277804339	0.0
0.0	220.348834991	43.099998951	0.0	0.794788182247	3.20000015199	1.13803768763	0.0
0.0	221.539745331	43.099998951	0.0	0.813177670352	3.24000008404	1.14329428179	0.0
0.0	222.71572113	43.099998951	0.0	0.831648067106	3.28000001609	1.14854751155	0.0
0.0	223.877086639	43.099998951	0.0	0.850197277032	3.31999994814	1.15379712079	0.0
0.0	225.024261475	43.099998951	0.0	0.868823437486	3.35999988019	1.15904294653	0.0
0.0	226.157550812	43.099998951	0.0	0.887524511199	3.40000018477	1.1642847443	0.0
0.0	227.277336121	43.099998951	0.0	0.906298751943	3.44000011683	1.16952229291	0.0
0.0	228.383922577	43.099998951	0.0	0.925144297071	3.48000004888	1.17475549923	0.0
0.0	229.47763443	43.099998951	0.0	0.944059458561	3.51999998093	1.17998420028	0.0
0.0	230.558776855	43.099998951	0.0	0.963042548392	3.55999991298	1.18520813994	0.0
0.0	231.627655029	43.099998951	0.0	0.982091994956	3.59999984503	1.19042722508	0.0
0.0	232.684555054	43.099998951	0.0	1.00120634306	3.64000014961	1.19564133929	0.0
0.0	233.729743958	43.099998951	0.0	1.02038390469	3.68000008166	1.20085037779	0.0
0.0	234.76348877	43.099998951	0.0	1.03962339927	3.72000001371	1.20605420088	0.0
0.0	235.786037445	43.099998951	0.0	1.05892331339	3.75999994576	1.21125268051	0.0
0.0	236.797676086	43.099998951	0.0	1.07828236651	3.79999987781	1.21644573519	0.0
0.0	237.798633575	43.099998951	0.0	1.09769916162	3.84000018239	1.2216333067	0.0
0.0	238.78911972	43.099998951	0.0	1.11717253458	3.88000011444	1.22681529028	0.0
0.0	239.769382477	43.099998951	0.0	1.13670120481	3.92000004649	1.23199158115	0.0
0.0	240.739650726	43.099998951	0.0	1.15628400818	3.95999997854	1.23716213275	0.0
0.0	241.700115204	43.099998951	0.0	1.17591966409	3.99999991059	1.24232693342	0.0


==> examples/inconsistencies-corrections/modelUSUB-Mod_Onate-model-c-Case-02_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.561999995261	0.0	0.0	-0.0	0.00968965550783	0.0
0.0	-0.0	1.12399999052	0.0	0.0	-0.0	0.0193793110157	0.0
0.0	-0.0	1.68599995971	0.0	0.0	-0.0	0.0290689649773	0.0
0.0	-0.0	2.24799998105	0.0	0.0	-0.0	0.0387586220313	0.0
0.0	-0.0	2.80999991298	0.0	0.0	-0.0	0.0484482767206	0.0
0.0	-0.0	3.37199991941	0.0	0.0	-0.0	0.0581379299547	0.0
0.0	-0.0	3.93400007486	0.0	0.0	-0.0	0.0678275857354	0.0
0.0	-0.0	4.49599996209	0.0	0.0	-0.0	0.0775172440626	0.0
0.0	-0.0	5.05800008774	0.0	0.0	-0.0	0.0872068987519	0.0
0.0	-0.0	5.61999982595	0.0	0.0	-0.0	0.0968965534412	0.0
0.0	-0.0	6.18200010061	0.0	0.0	-0.0	0.106586211041	0.0
0.0	-0.0	6.74399983883	0.0	0.0	-0.0	0.116276008339	0.0
0.0	-0.0	7.30600011349	0.0	0.0	-0.0	0.125966106134	0.0
0.0	-0.0	7.86800014973	0.0	0.0	-0.0	0.135656853672	0.0
0.0	-0.0	8.43000012636	0.0	0.0	-0.0	0.145348720253	0.0
0.0	-0.0	8.99199992418	0.0	0.0	-0.0	0.155042293773	0.0
0.0	-0.0	9.55399990082	0.0	0.0	-0.0	0.16473831929	0.0
0.0	-0.0	10.1160001755	0.0	0.0	-0.0	0.174437675742	0.0
0.0	-0.0	10.6780004501	0.0	0.0	-0.0	0.184141403588	0.0
0.0	-0.0	11.2399996519	0.0	0.0	-0.0	0.193850661162	0.0
0.0	-0.0	11.8019999266	0.0	0.0	-0.0	0.203566806158	0.0
0.0	-0.0	12.3640002012	0.0	0.0	-0.0	0.213291289401	0.0
0.0	-0.0	12.925999999	0.0	0.0	-0.0	0.22302580328	0.0
0.0	-0.0	13.4879996777	0.0	0.0	-0.0	0.232772105664	0.0
0.0	-0.0	14.0499999523	0.0	0.0	-0.0	0.242532193079	0.0
0.0	-0.0	14.612000227	0.0	0.0	-0.0	0.252308143536	0.0
0.0	-0.0	15.1740000248	0.0	0.0	-0.0	0.262102318811	0.0
0.0	-0.0	15.7360002995	0.0	0.0	-0.0	0.271917061764	0.0
0.0	-0.0	16.2979999781	0.0	0.0	-0.0	0.281755151809	0.0
0.0	-0.0	16.8600002527	0.0	0.0	-0.0	0.291619164636	0.0
0.0	-0.0	17.4220005274	0.0	0.0	-0.0	0.301512333681	0.0
0.0	-0.0	17.9839998484	0.0	0.0	-0.0	0.311437464552	0.0
0.0	-0.0	18.545999527	0.0	0.0	-0.0	0.321398230153	0.0
0.0	-0.0	19.1079998016	0.0	0.0	-0.0	0.331397660193	0.0
0.0	-0.0	19.6700000763	0.0	0.0	-0.0	0.341439957265	0.0
0.0	-0.0	20.232000351	0.0	0.0	-0.0	0.351528261672	0.0
0.0	-0.0	20.7940006256	0.0	0.0	-0.0	0.361667390098	0.0
0.0	-0.0	21.3560009003	0.0	0.0	-0.0	0.371860573068	0.0
0.0	-0.0	21.9180002213	0.0	0.0	-0.0	0.382113282103	0.0
0.0	-0.0	22.4799993038	0.0	0.0	-0.0	0.392429155181	0.0
0.0	-0.0	23.0419995785	0.0	0.0	-0.0	0.402813206892	0.0
0.0	-0.0	23.6039998531	0.0	0.0	-0.0	0.413270344143	0.0
0.0	-0.0	24.1660001278	0.0	0.0	-0.0	0.423805645551	0.0
0.0	-0.0	24.7280004025	0.0	0.0	-0.0	0.434424352716	0.0
0.0	-0.0	25.2900006771	0.0	0.0	-0.0	0.4451319488	0.0
0.0	-0.0	25.8519999981	0.0	0.0	-0.0	0.455934050842	0.0
0.0	-0.0	26.4140002728	0.0	0.0	-0.0	0.466836473788	0.0
0.0	-0.0	26.9759993553	0.0	0.0	-0.0	0.47784523922	0.0
0.0	-0.0	27.53799963	0.0	0.0	-0.0	0.488966522971	0.0
0.0	-0.0	28.0999999046	0.0	0.0	-0.0	0.500206730794	0.0
0.0	-0.0	28.6620001793	0.0	0.0	-0.0	0.511572411051	0.0
0.0	-0.0	29.2240004539	0.0	0.0	-0.0	0.523070286727	0.0
0.0	-0.0	29.7859997749	0.0	0.0	-0.0	0.534707395127	0.0
0.0	-0.0	30.3480000496	0.0	0.0	-0.0	0.546490773559	0.0
0.0	-0.0	30.9100003242	0.0	0.0	-0.0	0.558427820215	0.0
0.0	-0.0	31.4720005989	0.0	0.0	-0.0	0.570526038064	0.0
0.0	-0.0	32.0339996815	0.0	0.0	-0.0	0.582793133799	0.0
0.0	-0.0	32.5959999561	0.0	0.0	-0.0	0.595237023663	0.0
0.0	-0.0	33.1580002308	0.0	0.0	-0.0	0.607865810161	0.0
0.0	-0.0	33.7200005054	0.0	0.0	-0.0	0.620687793707	0.0
0.0	-0.0	34.2820007801	0.0	0.0	-0.0	0.633711437695	0.0
0.0	-0.0	34.8440010548	0.0	0.0	-0.0	0.646945449989	0.0
0.0	-0.0	35.4059994221	0.0	0.0	-0.0	0.660398689797	0.0
0.0	-0.0	35.9679996967	0.0	0.0	-0.0	0.67408028408	0.0
0.0	-0.0	36.5299999714	0.0	0.0	-0.0	0.687999470392	0.0
0.0	-0.0	37.091999054	0.0	0.0	-0.0	0.702165742405	0.0
0.0	-0.0	37.6539993286	0.0	0.0	-0.0	0.716588745127	0.0
0.0	-0.0	38.2159996033	0.0	0.0	-0.0	0.731278391322	0.0
0.0	-0.0	38.7779998779	0.0	0.0	-0.0	0.746244692709	0.0
0.0	-0.0	39.3400001526	0.0	0.0	-0.0	0.76149799861	0.0
0.0	-0.0	39.9020004272	0.0	0.0	-0.0	0.777048704913	0.0
0.0	-0.0	40.4640007019	0.0	0.0	-0.0	0.792907550931	0.0
0.0	-0.0	41.0260009766	0.0	0.0	-0.0	0.809085345827	0.0
0.0	-0.0	41.5880012512	0.0	0.0	-0.0	0.82559317234	0.0
0.0	-0.0	42.1500015259	0.0	0.0	-0.0	0.842442375142	0.0
0.0	-0.0	42.7120018005	0.0	0.0	-0.0	0.859644368757	0.0
0.0	-0.0	43.2740001678	0.0	0.0	-0.0	0.877210870385	0.0
0.0	-0.0	43.8360004425	0.0	0.0	-0.0	0.895153731108	0.0
0.0	-0.0	44.397998333	0.0	0.0	-0.0	0.913485058118	0.0
0.0	-0.0	44.9599986076	0.0	0.0	-0.0	0.932217214722	0.0
0.0	-0.0	45.5219988823	0.0	0.0	-0.0	0.951362593332	0.0
0.0	-0.0	46.083999157	0.0	0.0	-0.0	0.97093397635	0.0
0.0	-0.0	46.6459994316	0.0	0.0	-0.0	0.990944239311	0.0
0.0	-0.0	47.2079997063	0.0	0.0	-0.0	1.01140653715	0.0
0.0	-0.0	47.7699999809	0.0	0.0	-0.0	1.03233418195	0.0
0.0	-0.0	48.3320002556	0.0	0.0	-0.0	1.05374068953	0.0
0.0	-0.0	48.8940005302	0.0	0.0	-0.0	1.07563985512	0.0
0.0	-0.0	49.4560008049	0.0	0.0	-0.0	1.09804550884	0.0
0.0	-0.0	50.0180010796	0.0	0.0	-0.0	1.12097193487	0.0
0.0	-0.0	50.5800013542	0.0	0.0	-0.0	1.14443339407	0.0
0.0	-0.0	51.1419997215	0.0	0.0	-0.0	1.16844464792	0.0
0.0	-0.0	51.7039999962	0.0	0.0	-0.0	1.19302028324	0.0
0.0	-0.0	52.2660002708	0.0	0.0	-0.0	1.21817536419	0.0
0.0	-0.0	52.8280005455	0.0	0.0	-0.0	1.24392508296	0.0
0.0	-0.0	53.3900008202	0.0	0.0	-0.0	1.270284981	0.0
0.0	-0.0	53.9519987106	0.0	0.0	-0.0	1.29727051826	0.0
0.0	-0.0	54.5139989853	0.0	0.0	-0.0	1.32489752723	0.0
0.0	-0.0	55.0759992599	0.0	0.0	-0.0	1.35318225948	0.0
0.0	-0.0	55.6379995346	0.0	0.0	-0.0	1.38214080362	0.0
0.0	-0.0	56.1999998093	0.0	0.0	-0.0	1.41178966733	0.0
0.0	-1.7763568394e-14	56.1999998093	0.0	1.59253522985e-18	-9.48129824347e-17	1.41178966733	4.4553147204e-16
0.0	4.39999997616	56.1999998093	0.0	0.00103569232124	0.0399999989895	1.41178971389	0.0
0.0	8.79999995232	56.1999998093	0.0	0.00207138464248	0.079999997979	1.41178971389	0.0
0.0	13.2000005245	56.1999998093	0.0	0.00310707696372	0.1200000057	1.41178971389	0.0
0.0	17.5999999046	56.1999998093	0.0	0.00414276928495	0.159999995958	1.41178971389	0.0
0.0	22.0000004768	56.1999998093	0.0	0.00517846183357	0.200000009499	1.41178971389	0.0
0.0	26.400001049	56.1999998093	0.0	0.00621415392743	0.240000011399	1.41178971389	0.0
0.0	30.8000016212	56.1999998093	0.0	0.00724984647604	0.279999990016	1.41178971389	0.0
0.0	35.1999998093	56.1999998093	0.0	0.00828553856991	0.319999991916	1.41178971389	0.0
0.0	39.6000003815	56.1999998093	0.0	0.00932123111852	0.359999993816	1.41178971389	0.0
0.0	44.0000009537	56.1999998093	0.0	0.0103569236671	0.400000018999	1.41178971389	0.0
0.0	48.4000015259	56.1999998093	0.0	0.0113926153062	0.439999997616	1.41178971389	0.0
0.0	52.8000020981	56.1999998093	0.0	0.0124283078549	0.480000022799	1.41178971389	0.0
0.0	57.2000026703	56.1999998093	0.0	0.0134640004035	0.520000001416	1.41178971389	0.0
0.0	61.6000032425	56.1999998093	0.0	0.0144996929521	0.559999980032	1.41178971389	0.0
0.0	65.9999990463	56.1999998093	0.0	0.0155353845912	0.600000005215	1.41178971389	0.0
0.0	70.3999996185	56.1999998093	0.0	0.0165710771398	0.639999983832	1.41178971389	0.0
0.0	74.8000001907	56.1999998093	0.0	0.0176067696884	0.680000009015	1.41178971389	0.0
0.0	79.2000007629	56.1999998093	0.0	0.018642462237	0.719999987632	1.41178971389	0.0
0.0	83.5999965668	56.1999998093	0.0	0.0196781547857	0.760000012815	1.41178971389	0.0
0.0	88.0000019073	56.1999998093	0.0	0.0207138473343	0.800000037998	1.41178971389	0.0
0.0	92.3999977112	56.1999998093	0.0	0.0217495380639	0.839999970049	1.41178971389	0.0
0.0	96.8000030518	56.1999998093	0.0	0.0227852306125	0.879999995232	1.41178971389	0.0
0.0	101.199998856	56.1999998093	0.0	0.0238209231611	0.920000020415	1.41178971389	0.0
0.0	105.600004196	56.1999998093	0.0	0.0248566157097	0.960000045598	1.41178971389	0.0
0.0	110.0	56.1999998093	0.0	0.0258923082583	0.999999977648	1.41178971389	0.0
0.0	114.400005341	56.1999998093	0.0	0.0269280008069	1.04000000283	1.41178971389	0.0
0.0	118.800001144	56.1999998093	0.0	0.0279636933556	1.08000002801	1.41178971389	0.0
0.0	123.200006485	56.1999998093	0.0	0.0289993859042	1.11999996006	1.41178971389	0.0
0.0	127.600002289	56.1999998093	0.0	0.0300350766338	1.15999998525	1.41178971389	0.0
0.0	131.999998093	56.1999998093	0.0	0.0310707691824	1.20000001043	1.41178971389	0.0
0.0	136.400003433	56.1999998093	0.0	0.032106461731	1.24000003561	1.41178971389	0.0
0.0	140.799999237	56.1999998093	0.0	0.0331421542796	1.27999996766	1.41178971389	0.0
0.0	145.200004578	56.1999998093	0.0	0.0341778468282	1.31999999285	1.41178971389	0.0
0.0	147.697725296	56.1999998093	0.0	0.0454953406006	1.36000001803	1.41786013264	0.0
0.0	150.087985992	56.1999998093	0.0	0.0574042642256	1.40000004321	1.42422633944	0.0
0.0	152.429933548	56.1999998093	0.0	0.0695693743182	1.43999997526	1.43061997369	0.0
0.0	154.72158432	56.1999998093	0.0	0.0820064014988	1.48000000045	1.43707046518	0.0
0.0	156.964502335	56.1999998093	0.0	0.0947070366237	1.52000002563	1.44357560202	0.0
0.0	159.160242081	56.1999998093	0.0	0.107662737719	1.55999995768	1.45013097208	0.0
0.0	161.310348511	56.1999998093	0.0	0.12086519564	1.600000076	1.45673254738	0.0
0.0	163.41632843	56.1999998093	0.0	0.134306304972	1.64000000805	1.46337655606	0.0
0.0	165.479640961	56.1999998093	0.0	0.147978207679	1.6799999401	1.47005951731	0.0
0.0	167.501678467	56.1999998093	0.0	0.161873264005	1.72000005841	1.47677818313	0.0
0.0	169.48381424	56.1999998093	0.0	0.175984110683	1.75999999046	1.48352944525	0.0
0.0	171.427364349	56.1999998093	0.0	0.190303602722	1.79999992251	1.49031040492	0.0
0.0	173.333587646	56.1999998093	0.0	0.204824842513	1.84000004083	1.49711852428	0.0
0.0	175.203762054	56.1999998093	0.0	0.219541194383	1.87999997288	1.50395127712	0.0
0.0	177.039031982	56.1999998093	0.0	0.234446240938	1.9200000912	1.51080623036	0.0
0.0	178.84054184	56.1999998093	0.0	0.249533826718	1.96000002325	1.51768130017	0.0
0.0	180.609397888	56.1999998093	0.0	0.264797999989	1.9999999553	1.52457448421	0.0
0.0	182.34664917	56.1999998093	0.0	0.280233100057	2.04000007361	1.53148391983	0.0
0.0	184.053325653	56.1999998093	0.0	0.295833568089	2.08000000566	1.5384077793	0.0
0.0	185.730381012	56.1999998093	0.0	0.3115941945	2.11999993771	1.54534447938	0.0
0.0	187.378749847	56.1999998093	0.0	0.327509857016	2.16000005603	1.55229246011	0.0
0.0	188.99936676	56.1999998093	0.0	0.343575724401	2.19999998808	1.55925031286	0.0
0.0	190.593070984	56.1999998093	0.0	0.359787110938	2.23999992013	1.56621671049	0.0
0.0	192.160682678	56.1999998093	0.0	0.376139534637	2.28000003844	1.57319045393	0.0
0.0	193.703022003	56.1999998093	0.0	0.392628629925	2.3199999705	1.58017035574	0.0
0.0	195.220851898	56.1999998093	0.0	0.409250322264	2.36000008881	1.58715542639	0.0
0.0	196.714897156	56.1999998093	0.0	0.426000566222	2.40000002086	1.59414449008	0.0
0.0	198.185882568	56.1999998093	0.0	0.442875549197	2.43999995291	1.60113685997	0.0
0.0	199.634475708	56.1999998093	0.0	0.459871633211	2.48000007123	1.60813145339	0.0
0.0	201.061344147	56.1999998093	0.0	0.476985267596	2.52000000328	1.61512754858	0.0
0.0	202.467079163	56.1999998093	0.0	0.494213018101	2.55999993533	1.62212436553	0.0
0.0	203.852329254	56.1999998093	0.0	0.511551683303	2.60000005364	1.62912124069	0.0
0.0	205.217647552	56.1999998093	0.0	0.528998090886	2.63999998569	1.63611754542	0.0
0.0	206.563606262	56.1999998093	0.0	0.54654921405	2.67999991775	1.64311265107	0.0
0.0	207.890720367	56.1999998093	0.0	0.564202142414	2.72000003606	1.65010585915	0.0
0.0	209.199542999	56.1999998093	0.0	0.581954082008	2.75999996811	1.65709682042	0.0
0.0	210.490531921	56.1999998093	0.0	0.59980241349	2.80000008643	1.66408495279	0.0
0.0	211.764202118	56.1999998093	0.0	0.617744459305	2.84000001848	1.67106981389	0.0
0.0	213.020992279	56.1999998093	0.0	0.635777774733	2.87999995053	1.67805091478	0.0
0.0	214.261341095	56.1999998093	0.0	0.653899973258	2.92000006884	1.68502796441	0.0
0.0	215.485687256	56.1999998093	0.0	0.672108668368	2.96000000089	1.69200056698	0.0
0.0	216.694450378	56.1999998093	0.0	0.690401706379	2.99999993294	1.6989683616	0.0
0.0	217.888011932	56.1999998093	0.0	0.708776933607	3.04000005126	1.70593092917	0.0
0.0	219.066772461	56.1999998093	0.0	0.727232196368	3.07999998331	1.71288811835	0.0
0.0	220.23109436	56.1999998093	0.0	0.745765573811	3.11999991536	1.71983966138	0.0
0.0	221.381320953	56.1999998093	0.0	0.764375086874	3.15999984741	1.72678510426	0.0
0.0	222.517814636	56.1999998093	0.0	0.78305893112	3.20000015199	1.73372438876	0.0
0.0	223.640899658	56.1999998093	0.0	0.801815302111	3.24000008404	1.74065721221	0.0
0.0	224.750900269	56.1999998093	0.0	0.820642395411	3.28000001609	1.74758339999	0.0
0.0	225.848121643	56.1999998093	0.0	0.839538581204	3.31999994814	1.75450276583	0.0
0.0	226.932868958	56.1999998093	0.0	0.858502229676	3.35999988019	1.76141519332	0.0
0.0	228.005428314	56.1999998093	0.0	0.87753176922	3.40000018477	1.76832028665	0.0
0.0	229.066066742	56.1999998093	0.0	0.896625744645	3.44000011683	1.77521817386	0.0
0.0	230.115089417	56.1999998093	0.0	0.915782584343	3.48000004888	1.78210851736	0.0
0.0	231.152744293	56.1999998093	0.0	0.935000949539	3.51999998093	1.78899135208	0.0
0.0	232.179260254	56.1999998093	0.0	0.954279501457	3.55999991298	1.79586637532	0.0
0.0	233.194904327	56.1999998093	0.0	0.973616784904	3.59999984503	1.80273368023	0.0
0.0	234.199924469	56.1999998093	0.0	0.993011635728	3.64000014961	1.8095929292	0.0
0.0	235.194530487	56.1999998093	0.0	1.01246265694	3.68000008166	1.8164443085	0.0
0.0	236.178951263	56.1999998093	0.0	1.03196885902	3.72000001371	1.82328751544	0.0
0.0	237.15341568	56.1999998093	0.0	1.0515289614	3.75999994576	1.83012258494	0.0
0.0	238.118114471	56.1999998093	0.0	1.07114179991	3.79999987781	1.83694938896	0.0
0.0	239.073257446	56.1999998093	0.0	1.09080632683	3.84000018239	1.84376781108	0.0
0.0	240.019054413	56.1999998093	0.0	1.110521378	3.88000011444	1.85057800263	0.0
0.0	240.955677032	56.1999998093	0.0	1.1302861385	3.92000004649	1.85737975407	0.0
0.0	241.88331604	56.1999998093	0.0	1.15009932779	3.95999997854	1.86417303048	0.0
0.0	242.802143097	56.1999998093	0.0	1.16996013094	3.99999991059	1.87095777364	0.0


==> examples/inconsistencies-corrections/modelUSUB-Mod_Onate-model-c-Case-03_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.669000014663	0.0	0.0	-0.0	0.0115344826554	0.0
0.0	-0.0	1.33800002933	0.0	0.0	-0.0	0.0230689653108	0.0
0.0	-0.0	2.00699998438	0.0	0.0	-0.0	0.0346034470567	0.0
0.0	-0.0	2.67600005865	0.0	0.0	-0.0	0.0461379306216	0.0
0.0	-0.0	3.34500008821	0.0	0.0	-0.0	0.0576724123675	0.0
0.0	-0.0	4.01399996877	0.0	0.0	-0.0	0.0692068941134	0.0
0.0	-0.0	4.68300011754	0.0	0.0	-0.0	0.0807413794973	0.0
0.0	-0.0	5.3520001173	0.0	0.0	-0.0	0.0922758612433	0.0
0.0	-0.0	6.02100002766	0.0	0.0	-0.0	0.1038103459	0.0
0.0	-0.0	6.69000017643	0.0	0.0	-0.0	0.115344950609	0.0
0.0	-0.0	7.35900002718	0.0	0.0	-0.0	0.12687996641	0.0
0.0	-0.0	8.02799993753	0.0	0.0	-0.0	0.138415968104	0.0
0.0	-0.0	8.69699984789	0.0	0.0	-0.0	0.149953774235	0.0
0.0	-0.0	9.36600023508	0.0	0.0	-0.0	0.161494490749	0.0
0.0	-0.0	10.0349998474	0.0	0.0	-0.0	0.173039482615	0.0
0.0	-0.0	10.7040002346	0.0	0.0	-0.0	0.184590449499	0.0
0.0	-0.0	11.373000145	0.0	0.0	-0.0	0.196149358817	0.0
0.0	-0.0	12.0420000553	0.0	0.0	-0.0	0.207718506863	0.0
0.0	-0.0	12.7110004425	0.0	0.0	-0.0	0.219300441677	0.0
0.0	-0.0	13.3800003529	0.0	0.0	-0.0	0.230898149312	0.0
0.0	-0.0	14.0489996672	0.0	0.0	-0.0	0.242514787533	0.0
0.0	-0.0	14.7180000544	0.0	0.0	-0.0	0.254153998685	0.0
0.0	-0.0	15.3869999647	0.0	0.0	-0.0	0.265819524066	0.0
0.0	-0.0	16.0559998751	0.0	0.0	-0.0	0.277515823836	0.0
0.0	-0.0	16.7250002623	0.0	0.0	-0.0	0.289247112232	0.0
0.0	-0.0	17.3939996958	0.0	0.0	-0.0	0.301018706523	0.0
0.0	-0.0	18.063000083	0.0	0.0	-0.0	0.31283532735	0.0
0.0	-0.0	18.7320004702	0.0	0.0	-0.0	0.324703223305	0.0
0.0	-0.0	19.4009993076	0.0	0.0	-0.0	0.336627475917	0.0
0.0	-0.0	20.0699996948	0.0	0.0	-0.0	0.348615407711	0.0
0.0	-0.0	20.739000082	0.0	0.0	-0.0	0.360672801617	0.0
0.0	-0.0	21.4080004692	0.0	0.0	-0.0	0.372806951054	0.0
0.0	-0.0	22.0769999027	0.0	0.0	-0.0	0.3850251931	0.0
0.0	-0.0	22.7460002899	0.0	0.0	-0.0	0.397335234447	0.0
0.0	-0.0	23.4150006771	0.0	0.0	-0.0	0.409745145589	0.0
0.0	-0.0	24.0840001106	0.0	0.0	-0.0	0.422263375367	0.0
0.0	-0.0	24.7530004978	0.0	0.0	-0.0	0.434898733511	0.0
0.0	-0.0	25.422000885	0.0	0.0	-0.0	0.447660399368	0.0
0.0	-0.0	26.0910003185	0.0	0.0	-0.0	0.460557872429	0.0
0.0	-0.0	26.7600007057	0.0	0.0	-0.0	0.473601135309	0.0
0.0	-0.0	27.4289999008	0.0	0.0	-0.0	0.486800447106	0.0
0.0	-0.0	28.0979993343	0.0	0.0	-0.0	0.50016650348	0.0
0.0	-0.0	28.7669997215	0.0	0.0	-0.0	0.513710314408	0.0
0.0	-0.0	29.4360001087	0.0	0.0	-0.0	0.527443364263	0.0
0.0	-0.0	30.1049995422	0.0	0.0	-0.0	0.54137739935	0.0
0.0	-0.0	30.7739999294	0.0	0.0	-0.0	0.555524654919	0.0
0.0	-0.0	31.4430003166	0.0	0.0	-0.0	0.569897680543	0.0
0.0	-0.0	32.1119997501	0.0	0.0	-0.0	0.58450945653	0.0
0.0	-0.0	32.7809991837	0.0	0.0	-0.0	0.599373364821	0.0
0.0	-0.0	33.4500005245	0.0	0.0	-0.0	0.61450311332	0.0
0.0	-0.0	34.118999958	0.0	0.0	-0.0	0.629912829027	0.0
0.0	-0.0	34.7879993916	0.0	0.0	-0.0	0.64561702311	0.0
0.0	-0.0	35.4570007324	0.0	0.0	-0.0	0.661630701507	0.0
0.0	-0.0	36.1260001659	0.0	0.0	-0.0	0.677969073877	0.0
0.0	-0.0	36.7949995995	0.0	0.0	-0.0	0.694647897035	0.0
0.0	-0.0	37.4640009403	0.0	0.0	-0.0	0.711683259578	0.0
0.0	-0.0	38.1329991817	0.0	0.0	-0.0	0.729091698304	0.0
0.0	-0.0	38.8019986153	0.0	0.0	-0.0	0.746890099254	0.0
0.0	-0.0	39.4709999561	0.0	0.0	-0.0	0.765095773386	0.0
0.0	-0.0	40.1399993896	0.0	0.0	-0.0	0.78372642165	0.0
0.0	-0.0	40.8090000153	0.0	0.0	-0.0	0.802800164092	0.0
0.0	-0.0	41.478000164	0.0	0.0	-0.0	0.822335557314	0.0
0.0	-0.0	42.1470007896	0.0	0.0	-0.0	0.842351437313	0.0
0.0	-0.0	42.8160009384	0.0	0.0	-0.0	0.862867181422	0.0
0.0	-0.0	43.4849991798	0.0	0.0	-0.0	0.883902527858	0.0
0.0	-0.0	44.1539998055	0.0	0.0	-0.0	0.905477697961	0.0
0.0	-0.0	44.8229999542	0.0	0.0	-0.0	0.927613116801	0.0
0.0	-0.0	45.4920005798	0.0	0.0	-0.0	0.950329861371	0.0
0.0	-0.0	46.1609988213	0.0	0.0	-0.0	0.973649247317	0.0
0.0	-0.0	46.8300013542	0.0	0.0	-0.0	0.997593160719	0.0
0.0	-0.0	47.4989995956	0.0	0.0	-0.0	1.02218369721	0.0
0.0	-0.0	48.1680002213	0.0	0.0	-0.0	1.04744349374	0.0
0.0	-0.0	48.83700037	0.0	0.0	-0.0	1.0733957286	0.0
0.0	-0.0	49.5060009956	0.0	0.0	-0.0	1.10006378964	0.0
0.0	-0.0	50.1749992371	0.0	0.0	-0.0	1.12747147214	0.0
0.0	-0.0	50.84400177	0.0	0.0	-0.0	1.15564325824	0.0
0.0	-0.0	51.5130000114	0.0	0.0	-0.0	1.18460366502	0.0
0.0	-0.0	52.1820006371	0.0	0.0	-0.0	1.21437794296	0.0
0.0	-0.0	52.8510007858	0.0	0.0	-0.0	1.24499165686	0.0
0.0	-0.0	53.5200014114	0.0	0.0	-0.0	1.27647076733	0.0
0.0	-0.0	54.1889996529	0.0	0.0	-0.0	1.30884173559	0.0
0.0	-0.0	54.8579998016	0.0	0.0	-0.0	1.34213129058	0.0
0.0	-0.0	55.5270004272	0.0	0.0	-0.0	1.37636685977	0.0
0.0	-0.0	56.1959986687	0.0	0.0	-0.0	1.41157597536	0.0
0.0	-0.0	56.8650012016	0.0	0.0	-0.0	1.44778683316	0.0
0.0	-0.0	57.5339994431	0.0	0.0	-0.0	1.48502798984	0.0
0.0	-0.0	58.2030000687	0.0	0.0	-0.0	1.52332837461	0.0
0.0	-0.0	58.8720002174	0.0	0.0	-0.0	1.56271737069	0.0
0.0	-0.0	59.541000843	0.0	0.0	-0.0	1.60322488518	0.0
0.0	-0.0	60.2099990845	0.0	0.0	-0.0	1.64488123264	0.0
0.0	-0.0	60.8790016174	0.0	0.0	-0.0	1.68771699537	0.0
0.0	-0.0	61.5479998589	0.0	0.0	-0.0	1.7317633843	0.0
0.0	-0.0	62.2170004845	0.0	0.0	-0.0	1.77705179667	0.0
0.0	-0.0	62.8860006332	0.0	0.0	-0.0	1.82361450279	0.0
0.0	-0.0	63.5550012589	0.0	0.0	-0.0	1.87148376135	0.0
0.0	-0.0	64.2239995003	0.0	0.0	-0.0	1.92069247132	0.0
0.0	-0.0	64.8929977417	0.0	0.0	-0.0	1.97127410211	0.0
0.0	-0.0	65.5619983673	0.0	0.0	-0.0	2.02326218132	0.0
0.0	-0.0	66.2310004234	0.0	0.0	-0.0	2.07669092342	0.0
0.0	-0.0	66.900001049	0.0	0.0	-0.0	2.13159506675	0.0
0.0	-0.0	66.900001049	0.0	1.61838455533e-16	6.36823895651e-16	2.13159506675	-2.42374590108e-16
0.0	4.39999997616	66.900001049	0.0	0.00103569232124	0.0399999989895	2.1315952763	0.0
0.0	8.79999995232	66.900001049	0.0	0.00207138464248	0.079999997979	2.1315952763	0.0
0.0	13.2000005245	66.900001049	0.0	0.00310707696372	0.1200000057	2.1315952763	0.0
0.0	17.5999999046	66.900001049	0.0	0.00414276928495	0.159999995958	2.1315952763	0.0
0.0	22.0000004768	66.900001049	0.0	0.00517846183357	0.200000009499	2.1315952763	0.0
0.0	26.400001049	66.900001049	0.0	0.00621415392743	0.240000011399	2.1315952763	0.0
0.0	30.8000016212	66.900001049	0.0	0.00724984647604	0.279999990016	2.1315952763	0.0
0.0	35.1999998093	66.900001049	0.0	0.00828553856991	0.319999991916	2.1315952763	0.0
0.0	39.6000003815	66.900001049	0.0	0.00932123111852	0.359999993816	2.1315952763	0.0
0.0	44.0000009537	66.900001049	0.0	0.0103569236671	0.400000018999	2.1315952763	0.0
0.0	48.4000015259	66.900001049	0.0	0.0113926153062	0.439999997616	2.1315952763	0.0
0.0	52.8000020981	66.900001049	0.0	0.0124283078549	0.480000022799	2.1315952763	0.0
0.0	57.2000026703	66.900001049	0.0	0.0134640004035	0.520000001416	2.1315952763	0.0
0.0	61.6000032425	66.900001049	0.0	0.0144996929521	0.559999980032	2.1315952763	0.0
0.0	65.9999990463	66.900001049	0.0	0.0155353845912	0.600000005215	2.1315952763	0.0
0.0	70.3999996185	66.900001049	0.0	0.0165710771398	0.639999983832	2.1315952763	0.0
0.0	74.8000001907	66.900001049	0.0	0.0176067696884	0.680000009015	2.1315952763	0.0
0.0	79.2000007629	66.900001049	0.0	0.018642462237	0.719999987632	2.1315952763	0.0
0.0	83.5999965668	66.900001049	0.0	0.0196781547857	0.760000012815	2.1315952763	0.0
0.0	88.0000019073	66.900001049	0.0	0.0207138473343	0.800000037998	2.1315952763	0.0
0.0	92.3999977112	66.900001049	0.0	0.0217495380639	0.839999970049	2.1315952763	0.0
0.0	96.8000030518	66.900001049	0.0	0.0227852306125	0.879999995232	2.1315952763	0.0
0.0	101.199998856	66.900001049	0.0	0.0238209231611	0.920000020415	2.1315952763	0.0
0.0	105.600004196	66.900001049	0.0	0.0248566157097	0.960000045598	2.1315952763	0.0
0.0	110.0	66.900001049	0.0	0.0258923082583	0.999999977648	2.1315952763	0.0
0.0	114.400005341	66.900001049	0.0	0.0269280008069	1.04000000283	2.1315952763	0.0
0.0	118.800001144	66.900001049	0.0	0.0279636933556	1.08000002801	2.1315952763	0.0
0.0	123.200006485	66.900001049	0.0	0.0289993859042	1.11999996006	2.1315952763	0.0
0.0	127.600002289	66.900001049	0.0	0.0300350766338	1.15999998525	2.1315952763	0.0
0.0	131.999998093	66.900001049	0.0	0.0310707691824	1.20000001043	2.1315952763	0.0
0.0	136.400003433	66.900001049	0.0	0.032106461731	1.24000003561	2.1315952763	0.0
0.0	140.799999237	66.900001049	0.0	0.0331421542796	1.27999996766	2.1315952763	0.0
0.0	145.200004578	66.900001049	0.0	0.0341778468282	1.31999999285	2.1315952763	0.0
0.0	149.600000381	66.900001049	0.0	0.0352135393769	1.36000001803	2.1315952763	0.0
0.0	154.000005722	66.900001049	0.0	0.0362492319255	1.40000004321	2.1315952763	0.0
0.0	158.400001526	66.900001049	0.0	0.0372849244741	1.43999997526	2.1315952763	0.0
0.0	162.800006866	66.900001049	0.0	0.0383206170227	1.48000000045	2.1315952763	0.0
0.0	167.199993134	66.900001049	0.0	0.0393563095713	1.52000002563	2.1315952763	0.0
0.0	171.599998474	66.900001049	0.0	0.0403920021199	1.55999995768	2.1315952763	0.0
0.0	174.21667099	66.900001049	0.0	0.0510693280376	1.600000076	2.13735054713	0.0
0.0	175.994701385	66.900001049	0.0	0.0662850652589	1.64000000805	2.14574257843	0.0
0.0	177.740955353	66.900001049	0.0	0.0816723841126	1.6799999401	2.15417074505	0.0
0.0	179.4581604	66.900001049	0.0	0.0972159250523	1.72000005841	2.16258969158	0.0
0.0	181.145935059	66.900001049	0.0	0.112918562081	1.75999999046	2.17102137394	0.0
0.0	182.805194855	66.900001049	0.0	0.128775427584	1.79999992251	2.17946432531	0.0
0.0	184.436817169	66.900001049	0.0	0.144781763083	1.84000004083	2.18791679945	0.0
0.0	186.041641235	66.900001049	0.0	0.160932977451	1.87999997288	2.19637765549	0.0
0.0	187.620487213	66.900001049	0.0	0.177224705112	1.9200000912	2.20484503079	0.0
0.0	189.174118042	66.900001049	0.0	0.193652711459	1.96000002325	2.2133179009	0.0
0.0	190.703315735	66.900001049	0.0	0.210212936508	1.9999999553	2.22179510165	0.0
0.0	192.208766937	66.900001049	0.0	0.226901465794	2.04000007361	2.23027521279	0.0
0.0	193.691215515	66.900001049	0.0	0.243714559474	2.08000000566	2.23875760566	0.0
0.0	195.15127182	66.900001049	0.0	0.260648608673	2.11999993771	2.24724090658	0.0
0.0	196.589603424	66.900001049	0.0	0.277700106381	2.16000005603	2.25572432391	0.0
0.0	198.006839752	66.900001049	0.0	0.294865778415	2.19999998808	2.26420722902	0.0
0.0	199.403572083	66.900001049	0.0	0.312142336043	2.23999992013	2.27268848103	0.0
0.0	200.780353546	66.900001049	0.0	0.329526723363	2.28000003844	2.28116754442	0.0
0.0	202.137756348	66.900001049	0.0	0.347015971784	2.3199999705	2.28964372072	0.0
0.0	203.476295471	66.900001049	0.0	0.364607200027	2.36000008881	2.29811638128	0.0
0.0	204.796485901	66.900001049	0.0	0.382297643228	2.40000002086	2.30658489745	0.0
0.0	206.098823547	66.900001049	0.0	0.400084623834	2.43999995291	2.31504864059	0.0
0.0	207.383766174	66.900001049	0.0	0.417965638917	2.48000007123	2.32350733131	0.0
0.0	208.651790619	66.900001049	0.0	0.435938156443	2.52000000328	2.33196022455	0.0
0.0	209.903335571	66.900001049	0.0	0.453999848105	2.55999993533	2.34040711075	0.0
0.0	211.138820648	66.900001049	0.0	0.472148385597	2.60000005364	2.34884726815	0.0
0.0	212.358646393	66.900001049	0.0	0.490381557029	2.63999998569	2.35728060361	0.0
0.0	213.563213348	66.900001049	0.0	0.508697296027	2.67999991775	2.36570669804	0.0
0.0	214.752902985	66.900001049	0.0	0.527093419805	2.72000003606	2.37412513234	0.0
0.0	215.928077698	66.900001049	0.0	0.545568065718	2.75999996811	2.38253569696	0.0
0.0	217.089099884	66.900001049	0.0	0.564119196497	2.80000008643	2.39093808923	0.0
0.0	218.236312866	66.900001049	0.0	0.582745065913	2.84000001848	2.39933189005	0.0
0.0	219.370040894	66.900001049	0.0	0.601443869527	2.87999995053	2.40771709941	0.0
0.0	220.490608215	66.900001049	0.0	0.620213802904	2.92000006884	2.41609332152	0.0
0.0	221.598320007	66.900001049	0.0	0.639053236227	2.96000000089	2.42446041666	0.0
0.0	222.693481445	66.900001049	0.0	0.657960597891	2.99999993294	2.43281810544	0.0
0.0	223.776378632	66.900001049	0.0	0.676934258081	3.04000005126	2.44116638787	0.0
0.0	224.847297668	66.900001049	0.0	0.695972761605	3.07999998331	2.44950503111	0.0
0.0	225.906486511	66.900001049	0.0	0.715074595064	3.11999991536	2.45783384889	0.0
0.0	226.954231262	66.900001049	0.0	0.734238361474	3.15999984741	2.46615263168	0.0
0.0	227.990760803	66.900001049	0.0	0.753462722059	3.20000015199	2.47446126305	0.0
0.0	229.016342163	66.900001049	0.0	0.772746338043	3.24000008404	2.48275985941	0.0
0.0	230.031223297	66.900001049	0.0	0.79208787065	3.28000001609	2.4910481181	0.0
0.0	231.03559494	66.900001049	0.0	0.811486097518	3.31999994814	2.49932592269	0.0
0.0	232.029705048	66.900001049	0.0	0.830939854495	3.35999988019	2.50759327319	0.0
0.0	233.013782501	66.900001049	0.0	0.850447977427	3.40000018477	2.51585016958	0.0
0.0	233.988018036	66.900001049	0.0	0.870009302162	3.44000011683	2.52409630921	0.0
0.0	234.952602386	66.900001049	0.0	0.889622664545	3.48000004888	2.5323319016	0.0
0.0	235.907764435	66.900001049	0.0	0.909287133254	3.51999998093	2.54055671394	0.0
0.0	236.853675842	66.900001049	0.0	0.929001544137	3.55999991298	2.54877067637	0.0
0.0	237.790527344	66.900001049	0.0	0.948764965869	3.59999984503	2.55697385874	0.0
0.0	238.718509674	66.900001049	0.0	0.968576408923	3.64000014961	2.5651661912	0.0
0.0	239.637775421	66.900001049	0.0	0.988434883766	3.68000008166	2.57334765047	0.0
0.0	240.54851532	66.900001049	0.0	1.00833957549	3.72000001371	2.58151814342	0.0
0.0	241.450881958	66.900001049	0.0	1.02828955278	3.75999994576	2.58967767004	0.0
0.0	242.345027924	66.900001049	0.0	1.04828376789	3.79999987781	2.59782632347	0.0
0.0	243.231143951	66.900001049	0.0	1.06832163874	3.84000018239	2.60596401058	0.0
0.0	244.109344482	66.900001049	0.0	1.08840223402	3.88000011444	2.61409073137	0.0
0.0	244.979801178	66.900001049	0.0	1.10852473881	3.92000004649	2.62220648583	0.0
0.0	245.842647552	66.900001049	0.0	1.12868833821	3.95999997854	2.63031127397	0.0
0.0	246.69801712	66.900001049	0.0	1.14889245015	3.99999991059	2.63840497937	0.0


==> examples/inconsistencies-corrections/modelUSUB-Mod_Onate-model-c-Case-04_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.794999994338	0.0	0.0	-0.0	0.0137068967888	0.0
0.0	-0.0	1.58999998868	0.0	0.0	-0.0	0.0274137935776	0.0
0.0	-0.0	2.38499999046	0.0	0.0	-0.0	0.0411206889112	0.0
0.0	-0.0	3.17999997735	0.0	0.0	-0.0	0.0548275871552	0.0
0.0	-0.0	3.97499999404	0.0	0.0	-0.0	0.0685344828526	0.0
0.0	-0.0	4.76999998093	0.0	0.0	-0.0	0.0822413778224	0.0
0.0	-0.0	5.56500011683	0.0	0.0	-0.0	0.0959482764301	0.0
0.0	-0.0	6.3599999547	0.0	0.0	-0.0	0.109655177948	0.0
0.0	-0.0	7.1550000906	0.0	0.0	-0.0	0.123362490558	0.0
0.0	-0.0	7.94999998808	0.0	0.0	-0.0	0.137070892379	0.0
0.0	-0.0	8.74499982595	0.0	0.0	-0.0	0.15078169381	0.0
0.0	-0.0	9.53999996185	0.0	0.0	-0.0	0.164496744401	0.0
0.0	-0.0	10.3349997997	0.0	0.0	-0.0	0.178218437941	0.0
0.0	-0.0	11.1300002337	0.0	0.0	-0.0	0.19194977358	0.0
0.0	-0.0	11.9250000715	0.0	0.0	-0.0	0.205694329634	0.0
0.0	-0.0	12.7199999094	0.0	0.0	-0.0	0.219456366904	0.0
0.0	-0.0	13.5150003433	0.0	0.0	-0.0	0.2332406395	0.0
0.0	-0.0	14.3100001812	0.0	0.0	-0.0	0.247052780469	0.0
0.0	-0.0	15.1049995422	0.0	0.0	-0.0	0.260898689157	0.0
0.0	-0.0	15.8999999762	0.0	0.0	-0.0	0.274785471265	0.0
0.0	-0.0	16.694999814	0.0	0.0	-0.0	0.288720152457	0.0
0.0	-0.0	17.4899996519	0.0	0.0	-0.0	0.302711475524	0.0
0.0	-0.0	18.2850000858	0.0	0.0	-0.0	0.316767435288	0.0
0.0	-0.0	19.0799999237	0.0	0.0	-0.0	0.330898640095	0.0
0.0	-0.0	19.8749997616	0.0	0.0	-0.0	0.345114347874	0.0
0.0	-0.0	20.6699995995	0.0	0.0	-0.0	0.359425786883	0.0
0.0	-0.0	21.4650006294	0.0	0.0	-0.0	0.373844587011	0.0
0.0	-0.0	22.2600004673	0.0	0.0	-0.0	0.388383050449	0.0
0.0	-0.0	23.0550003052	0.0	0.0	-0.0	0.403054238996	0.0
0.0	-0.0	23.8500001431	0.0	0.0	-0.0	0.417871942045	0.0
0.0	-0.0	24.6449999809	0.0	0.0	-0.0	0.432850650395	0.0
0.0	-0.0	25.4399998188	0.0	0.0	-0.0	0.448005559156	0.0
0.0	-0.0	26.2350008488	0.0	0.0	-0.0	0.463352733641	0.0
0.0	-0.0	27.0300006866	0.0	0.0	-0.0	0.478908832883	0.0
0.0	-0.0	27.8250005245	0.0	0.0	-0.0	0.494691362837	0.0
0.0	-0.0	28.6200003624	0.0	0.0	-0.0	0.510718493024	0.0
0.0	-0.0	29.4150002003	0.0	0.0	-0.0	0.527009263169	0.0
0.0	-0.0	30.2099990845	0.0	0.0	-0.0	0.543583364924	0.0
0.0	-0.0	31.0050001144	0.0	0.0	-0.0	0.56046131067	0.0
0.0	-0.0	31.7999999523	0.0	0.0	-0.0	0.577664416051	0.0
0.0	-0.0	32.5950007439	0.0	0.0	-0.0	0.595214671921	0.0
0.0	-0.0	33.3899996281	0.0	0.0	-0.0	0.613134924788	0.0
0.0	-0.0	34.1850004196	0.0	0.0	-0.0	0.631448737113	0.0
0.0	-0.0	34.9799993038	0.0	0.0	-0.0	0.650180503726	0.0
0.0	-0.0	35.7750012875	0.0	0.0	-0.0	0.669355399441	0.0
0.0	-0.0	36.5700001717	0.0	0.0	-0.0	0.688999373233	0.0
0.0	-0.0	37.3650009632	0.0	0.0	-0.0	0.709139148239	0.0
0.0	-0.0	38.1599998474	0.0	0.0	-0.0	0.729802297428	0.0
0.0	-0.0	38.955000639	0.0	0.0	-0.0	0.751017074799	0.0
0.0	-0.0	39.7499995232	0.0	0.0	-0.0	0.772812712239	0.0
0.0	-0.0	40.5449995995	0.0	0.0	-0.0	0.795219093561	0.0
0.0	-0.0	41.3399991989	0.0	0.0	-0.0	0.818266998976	0.0
0.0	-0.0	42.1349992752	0.0	0.0	-0.0	0.841987889726	0.0
0.0	-0.0	42.9300012589	0.0	0.0	-0.0	0.866414257325	0.0
0.0	-0.0	43.724998951	0.0	0.0	-0.0	0.891579210293	0.0
0.0	-0.0	44.5200009346	0.0	0.0	-0.0	0.917516724439	0.0
0.0	-0.0	45.3149986267	0.0	0.0	-0.0	0.944261648692	0.0
0.0	-0.0	46.1100006104	0.0	0.0	-0.0	0.971849646885	0.0
0.0	-0.0	46.9049983025	0.0	0.0	-0.0	1.00031712791	0.0
0.0	-0.0	47.7000002861	0.0	0.0	-0.0	1.02970133303	0.0
0.0	-0.0	48.4950003624	0.0	0.0	-0.0	1.06004051631	0.0
0.0	-0.0	49.2899999619	0.0	0.0	-0.0	1.09137351392	0.0
0.0	-0.0	50.0850000381	0.0	0.0	-0.0	1.12374018645	0.0
0.0	-0.0	50.8799996376	0.0	0.0	-0.0	1.15718108136	0.0
0.0	-0.0	51.6749997139	0.0	0.0	-0.0	1.19173759595	0.0
0.0	-0.0	52.4700016975	0.0	0.0	-0.0	1.22745221015	0.0
0.0	-0.0	53.2649993896	0.0	0.0	-0.0	1.26436797436	0.0
0.0	-0.0	54.0600013733	0.0	0.0	-0.0	1.30252881208	0.0
0.0	-0.0	54.8549990654	0.0	0.0	-0.0	1.34197958978	0.0
0.0	-0.0	55.650001049	0.0	0.0	-0.0	1.38276603539	0.0
0.0	-0.0	56.4449987411	0.0	0.0	-0.0	1.42493461026	0.0
0.0	-0.0	57.2400007248	0.0	0.0	-0.0	1.46853282349	0.0
0.0	-0.0	58.0350008011	0.0	0.0	-0.0	1.51360873133	0.0
0.0	-0.0	58.8300004005	0.0	0.0	-0.0	1.56021154253	0.0
0.0	-0.0	59.6250004768	0.0	0.0	-0.0	1.60839123419	0.0
0.0	-0.0	60.4199981689	0.0	0.0	-0.0	1.65819857502	0.0
0.0	-0.0	61.2150001526	0.0	0.0	-0.0	1.70968514867	0.0
0.0	-0.0	62.0100002289	0.0	0.0	-0.0	1.76290371455	0.0
0.0	-0.0	62.8049998283	0.0	0.0	-0.0	1.8179075676	0.0
0.0	-0.0	63.5999999046	0.0	0.0	-0.0	1.87475089915	0.0
0.0	-0.0	64.3949975967	0.0	0.0	-0.0	1.93348899484	0.0
0.0	-0.0	65.1900014877	0.0	0.0	-0.0	1.99417790864	0.0
0.0	-0.0	65.9849991798	0.0	0.0	-0.0	2.05687433481	0.0
0.0	-0.0	66.7799992561	0.0	0.0	-0.0	2.12163613178	0.0
0.0	-0.0	67.5749993324	0.0	0.0	-0.0	2.18852206599	0.0
0.0	-0.0	68.3700008392	0.0	0.0	-0.0	2.25759153254	0.0
0.0	-0.0	69.1650009155	0.0	0.0	-0.0	2.32890506741	0.0
0.0	-0.0	69.9599986076	0.0	0.0	-0.0	2.40252374206	0.0
0.0	-0.0	70.7549986839	0.0	0.0	-0.0	2.47850993183	0.0
0.0	-0.0	71.5500025749	0.0	0.0	-0.0	2.55692657083	0.0
0.0	-0.0	72.345000267	0.0	0.0	-0.0	2.63783780392	0.0
0.0	-0.0	73.1400003433	0.0	0.0	-0.0	2.72130821832	0.0
0.0	-0.0	73.9349980354	0.0	0.0	-0.0	2.80740370508	0.0
0.0	-0.0	74.7300019264	0.0	0.0	-0.0	2.89619071409	0.0
0.0	-0.0	75.5249996185	0.0	0.0	-0.0	2.98773692921	0.0
0.0	-0.0	76.3199996948	0.0	0.0	-0.0	3.08211075608	0.0
0.0	-0.0	77.1149997711	0.0	0.0	-0.0	3.17938139196	0.0
0.0	-0.0	77.9100012779	0.0	0.0	-0.0	3.2796189189	0.0
0.0	-0.0	78.7050013542	0.0	0.0	-0.0	3.38289472274	0.0
0.0	-0.0	79.4999990463	0.0	0.0	-0.0	3.48928084131	0.0


==> examples/shear-preload-A/Vogler-07a-test-01.dat <==
-2.10942e-15 0
0.100069 11.9909
0.239916 25.3141
0.359827 37.3049
0.479833 50.6281
0.579998 63.9513
0.699812 74.6099
0.819818 87.933
0.939824 101.256
1.0398 111.915
1.17955 123.906
1.35917 138.561
1.45905 147.887
1.5388 153.217
1.65852 162.543
1.75801 166.54
1.89757 175.866
2.05688 183.86
2.21618 191.854
2.3359 201.18
2.45514 203.845
2.63419 210.506
2.79331 215.836
2.97236 222.497
3.17106 226.494


==> examples/shear-preload-A/Vogler-07a-test-02.dat <==
-2.10942e-15 0
0.11991 11.9909
0.259758 25.3141
0.399605 38.6372
0.519515 50.6281
0.639426 62.619
0.759336 74.6099
0.899183 87.933
1.03913 102.589
1.139 111.915
1.31853 125.238
1.45829 137.229
1.5181 141.226
1.65766 150.552
1.79722 159.878
1.95652 167.872
2.11583 175.866
2.31501 186.525
2.51399 194.519
2.71298 202.512
2.93172 209.174
3.11067 214.503


==> examples/shear-preload-A/Vogler-07a-test-03.dat <==
2.22045e-16 0
0.0599072 5.32928
0.179722 15.9878
0.279695 26.6464
0.419351 37.3049
0.559198 50.6281
0.698949 62.619
0.858734 77.2745
0.978548 87.933
1.1182 98.5916
1.23792 107.918
1.37758 118.576
1.51714 127.903
1.6567 137.229
1.79616 145.223
1.95556 154.549
2.11487 162.543
2.31395 171.869
2.493 178.531
2.65221 185.192
2.85101 190.522


==> examples/shear-preload-A/Vogler-07a-test-09.dat <==
2.22045e-16 0
0.0599072 5.32928
0.159976 17.3201
0.239916 25.3141
0.359827 37.3049
0.479833 50.6281
0.599743 62.619
0.699812 74.6099
0.83966 87.933
0.95957 99.9239
1.05964 111.915
1.23936 127.903
1.35908 137.229
1.45886 145.223
1.65814 157.214
1.77766 163.875
1.91713 171.869
2.09627 179.863
2.29545 190.522
2.51438 199.848
2.71327 206.509
2.89222 211.839
3.07118 217.168
3.25013 222.497
3.44883 226.494
3.62769 230.491
3.82639 234.488
4.00525 238.485
4.08471 239.817
4.28322 241.15


==> examples/shear-preload-A/Vogler-07b-test-01.dat <==
0.956194 -0.254791
0.99488 15.7227
1.01384 29.0409
1.03135 62.3442
1.03222 50.3531
1.07023 75.657
1.10911 88.9698
1.12778 106.285
1.16714 112.936
1.22604 124.911
1.28484 138.219
1.36346 152.853
1.44228 164.823
1.54111 175.455
1.60049 180.769
1.71924 191.396
1.85801 200.685
1.99688 208.642
2.15557 217.926
2.33438 224.54
2.45361 228.505


==> examples/shear-preload-A/Vogler-07b-test-02.dat <==
1.45421 -0.387495
1.47355 7.60126
1.51272 16.9171
1.5312 36.8969
1.53207 24.9058
1.54929 62.2062
1.55016 50.2151
1.58856 70.1896
1.62743 83.5024
1.66641 95.4829
1.72521 108.79
1.78411 120.766
1.86292 132.735
1.96166 144.7
2.0604 156.665
2.17915 167.292
2.298 176.586
2.43677 185.875
2.59547 195.159
2.75435 201.779
2.91314 209.73
3.03228 215.028


==> examples/shear-preload-A/Vogler-07b-test-03.dat <==
2.2112 -0.589204
2.25075 3.39721
2.38952 12.6865
2.50828 23.3134
2.56717 35.2886
2.60605 48.6014
2.64493 61.9142
2.6841 71.23
2.7429 84.5375
2.80179 96.5127
2.88061 108.483
2.97935 120.447
3.07809 132.412
3.19694 141.706
3.33561 152.328
3.37526 154.982
3.51403 164.271
3.67282 172.223
3.83161 180.174
3.99049 186.794
4.14947 192.081


==> examples/shear-preload-A/modelUSUB-Invariant-model-II-b-Case-01_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.430999994278	0.0	0.0	-0.0	0.00743103455534	0.0
0.0	-0.0	0.861999988556	0.0	0.0	-0.0	0.0148620691107	0.0
0.0	-0.0	1.29299998283	0.0	0.0	-0.0	0.0222931032113	0.0
0.0	-0.0	1.72399997711	0.0	0.0	-0.0	0.0297241382214	0.0
0.0	-0.0	2.15499997139	0.0	0.0	-0.0	0.0371551723219	0.0
0.0	-0.0	2.58599996567	0.0	0.0	-0.0	0.0445862064225	0.0
0.0	-0.0	3.01699995995	0.0	0.0	-0.0	0.0520172405231	0.0
0.0	-0.0	3.44799995422	0.0	0.0	-0.0	0.0594482764427	0.0
0.0	-0.0	3.8789999485	0.0	0.0	-0.0	0.0668793087243	0.0
0.0	-0.0	4.30999994278	0.0	0.0	-0.0	0.0743103446439	0.0
0.0	-0.0	4.74100005627	0.0	0.0	-0.0	0.0817413805635	0.0
0.0	-0.0	5.17199993134	0.0	0.0	-0.0	0.0891724128451	0.0
0.0	-0.0	5.60300004482	0.0	0.0	-0.0	0.0966034487647	0.0
0.0	-0.0	6.03399991989	0.0	0.0	-0.0	0.104034481046	0.0
0.0	-0.0	6.46500003338	0.0	0.0	-0.0	0.111465516966	0.0
0.0	-0.0	6.89599990845	0.0	0.0	-0.0	0.118896552885	0.0
0.0	-0.0	7.32700002193	0.0	0.0	-0.0	0.126327588805	0.0
0.0	-0.0	7.757999897	0.0	0.0	-0.0	0.133758617449	0.0
0.0	-0.0	8.18900001049	0.0	0.0	-0.0	0.141189653368	0.0
0.0	-0.0	8.61999988556	0.0	0.0	-0.0	0.148620689288	0.0
0.0	-0.0	9.05099976063	0.0	0.0	-0.0	0.156051725207	0.0
0.0	-0.0	9.48200011253	0.0	0.0	-0.0	0.163482761127	0.0
0.0	-0.0	9.9129999876	0.0	0.0	-5.43085541815e-10	0.170913797047	0.0
0.0	-0.0	10.3439998627	0.0	0.0	-8.52994688771e-09	0.17834486498	0.0
0.0	-0.0	10.7749997377	0.0	0.0	-5.97677463077e-08	0.185776107537	0.0
0.0	-0.0	11.2060000896	0.0	0.0	-1.83399140319e-07	0.193207654229	0.0
0.0	-0.0	11.6369999647	0.0	0.0	-4.39839453747e-07	0.200639756804	0.0
0.0	-0.0	12.0679998398	0.0	0.0	-9.03277186382e-07	0.208072694659	0.0
0.0	-0.0	12.4989997149	0.0	0.0	-1.66440869975e-06	0.215506879613	0.0
0.0	-0.0	12.9300000668	0.0	0.0	-2.83165082493e-06	0.222942739492	0.0
0.0	-0.0	13.3609999418	0.0	0.0	-4.53007338308e-06	0.230380799621	0.0
0.0	-0.0	13.7919998169	0.0	0.0	-6.90370711709e-06	0.237821646442	0.0
0.0	-0.0	14.222999692	0.0	0.0	-1.01121123919e-05	0.245265947888	0.0
0.0	-0.0	14.6540000439	0.0	0.0	-1.43362157701e-05	0.252714433009	0.0
0.0	-0.0	15.0849999189	0.0	0.0	-1.97697445969e-05	0.26016793563	0.0
0.0	-0.0	15.515999794	0.0	0.0	-2.66320768105e-05	0.267627337598	0.0
0.0	-0.0	15.9469996691	0.0	0.0	-3.51502421836e-05	0.275093584787	0.0
0.0	-0.0	16.378000021	0.0	0.0	-4.5584059194e-05	0.282567745307	0.0
0.0	-0.0	16.808999896	0.0	0.0	-5.81923927712e-05	0.290050896001	0.0
0.0	-0.0	17.2399997711	0.0	0.0	-7.32780108592e-05	0.297544291243	0.0
0.0	-0.0	17.6709996462	0.0	0.0	-9.11294762318e-05	0.30504912138	0.0
0.0	-0.0	18.1019995213	0.0	0.0	-0.000112095654003	0.312566835782	0.0
0.0	-0.0	18.53300035	0.0	0.0	-0.000136491905778	0.320098712109	0.0
0.0	-0.0	18.9640002251	0.0	0.0	-0.000164717084772	0.327646435471	0.0
0.0	-0.0	19.3950001001	0.0	0.0	-0.000197109602595	0.335211373749	0.0
0.0	-0.0	19.8259999752	0.0	0.0	-0.000234123012888	0.342795418692	0.0
0.0	-0.0	20.2570004463	0.0	0.0	-0.000276114133158	0.350400042953	0.0
0.0	-0.0	20.6879997253	0.0	0.0	-0.000323596782437	0.35802735365	0.0
0.0	-0.0	21.1190001965	0.0	0.0	-0.000376968387172	0.365679035895	0.0
0.0	-0.0	21.5499994755	0.0	0.0	-0.000436726350017	0.37335709203	0.0
0.0	-0.0	21.9810009003	0.0	0.0	-0.00050336698223	0.381063605892	0.0
0.0	-0.0	22.4120001793	0.0	0.0	-0.000577405899094	0.388800710789	0.0
0.0	-0.0	22.8430006504	0.0	0.0	-0.000659378019918	0.396570604062	0.0
0.0	-0.0	23.2739999294	0.0	0.0	-0.0007498375453	0.404375605285	0.0
0.0	-0.0	23.7050004005	0.0	0.0	-0.000849358184496	0.412218039855	0.0
0.0	-0.0	24.1359996796	0.0	0.0	-0.000958532928053	0.420100378687	0.0
0.0	-0.0	24.5670001507	0.0	0.0	-0.00107797432065	0.428025182919	0.0
0.0	-0.0	24.9979994297	0.0	0.0	-0.00120831437016	0.435995028238	0.0
0.0	-0.0	25.4290008545	0.0	0.0	-0.00135020472953	0.444012603839	0.0
0.0	-0.0	25.8600001335	0.0	0.0	-0.00150431660586	0.45208070369	0.0
0.0	-0.0	26.2910006046	0.0	0.0	-0.00167134076037	0.460202197428	0.0
0.0	-0.0	26.7219998837	0.0	0.0	-0.00185198769032	0.468380012899	0.0
0.0	-0.0	27.1530003548	0.0	0.0	-0.00204698753805	0.476617147797	0.0
0.0	-0.0	27.5839996338	0.0	0.0	-0.0022570904548	0.484916719142	0.0
0.0	-0.0	28.0150001049	0.0	0.0	-0.00248306587309	0.493281910894	0.0
0.0	-0.0	28.4459993839	0.0	0.0	-0.00272570359812	0.501715991413	0.0
0.0	-0.0	28.8770008087	0.0	0.0	-0.00298581271636	0.510222278535	0.0
0.0	-0.0	29.3080000877	0.0	0.0	-0.00326422268699	0.518804235617	0.0
0.0	-0.0	29.7390005589	0.0	0.0	-0.00356178243237	0.527465326013	0.0
0.0	-0.0	30.1699998379	0.0	0.0	-0.00387936124753	0.536209205166	0.0
0.0	-0.0	30.601000309	0.0	0.0	-0.00421784825448	0.54503948777	0.0
0.0	-0.0	31.031999588	0.0	0.0	-0.00457815258414	0.553959980607	0.0
0.0	-0.0	31.4630000591	0.0	0.0	-0.0049612026487	0.562974484637	0.0
0.0	-0.0	31.8939993382	0.0	0.0	-0.00536794832442	0.572086957982	0.0
0.0	-0.0	32.3250007629	0.0	0.0	-0.00579935876885	0.581301387865	0.0
0.0	-0.0	32.756000042	0.0	0.0	-0.00625642278465	0.590621854644	0.0
0.0	-0.0	33.1870005131	0.0	0.0	-0.0067401510023	0.600052531809	0.0
0.0	-0.0	33.6179997921	0.0	0.0	-0.00725157151464	0.609597732546	0.0
0.0	-0.0	34.0490002632	0.0	0.0	-0.00779173569754	0.619261758402	0.0
0.0	-0.0	34.4799995422	0.0	0.0	-0.00836171238916	0.629048974952	0.0
0.0	-0.0	34.9110000134	0.0	0.0	-0.00896259225556	0.638963963138	0.0
0.0	-0.0	35.3419992924	0.0	0.0	-0.00959548633546	0.649011303904	0.0
0.0	-0.0	35.7729997635	0.0	0.0	-0.0102615260403	0.659195653861	0.0
0.0	-0.0	36.2039990425	0.0	0.0	-0.0109618609713	0.669521797681	0.0
0.0	-0.0	36.6349995136	0.0	0.0	-0.0116976640129	0.679994520033	0.0
0.0	-0.0	37.0660007	0.0	0.0	-0.0124701255118	0.690618815133	0.0
0.0	-0.0	37.4970011711	0.0	0.0	-0.0132804605528	0.7013996772	0.0
0.0	-0.0	37.9280004501	0.0	0.0	-0.0141298995004	0.712342199404	0.0
0.0	-0.0	38.3590009212	0.0	0.0	-0.0150196952745	0.723451504018	0.0
0.0	-0.0	38.7900002003	0.0	0.0	-0.0159511240781	0.734732951969	0.0
0.0	-0.0	39.2210006714	0.0	0.0	-0.0169254781213	0.746191840153	0.0
0.0	-0.0	39.6519999504	0.0	0.0	-0.0179440714419	0.757833605167	0.0
0.0	-0.0	40.0829992294	0.0	0.0	-0.019008241361	0.769663782557	0.0
0.0	-0.0	40.5140008926	0.0	0.0	-0.0201193412067	0.781687983545	0.0
0.0	-0.0	40.9450001717	0.0	0.0	-0.0212787490455	0.793911801884	0.0
0.0	-0.0	41.3759994507	0.0	0.0	-0.0224878604058	0.806341157295	0.0
0.0	-0.0	41.8069987297	0.0	0.0	-0.0237480926444	0.818981864722	0.0
0.0	-0.0	42.2380003929	0.0	0.0	-0.0250608864008	0.831839808961	0.0
0.0	-0.0	42.6689996719	0.0	0.0	-0.0264276983216	0.844921061071	0.0
0.0	-0.0	43.099998951	0.0	0.0	-0.0278500054264	0.858231732855	0.0
0.0	1.21275874676e-06	43.099998951	0.0	-1.93111824817e-17	-0.0278500054264	0.858231732855	-1.58716324349e-16
0.0	4.43063557148	43.099998951	0.0	0.00104290347736	0.0124284939375	0.858231732855	0.0
0.0	8.86127054691	43.099998951	0.0	0.00208580672734	0.0527069962118	0.858231732855	0.0
0.0	13.2919061184	43.099998951	0.0	0.00312871020469	0.0929854926653	0.858231732855	0.0
0.0	17.7225410938	43.099998951	0.0	0.00417161345467	0.13326399494	0.858231732855	0.0
0.0	22.1531748772	43.099998951	0.0	0.00521451693203	0.173542497214	0.858231732855	0.0
0.0	26.5838098526	43.099998951	0.0	0.00625741995464	0.213820999488	0.858231732855	0.0
0.0	31.0144472122	43.099998951	0.0	0.00730032343199	0.254099490121	0.858231732855	0.0
0.0	35.4450821877	43.099998951	0.0	0.00834322690935	0.294378004037	0.858231732855	0.0
0.0	39.8757171631	43.099998951	0.0	0.00938612993195	0.33465649467	0.858231732855	0.0
0.0	44.3063497543	43.099998951	0.0	0.0104290338641	0.374934985302	0.858231732855	0.0
0.0	48.736987114	43.099998951	0.0	0.0114719368867	0.415213499218	0.858231732855	0.0
0.0	53.1676197052	43.099998951	0.0	0.0125148399093	0.455491989851	0.858231732855	0.0
0.0	57.5982570648	43.099998951	0.0	0.0135577438414	0.495770480484	0.858231732855	0.0
0.0	62.0288896561	43.099998951	0.0	0.014600646864	0.536049017683	0.858231732855	0.0
0.0	66.2804365158	43.099998951	0.0	0.0156013102242	0.576327508315	0.864407978952	0.0
0.0	70.4319000244	43.099998951	0.0	0.0165785168065	0.616605998948	0.873134471476	0.0
0.0	74.5279407501	43.099998951	0.0	0.0175427212525	0.656884489581	0.882721220842	0.0
0.0	78.564863205	43.099998951	0.0	0.018492952222	0.697162980214	0.893144478323	0.0
0.0	82.5387001038	43.099998951	0.0	0.019428331143	0.737441517413	0.904406810878	0.0
0.0	86.4460659027	43.099998951	0.0	0.0203480667551	0.777720008045	0.916497857543	0.0
0.0	90.2840042114	43.099998951	0.0	0.0212514569284	0.817998498678	0.929403479677	0.0
0.0	94.0499591827	43.099998951	0.0	0.0221379050345	0.858276989311	0.943106104387	0.0
0.0	97.7418518066	43.099998951	0.0	0.023006921765	0.898555479944	0.957584864227	0.0
0.0	101.35807991	43.099998951	0.0	0.0238581269514	0.938833970577	0.972815713612	0.0
0.0	104.897480011	43.099998951	0.0	0.0246912477451	0.979112461209	0.988771824632	0.0
0.0	108.359355927	43.099998951	0.0	0.0255061204371	1.01939095184	1.00542403525	0.0
0.0	111.743412018	43.099998951	0.0	0.0263026777247	1.05966953561	1.02274140809	0.0
0.0	115.049781799	43.099998951	0.0	0.027080946893	1.09994802624	1.04069171939	0.0
0.0	118.278913498	43.099998951	0.0	0.0278410352621	1.14022651687	1.05924174422	0.0
0.0	121.43157959	43.099998951	0.0	0.0285831283691	1.18050500751	1.07835817616	0.0
0.0	124.50884819	43.099998951	0.0	0.0293074699584	1.22078349814	1.09800758073	0.0
0.0	127.511997223	43.099998951	0.0	0.0300143656204	1.26106198877	1.11815684941	0.0
0.0	130.442495346	43.099998951	0.0	0.0307041627821	1.3013404794	1.13877374679	0.0
0.0	133.30198288	43.099998951	0.0	0.0313772434311	1.34161897004	1.15982675925	0.0
0.0	136.092214584	43.099998951	0.0	0.032034018659	1.38189746067	1.18128551403	0.0
0.0	138.815031052	43.099998951	0.0	0.0326749286614	1.4221759513	1.203121047	0.0
0.0	141.47233963	43.099998951	0.0	0.0333004209097	1.46245453507	1.22530551162	0.0
0.0	144.066085815	43.099998951	0.0	0.033910950151	1.5027330257	1.24781263294	0.0
0.0	146.59825325	43.099998951	0.0	0.0345069820469	1.54301151633	1.27061735839	0.0
0.0	149.07081604	43.099998951	0.0	0.0350889858964	1.58328991383	1.29369625356	0.0
0.0	151.485719681	43.099998951	0.0	0.0356574164471	1.6235684976	1.31702717626	0.0
0.0	153.844909668	43.099998951	0.0	0.0362127357221	1.66384708136	1.34058938129	0.0
0.0	156.150283813	43.099998951	0.0	0.0367553875549	1.70412547886	1.36436356697	0.0
0.0	158.403720856	43.099998951	0.0	0.0372858121409	1.74440406263	1.38833151432	0.0
0.0	160.607032776	43.099998951	0.0	0.0378044351237	1.78468246013	1.41247641295	0.0
0.0	162.761974335	43.099998951	0.0	0.0383116748708	1.82496104389	1.43678243039	0.0
0.0	164.870262146	43.099998951	0.0	0.0388079351978	1.86523944139	1.4612349798	0.0
0.0	166.933555603	43.099998951	0.0	0.0392936053686	1.90551802516	1.48582049878	0.0
0.0	168.953456879	43.099998951	0.0	0.0397690564569	1.94579642266	1.51052626316	0.0
0.0	170.931510925	43.099998951	0.0	0.0402346595365	1.98607500643	1.53534067795	0.0
0.0	172.869186401	43.099998951	0.0	0.0406907602155	2.02635340393	1.56025273027	0.0
0.0	174.767913818	43.099998951	0.0	0.0411376931879	2.06663198769	1.58525243169	0.0
0.0	176.629066467	43.099998951	0.0	0.0415757785959	2.10691057146	1.61033045733	0.0
0.0	178.453960419	43.099998951	0.0	0.0420053293055	2.14718896896	1.6354780877	0.0
0.0	180.243854523	43.099998951	0.0	0.0424266399932	2.18746755272	1.6606873367	0.0
0.0	181.999950409	43.099998951	0.0	0.0428399980592	2.22774595022	1.68595075374	0.0
0.0	183.723392487	43.099998951	0.0	0.043245672714	2.26802453399	1.71126145869	0.0
0.0	185.415325165	43.099998951	0.0	0.0436439295299	2.30830293149	1.73661314184	0.0
0.0	187.076797485	43.099998951	0.0	0.0440350122517	2.34858151525	1.76199991256	0.0
0.0	188.708820343	43.099998951	0.0	0.0444191646238	2.38885991275	1.78741612472	0.0
0.0	190.312366486	43.099998951	0.0	0.044796615839	2.42913849652	1.81285685394	0.0
0.0	191.888370514	43.099998951	0.0	0.045167580538	2.46941708028	1.83831750182	0.0
0.0	193.437728882	43.099998951	0.0	0.0455322769994	2.50969547778	1.86379352817	0.0
0.0	194.961299896	43.099998951	0.0	0.0458909016743	2.54997406155	1.8892811262	0.0
0.0	196.459903717	43.099998951	0.0	0.0462436510134	2.59025245905	1.91477634944	0.0
0.0	197.934322357	43.099998951	0.0	0.0465907032776	2.63053104281	1.94027590333	0.0
0.0	199.385299683	43.099998951	0.0	0.046932244004	2.67080944031	1.96577659808	0.0
0.0	200.813560486	43.099998951	0.0	0.0472684332635	2.71108802408	1.99127539527	0.0
0.0	202.219810486	43.099998951	0.0	0.0475994420412	2.75136642158	2.01676951256	0.0
0.0	203.604698181	43.099998951	0.0	0.0479254267702	2.79164500535	2.04225659836	0.0
0.0	204.96887207	43.099998951	0.0	0.0482465293317	2.83192358911	2.06773427781	0.0
0.0	206.312923431	43.099998951	0.0	0.0485628988827	2.87220198661	2.09320015274	0.0
0.0	207.637462616	43.099998951	0.0	0.0488746736664	2.91248057038	2.11865247693	0.0
0.0	208.943023682	43.099998951	0.0	0.0491819810122	2.95275896788	2.14408927131	0.0
0.0	210.23015976	43.099998951	0.0	0.0494849555253	2.99303755164	2.16950878967	0.0
0.0	211.499385834	43.099998951	0.0	0.0497837136209	3.03331594914	2.19490958843	0.0
0.0	212.751216888	43.099998951	0.0	0.0500783717143	3.07359453291	2.22028999124	0.0
0.0	213.986110687	43.099998951	0.0	0.050369046221	3.11387293041	2.24564876407	0.0
0.0	215.204524994	43.099998951	0.0	0.0506558462803	3.15415151417	2.27098467294	0.0
0.0	216.406917572	43.099998951	0.0	0.0509388701175	3.19443009794	2.29629646055	0.0
0.0	217.593727112	43.099998951	0.0	0.0512182232342	3.2347086817	2.32158321887	0.0
0.0	218.765335083	43.099998951	0.0	0.0514940002176	3.27498689294	2.34684378374	0.0
0.0	219.922142029	43.099998951	0.0	0.0517662956554	3.3152654767	2.37207736354	0.0
0.0	221.064529419	43.099998951	0.0	0.0520351968589	3.35554406047	2.39728307351	0.0
0.0	222.19285965	43.099998951	0.0	0.0523007911397	3.39582264423	2.42246014532	0.0
0.0	223.307514191	43.099998951	0.0	0.0525631621713	3.43610085547	2.44760792702	0.0
0.0	224.408798218	43.099998951	0.0	0.0528223899892	3.47637943923	2.47272578999	0.0
0.0	225.497074127	43.099998951	0.0	0.0530785509909	3.516658023	2.49781315215	0.0
0.0	226.572628021	43.099998951	0.0	0.0533317179361	3.55693660676	2.52286924515	0.0
0.0	227.635784149	43.099998951	0.0	0.0535819672223	3.597214818	2.54789388273	0.0
0.0	228.68680954	43.099998951	0.0	0.0538293643331	3.63749340177	2.57288643625	0.0
0.0	229.726028442	43.099998951	0.0	0.0540739820281	3.67777198553	2.59784660302	0.0
0.0	230.753707886	43.099998951	0.0	0.0543158785149	3.7180505693	2.62277408037	0.0
0.0	231.770095825	43.099998951	0.0	0.0545551192772	3.75832915306	2.64766833279	0.0
0.0	232.77545929	43.099998951	0.0	0.0547917661606	3.7986073643	2.6725290576	0.0
0.0	233.770046234	43.099998951	0.0	0.0550258773728	3.83888594806	2.69735625479	0.0
0.0	234.754085541	43.099998951	0.0	0.0552575074835	3.87916453183	2.72214950528	0.0
0.0	235.727844238	43.099998951	0.0	0.0554867147002	3.91944311559	2.74690850638	0.0
0.0	236.691513062	43.099998951	0.0	0.0557135463168	3.95972132683	2.77163325809	0.0
0.0	237.645320892	43.099998951	0.0	0.0559380605409	3.99999991059	2.79632355087	0.0


==> examples/shear-preload-A/modelUSUB-Invariant-model-II-b-Case-02_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.561999995261	0.0	0.0	-0.0	0.00968965550783	0.0
0.0	-0.0	1.12399999052	0.0	0.0	-0.0	0.0193793110157	0.0
0.0	-0.0	1.68599995971	0.0	0.0	-0.0	0.0290689649773	0.0
0.0	-0.0	2.24799998105	0.0	0.0	-0.0	0.0387586220313	0.0
0.0	-0.0	2.80999991298	0.0	0.0	-0.0	0.0484482767206	0.0
0.0	-0.0	3.37199991941	0.0	0.0	-0.0	0.0581379299547	0.0
0.0	-0.0	3.93400007486	0.0	0.0	-0.0	0.0678275857354	0.0
0.0	-0.0	4.49599996209	0.0	0.0	-0.0	0.0775172440626	0.0
0.0	-0.0	5.05800008774	0.0	0.0	-0.0	0.0872068987519	0.0
0.0	-0.0	5.61999982595	0.0	0.0	-0.0	0.0968965534412	0.0
0.0	-0.0	6.18200010061	0.0	0.0	-0.0	0.10658620522	0.0
0.0	-0.0	6.74399983883	0.0	0.0	-0.0	0.116275859909	0.0
0.0	-0.0	7.30600011349	0.0	0.0	-0.0	0.125965516781	0.0
0.0	-0.0	7.86800014973	0.0	0.0	-0.0	0.135655171471	0.0
0.0	-0.0	8.43000012636	0.0	0.0	-0.0	0.14534482616	0.0
0.0	-0.0	8.99199992418	0.0	0.0	-0.0	0.155034488125	0.0
0.0	-0.0	9.55399990082	0.0	0.0	-0.0	0.164724142815	0.0
0.0	-0.0	10.1160001755	0.0	0.0	-1.30767948553e-09	0.174413797504	0.0
0.0	-0.0	10.6780004501	0.0	0.0	-2.62506155702e-08	0.184103555512	0.0
0.0	-0.0	11.2399996519	0.0	0.0	-1.97969973748e-07	0.19379392179	0.0
0.0	-0.0	11.8019999266	0.0	0.0	-5.88144866143e-07	0.203485187376	0.0
0.0	-0.0	12.3640002012	0.0	0.0	-1.38764155722e-06	0.213178152626	0.0
0.0	-0.0	12.925999999	0.0	0.0	-2.81854592998e-06	0.222873712482	0.0
0.0	-0.0	13.4879996777	0.0	0.0	-5.15210487606e-06	0.232573016547	0.0
0.0	-0.0	14.0499999523	0.0	0.0	-8.71321574891e-06	0.242277397774	0.0
0.0	-0.0	14.612000227	0.0	0.0	-1.38729177479e-05	0.251988388482	0.0
0.0	-0.0	15.1740000248	0.0	0.0	-2.10635334952e-05	0.261707761092	0.0
0.0	-0.0	15.7360002995	0.0	0.0	-3.07543444933e-05	0.271437483025	0.0
0.0	-0.0	16.2979999781	0.0	0.0	-4.34913005165e-05	0.281179789454	0.0
0.0	-0.0	16.8600002527	0.0	0.0	-5.98377539518e-05	0.290937023237	0.0
0.0	-0.0	17.4220005274	0.0	0.0	-8.04618650818e-05	0.300711925956	0.0
0.0	-0.0	17.9839998484	0.0	0.0	-0.000106013669665	0.310507215909	0.0
0.0	-0.0	18.545999527	0.0	0.0	-0.000137295103286	0.320326187648	0.0
0.0	-0.0	19.1079998016	0.0	0.0	-0.000175058687546	0.330171949463	0.0
0.0	-0.0	19.6700000763	0.0	0.0	-0.000220174820242	0.340048107319	0.0
0.0	-0.0	20.232000351	0.0	0.0	-0.000273552791441	0.34995842725	0.0
0.0	-0.0	20.7940006256	0.0	0.0	-0.000336156904268	0.359906867379	0.0
0.0	-0.0	21.3560009003	0.0	0.0	-0.000409006588598	0.369897668133	0.0
0.0	-0.0	21.9180002213	0.0	0.0	-0.000493176639793	0.379935282399	0.0
0.0	-0.0	22.4799993038	0.0	0.0	-0.000589797537032	0.390024352237	0.0
0.0	-0.0	23.0419995785	0.0	0.0	-0.000700055443303	0.400169804925	0.0
0.0	-0.0	23.6039998531	0.0	0.0	-0.000825192364573	0.410376762738	0.0
0.0	-0.0	24.1660001278	0.0	0.0	-0.000966506650002	0.420650595333	0.0
0.0	-0.0	24.7280004025	0.0	0.0	-0.0011253525372	0.430996890645	0.0
0.0	-0.0	25.2900006771	0.0	0.0	-0.0013031411072	0.441421483993	0.0
0.0	-0.0	25.8519999981	0.0	0.0	-0.00150133973875	0.451930475538	0.0
0.0	-0.0	26.4140002728	0.0	0.0	-0.00172147247213	0.462530128425	0.0
0.0	-0.0	26.9759993553	0.0	0.0	-0.00196512064576	0.473226991016	0.0
0.0	-0.0	27.53799963	0.0	0.0	-0.00223392198677	0.484027847415	0.0
0.0	-0.0	28.0999999046	0.0	0.0	-0.00252957179327	0.49493968836	0.0
0.0	-0.0	28.6620001793	0.0	0.0	-0.00285382247966	0.505969731603	0.0
0.0	-0.0	29.2240004539	0.0	0.0	-0.0032084837585	0.517125526676	0.0
0.0	-0.0	29.7859997749	0.0	0.0	-0.0035954228224	0.528414733708	0.0
0.0	-0.0	30.3480000496	0.0	0.0	-0.00401656507165	0.539845321327	0.0
0.0	-0.0	30.9100003242	0.0	0.0	-0.00447389284091	0.551425514277	0.0
0.0	-0.0	31.4720005989	0.0	0.0	-0.00496944667248	0.563163723564	0.0
0.0	-0.0	32.0339996815	0.0	0.0	-0.00550532495254	0.575068639591	0.0
0.0	-0.0	32.5959999561	0.0	0.0	-0.00608368427493	0.587149162311	0.0
0.0	-0.0	33.1580002308	0.0	0.0	-0.00670673980494	0.599414447788	0.0
0.0	-0.0	33.7200005054	0.0	0.0	-0.00737676382414	0.611873884918	0.0
0.0	-0.0	34.2820007801	0.0	0.0	-0.00809608827694	0.624537130352	0.0
0.0	-0.0	34.8440010548	0.0	0.0	-0.00886710331542	0.63741406193	0.0
0.0	-0.0	35.4059994221	0.0	0.0	-0.00969225657173	0.650514796143	0.0
0.0	-0.0	35.9679996967	0.0	0.0	-0.0105740553408	0.663849682314	0.0
0.0	-0.0	36.5299999714	0.0	0.0	-0.011515065853	0.677429372445	0.0
0.0	-0.0	37.091999054	0.0	0.0	-0.0125179125462	0.691264634952	0.0
0.0	-0.0	37.6539993286	0.0	0.0	-0.0135852795211	0.70536666899	0.0
0.0	-0.0	38.2159996033	0.0	0.0	-0.0147199083585	0.71974673192	0.0
0.0	-0.0	38.7779998779	0.0	0.0	-0.0159246017574	0.73441643035	0.0
0.0	-0.0	39.3400001526	0.0	0.0	-0.0172022206243	0.749387597898	0.0
0.0	-0.0	39.9020004272	0.0	0.0	-0.0185556855286	0.764672283549	0.0
0.0	-0.0	40.4640007019	0.0	0.0	-0.0199879752472	0.780282827327	0.0
0.0	-0.0	41.0260009766	0.0	0.0	-0.0215021296754	0.796231802087	0.0
0.0	-0.0	41.5880012512	0.0	0.0	-0.0231012454606	0.812531990232	0.0
0.0	-0.0	42.1500015259	0.0	0.0	-0.0247884832788	0.829196459381	0.0
0.0	-0.0	42.7120018005	0.0	0.0	-0.0265670591034	0.846238521626	0.0
0.0	-0.0	43.2740001678	0.0	0.0	-0.0284402514808	0.863671692787	0.0
0.0	-0.0	43.8360004425	0.0	0.0	-0.0304113986203	0.88150985539	0.0
0.0	-0.0	44.397998333	0.0	0.0	-0.0324838940287	0.899766932707	0.0
0.0	-0.0	44.9599986076	0.0	0.0	-0.0346612010617	0.91845728457	0.0
0.0	-0.0	45.5219988823	0.0	0.0	-0.0369468296412	0.937595422147	0.0
0.0	-0.0	46.083999157	0.0	0.0	-0.0393443624489	0.957196141826	0.0
0.0	-0.0	46.6459994316	0.0	0.0	-0.0418574345531	0.977274496108	0.0
0.0	-0.0	47.2079997063	0.0	0.0	-0.0444897450507	0.99784580525	0.0
0.0	-0.0	47.7699999809	0.0	0.0	-0.0472450483358	1.01892552339	0.0
0.0	-0.0	48.3320002556	0.0	0.0	-0.0501271686517	1.04052945971	0.0
0.0	-0.0	48.8940005302	0.0	0.0	-0.0531399797183	1.06267372612	0.0
0.0	-0.0	49.4560008049	0.0	0.0	-0.0562874251045	1.08537450433	0.0
0.0	-0.0	50.0180010796	0.0	0.0	-0.059573497856	1.10864836024	0.0
0.0	-0.0	50.5800013542	0.0	0.0	-0.0630022666883	1.13251210423	0.0
0.0	-0.0	51.1419997215	0.0	0.0	-0.0665778468829	1.15698270965	0.0
0.0	-0.0	51.7039999962	0.0	0.0	-0.0703044177499	1.18207755731	0.0
0.0	-0.0	52.2660002708	0.0	0.0	-0.0741862284485	1.20781408623	0.0
0.0	-0.0	52.8280005455	0.0	0.0	-0.078227580525	1.2342100963	0.0
0.0	-0.0	53.3900008202	0.0	0.0	-0.0824328395538	1.26128374832	0.0
0.0	-0.0	53.9519987106	0.0	0.0	-0.0868064234965	1.28905324964	0.0
0.0	-0.0	54.5139989853	0.0	0.0	-0.0913528259844	1.31753713358	0.0
0.0	-0.0	55.0759992599	0.0	0.0	-0.0960765930358	1.34675427107	0.0
0.0	-0.0	55.6379995346	0.0	0.0	-0.100982328877	1.37672355631	0.0
0.0	-0.0	56.1999998093	0.0	0.0	-0.106074719224	1.40746450052	0.0
0.0	3.73366873418e-06	56.1999998093	0.0	-8.27489432034e-18	-0.106074719224	1.40746450052	7.81019467597e-16
0.0	4.51668411493	56.1999998093	0.0	0.00106315792436	-0.0650139641948	1.40746450052	0.0
0.0	9.03336644173	56.1999998093	0.0	0.00212631539398	-0.0239532193518	1.40746450052	0.0
0.0	13.5500490665	56.1999998093	0.0	0.00318947309097	0.0171075269463	1.40746450052	0.0
0.0	18.0667304993	56.1999998093	0.0	0.00425263033321	0.0581682776101	1.40746450052	0.0
0.0	22.5834131241	56.1999998093	0.0	0.00531578780283	0.0992290209979	1.40746450052	0.0
0.0	27.1000957489	56.1999998093	0.0	0.00637894572719	0.140289764386	1.40746450052	0.0
0.0	31.6167783737	56.1999998093	0.0	0.00744210319681	0.181350519415	1.40746450052	0.0
0.0	36.1334609985	56.1999998093	0.0	0.00850526066642	0.222411262803	1.40746450052	0.0
0.0	40.6501436234	56.1999998093	0.0	0.00956841813604	0.263472017832	1.40746450052	0.0
0.0	45.1668262482	56.1999998093	0.0	0.0106315756057	0.304532749578	1.40746450052	0.0
0.0	49.683508873	56.1999998093	0.0	0.0116947330753	0.345593504608	1.40746450052	0.0
0.0	54.2001867294	56.1999998093	0.0	0.0127578905449	0.386654259637	1.40746450052	0.0
0.0	58.7168693542	56.1999998093	0.0	0.0138210480145	0.427715014666	1.40746450052	0.0
0.0	63.2335519791	56.1999998093	0.0	0.0148842054841	0.46877572313	1.40746450052	0.0
0.0	67.7502346039	56.1999998093	0.0	0.0159473638632	0.509836478159	1.40746450052	0.0
0.0	72.2669172287	56.1999998093	0.0	0.0170105213328	0.550897233188	1.40746450052	0.0
0.0	76.7835998535	56.1999998093	0.0	0.0180736788025	0.591957988217	1.40746450052	0.0
0.0	81.30027771	56.1999998093	0.0	0.0191368362721	0.633018743247	1.40746450052	0.0
0.0	85.3545188904	56.1999998093	0.0	0.0200906524697	0.674079498276	1.42371975817	0.0
0.0	89.214887619	56.1999998093	0.0	0.0209996123886	0.715140206739	1.445222646	0.0
0.0	92.9938793182	56.1999998093	0.0	0.0218893273995	0.756200961769	1.46785947727	0.0
0.0	96.6891860962	56.1999998093	0.0	0.0227591499424	0.797261763364	1.49156675907	0.0
0.0	100.29999733	56.1999998093	0.0	0.0236090781982	0.838322471827	1.5163091477	0.0
0.0	103.826332092	56.1999998093	0.0	0.0244391285378	0.87938318029	1.54202043777	0.0
0.0	107.268638611	56.1999998093	0.0	0.0252493955486	0.920443981886	1.56863535522	0.0
0.0	110.627708435	56.1999998093	0.0	0.0260400702246	0.961504690349	1.5960915247	0.0
0.0	113.904628754	56.1999998093	0.0	0.0268114090431	1.00256549194	1.62432916695	0.0
0.0	117.100772858	56.1999998093	0.0	0.0275637357845	1.04362620041	1.65329086594	0.0
0.0	120.21774292	56.1999998093	0.0	0.0282974233414	1.08468690887	1.68292224407	0.0
0.0	123.257284164	56.1999998093	0.0	0.0290128882625	1.12574771047	1.71317139175	0.0
0.0	126.221323013	56.1999998093	0.0	0.0297105780191	1.16680841893	1.74398942618	0.0
0.0	129.111862183	56.1999998093	0.0	0.0303909691866	1.20786922053	1.77532993257	0.0
0.0	131.930999756	56.1999998093	0.0	0.0310545510729	1.24892992899	1.80714955786	0.0
0.0	134.680862427	56.1999998093	0.0	0.0317018275382	1.28999073058	1.83940751012	0.0
0.0	137.363615036	56.1999998093	0.0	0.0323333078995	1.33105143905	1.87206553528	0.0
0.0	139.981431961	56.1999998093	0.0	0.0329495014739	1.37211214751	1.90508816158	0.0
0.0	142.536478043	56.1999998093	0.0	0.0335509212164	1.41317294911	1.93844228052	0.0
0.0	145.030879974	56.1999998093	0.0	0.03413806553	1.45423365757	1.97209697217	0.0
0.0	147.466745377	56.1999998093	0.0	0.0347114328179	1.49529445916	2.00602370314	0.0
0.0	149.846134186	56.1999998093	0.0	0.0352715032932	1.53635516763	2.0401960006	0.0
0.0	152.171039581	56.1999998093	0.0	0.0358187498932	1.57741587609	2.07458953373	0.0
0.0	154.443416595	56.1999998093	0.0	0.0363536346413	1.61847658455	2.10918134544	0.0
0.0	156.66516304	56.1999998093	0.0	0.0368765977328	1.65953747928	2.14395062067	0.0
0.0	158.838100433	56.1999998093	0.0	0.0373880757252	1.70059818774	2.17887801118	0.0
0.0	160.963993073	56.1999998093	0.0	0.0378884760721	1.74165889621	2.21394582186	0.0
0.0	163.044548035	56.1999998093	0.0	0.0383782098652	1.78271960467	2.24913740531	0.0
0.0	165.08140564	56.1999998093	0.0	0.0388576518162	1.82378031313	2.28443783708	0.0
0.0	167.076129913	56.1999998093	0.0	0.039327176637	1.86484120786	2.31983305421	0.0
0.0	169.030227661	56.1999998093	0.0	0.0397871408495	1.90590191633	2.35531034414	0.0
0.0	170.945148468	56.1999998093	0.0	0.0402378864237	1.94696262479	2.39085757639	0.0
0.0	172.822284698	56.1999998093	0.0	0.0406797335017	1.98802333325	2.42646432016	0.0
0.0	174.662952423	56.1999998093	0.0	0.0411130022258	2.02908422798	2.46212021448	0.0
0.0	176.468467712	56.1999998093	0.0	0.041537987272	2.07014493644	2.4978162488	0.0
0.0	178.239994049	56.1999998093	0.0	0.0419549796788	2.11120564491	2.53354385495	0.0
0.0	179.978733063	56.1999998093	0.0	0.0423642522946	2.15226635337	2.56929516327	0.0
0.0	181.685810089	56.1999998093	0.0	0.0427660706919	2.19332706183	2.60506311897	0.0
0.0	183.362255096	56.1999998093	0.0	0.0431606822531	2.23438795656	2.64084110968	0.0
0.0	185.0091362	56.1999998093	0.0	0.0435483270849	2.27544866502	2.67662315164	0.0
0.0	186.627407074	56.1999998093	0.0	0.0439292416559	2.31650937349	2.71240363363	0.0
0.0	188.218002319	56.1999998093	0.0	0.0443036442448	2.35757008195	2.74817717727	0.0
0.0	189.78181839	56.1999998093	0.0	0.0446717458544	2.39863079041	2.78393945191	0.0
0.0	191.319732666	56.1999998093	0.0	0.0450337465736	2.43969168514	2.8196859872	0.0
0.0	192.832565308	56.1999998093	0.0	0.0453898392152	2.4807523936	2.85541287158	0.0
0.0	194.321079254	56.1999998093	0.0	0.0457402129541	2.52181310207	2.89111635648	0.0
0.0	195.786037445	56.1999998093	0.0	0.0460850460513	2.56287381053	2.92679315899	0.0
0.0	197.228183746	56.1999998093	0.0	0.0464245022158	2.60393451899	2.96244004276	0.0
0.0	198.648204803	56.1999998093	0.0	0.0467587524327	2.64499541372	2.99805453978	0.0
0.0	200.046749115	56.1999998093	0.0	0.0470879458589	2.68605612218	3.0336338561	0.0
0.0	201.424446106	56.1999998093	0.0	0.0474122389278	2.72711683065	3.06917570997	0.0
0.0	202.781944275	56.1999998093	0.0	0.0477317698824	2.76817753911	3.10467784293	0.0
0.0	204.119796753	56.1999998093	0.0	0.0480466806039	2.80923824757	3.14013846219	0.0
0.0	205.438575745	56.1999998093	0.0	0.0483571020595	2.8502991423	3.17555551883	0.0
0.0	206.738834381	56.1999998093	0.0	0.0486631579406	2.89135985076	3.21092756931	0.0
0.0	208.021068573	56.1999998093	0.0	0.0489649792144	2.93242055923	3.24625305366	0.0
0.0	209.285793304	56.1999998093	0.0	0.0492626750201	2.97348126769	3.28153071459	0.0
0.0	210.533485413	56.1999998093	0.0	0.0495563617733	3.01454197615	3.3167589223	0.0
0.0	211.764621735	56.1999998093	0.0	0.0498461522511	3.05560287088	3.35193714127	0.0
0.0	212.979602814	56.1999998093	0.0	0.0501321410411	3.09666357934	3.38706404436	0.0
0.0	214.178905487	56.1999998093	0.0	0.0504144372826	3.13772447407	3.42213879339	0.0
0.0	215.362911224	56.1999998093	0.0	0.0506931319251	3.17878499627	3.45716036391	0.0
0.0	216.532020569	56.1999998093	0.0	0.050968323194	3.219845891	3.49212840665	0.0
0.0	217.68661499	56.1999998093	0.0	0.0512400947628	3.2609064132	3.52704182733	0.0
0.0	218.827056885	56.1999998093	0.0	0.051508537581	3.30196730793	3.56190050952	0.0
0.0	219.953708649	56.1999998093	0.0	0.0517737353221	3.34302820265	3.59670342878	0.0
0.0	221.066932678	56.1999998093	0.0	0.0520357680216	3.38408872485	3.63145065494	0.0
0.0	222.167015076	56.1999998093	0.0	0.0522947120771	3.42514961958	3.66614158265	0.0
0.0	223.254299164	56.1999998093	0.0	0.0525506402482	3.46621014178	3.70077560656	0.0
0.0	224.329071045	56.1999998093	0.0	0.0528036289325	3.50727103651	3.73535272665	0.0
0.0	225.391654968	56.1999998093	0.0	0.0530537436134	3.54833193123	3.76987271011	0.0
0.0	226.442337036	56.1999998093	0.0	0.0533010570507	3.58939245343	3.80433537066	0.0
0.0	227.481365204	56.1999998093	0.0	0.053545627452	3.63045334816	3.83874028921	0.0
0.0	228.509025574	56.1999998093	0.0	0.0537875239388	3.67151387036	3.87308776844	0.0
0.0	229.525585175	56.1999998093	0.0	0.0540268047189	3.71257476509	3.90737731941	0.0
0.0	230.531272888	56.1999998093	0.0	0.0542635279999	3.75363565981	3.94160901196	0.0
0.0	231.52633667	56.1999998093	0.0	0.0544977483514	3.79469618201	3.97578296252	0.0
0.0	232.511005402	56.1999998093	0.0	0.0547295276192	3.83575707674	4.00989875197	0.0
0.0	233.485527039	56.1999998093	0.0	0.0549589130969	3.87681759894	4.04395721853	0.0
0.0	234.450111389	56.1999998093	0.0	0.0551859593543	3.91787849367	4.07795752399	0.0
0.0	235.404949188	56.1999998093	0.0	0.055410717323	3.95893938839	4.11190008745	0.0
0.0	236.350288391	56.1999998093	0.0	0.0556332306587	3.99999991059	4.145785328	0.0


==> examples/shear-preload-A/modelUSUB-Invariant-model-II-b-Case-03_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.669000014663	0.0	0.0	-0.0	0.0115344826554	0.0
0.0	-0.0	1.33800002933	0.0	0.0	-0.0	0.0230689653108	0.0
0.0	-0.0	2.00699998438	0.0	0.0	-0.0	0.0346034470567	0.0
0.0	-0.0	2.67600005865	0.0	0.0	-0.0	0.0461379306216	0.0
0.0	-0.0	3.34500008821	0.0	0.0	-0.0	0.0576724123675	0.0
0.0	-0.0	4.01399996877	0.0	0.0	-0.0	0.0692068941134	0.0
0.0	-0.0	4.68300011754	0.0	0.0	-0.0	0.0807413794973	0.0
0.0	-0.0	5.3520001173	0.0	0.0	-0.0	0.0922758612433	0.0
0.0	-0.0	6.02100002766	0.0	0.0	-0.0	0.1038103459	0.0
0.0	-0.0	6.69000017643	0.0	0.0	-0.0	0.115344824735	0.0
0.0	-0.0	7.35900002718	0.0	0.0	-0.0	0.126879313029	0.0
0.0	-0.0	8.02799993753	0.0	0.0	-0.0	0.138413788227	0.0
0.0	-0.0	8.69699984789	0.0	0.0	-0.0	0.149948276521	0.0
0.0	-0.0	9.36600023508	0.0	0.0	-0.0	0.161482758995	0.0
0.0	-0.0	10.0349998474	0.0	0.0	-9.66664248647e-10	0.173017247289	0.0
0.0	-0.0	10.7040002346	0.0	0.0	-2.51150794606e-08	0.184551825805	0.0
0.0	-0.0	11.373000145	0.0	0.0	-2.63288302271e-07	0.196087290533	0.0
0.0	-0.0	12.0420000553	0.0	0.0	-8.67891269962e-07	0.207624281757	0.0
0.0	-0.0	12.7110004425	0.0	0.0	-2.18014957198e-06	0.219164183363	0.0
0.0	-0.0	13.3800003529	0.0	0.0	-4.61962663678e-06	0.230708748859	0.0
0.0	-0.0	14.0489996672	0.0	0.0	-8.70393392916e-06	0.242260123196	0.0
0.0	-0.0	14.7180000544	0.0	0.0	-1.50616600081e-05	0.253820882062	0.0
0.0	-0.0	15.3869999647	0.0	0.0	-2.4410246624e-05	0.265394014423	0.0
0.0	-0.0	16.0559998751	0.0	0.0	-3.75998439495e-05	0.276983017102	0.0
0.0	-0.0	16.7250002623	0.0	0.0	-5.55410281322e-05	0.288591667777	0.0
0.0	-0.0	17.3939996958	0.0	0.0	-7.9323473301e-05	0.30022446881	0.0
0.0	-0.0	18.063000083	0.0	0.0	-0.000110035807666	0.311885908013	0.0
0.0	-0.0	18.7320004702	0.0	0.0	-0.000149033064645	0.323581599514	0.0
0.0	-0.0	19.4009993076	0.0	0.0	-0.000197606391339	0.335316872224	0.0
0.0	-0.0	20.0699996948	0.0	0.0	-0.00025726324111	0.347097986378	0.0
0.0	-0.0	20.739000082	0.0	0.0	-0.000329594627146	0.358931461233	0.0
0.0	-0.0	21.4080004692	0.0	0.0	-0.000416302191297	0.370824386482	0.0
0.0	-0.0	22.0769999027	0.0	0.0	-0.000519198783877	0.38278423599	0.0
0.0	-0.0	22.7460002899	0.0	0.0	-0.000640208827463	0.39481894346	0.0
0.0	-0.0	23.4150006771	0.0	0.0	-0.000781368726166	0.406936975196	0.0
0.0	-0.0	24.0840001106	0.0	0.0	-0.000944827661442	0.419147170032	0.0
0.0	-0.0	24.7530004978	0.0	0.0	-0.00113284722829	0.431458893581	0.0
0.0	-0.0	25.422000885	0.0	0.0	-0.00134780257213	0.443881985848	0.0
0.0	-0.0	26.0910003185	0.0	0.0	-0.0015921825252	0.456426705932	0.0
0.0	-0.0	26.7600007057	0.0	0.0	-0.0018685896066	0.469103816431	0.0
0.0	-0.0	27.4289999008	0.0	0.0	-0.0021797406589	0.481924560154	0.0
0.0	-0.0	28.0979993343	0.0	0.0	-0.00252846730291	0.494900625199	0.0
0.0	-0.0	28.7669997215	0.0	0.0	-0.00291771611955	0.508044200251	0.0
0.0	-0.0	29.4360001087	0.0	0.0	-0.00335054864991	0.521367986221	0.0
0.0	-0.0	30.1049995422	0.0	0.0	-0.00383014230465	0.534885044908	0.0
0.0	-0.0	30.7739999294	0.0	0.0	-0.00435978981841	0.548609014368	0.0
0.0	-0.0	31.4430003166	0.0	0.0	-0.00494290070492	0.562553992495	0.0
0.0	-0.0	32.1119997501	0.0	0.0	-0.00558299980185	0.576734542847	0.0
0.0	-0.0	32.7809991837	0.0	0.0	-0.00628372945357	0.591165776132	0.0
0.0	-0.0	33.4500005245	0.0	0.0	-0.0070488487836	0.605863158125	0.0
0.0	-0.0	34.118999958	0.0	0.0	-0.00788223333075	0.620842730859	0.0
0.0	-0.0	34.7879993916	0.0	0.0	-0.00878787614056	0.636121025309	0.0
0.0	-0.0	35.4570007324	0.0	0.0	-0.00976988885668	0.651715038111	0.0
0.0	-0.0	36.1260001659	0.0	0.0	-0.0108324995381	0.667642208282	0.0
0.0	-0.0	36.7949995995	0.0	0.0	-0.0119800548418	0.683920510346	0.0
0.0	-0.0	37.4640009403	0.0	0.0	-0.0132170200231	0.700568442699	0.0
0.0	-0.0	38.1329991817	0.0	0.0	-0.0145479774801	0.717604946112	0.0
0.0	-0.0	38.8019986153	0.0	0.0	-0.0159776303917	0.735049421201	0.0
0.0	-0.0	39.4709999561	0.0	0.0	-0.0175107968971	0.752921809908	0.0
0.0	-0.0	40.1399993896	0.0	0.0	-0.0191524202819	0.771242554765	0.0
0.0	-0.0	40.8090000153	0.0	0.0	-0.0209075573366	0.790032558143	0.0
0.0	-0.0	41.478000164	0.0	0.0	-0.0227813870879	0.809313188074	0.0
0.0	-0.0	42.1470007896	0.0	0.0	-0.0247792078881	0.829106406309	0.0
0.0	-0.0	42.8160009384	0.0	0.0	-0.02690643596	0.849434564589	0.0
0.0	-0.0	43.4849991798	0.0	0.0	-0.0291686097626	0.870320585091	0.0
0.0	-0.0	44.1539998055	0.0	0.0	-0.0315713870805	0.891787826549	0.0
0.0	-0.0	44.8229999542	0.0	0.0	-0.0341205450241	0.913860200671	0.0
0.0	-0.0	45.4920005798	0.0	0.0	-0.0368219858501	0.936562090646	0.0
0.0	-0.0	46.1609988213	0.0	0.0	-0.0396817253204	0.959918368608	0.0
0.0	-0.0	46.8300013542	0.0	0.0	-0.0427059043432	0.983954407275	0.0
0.0	-0.0	47.4989995956	0.0	0.0	-0.0459007831523	1.00869607413	0.0
0.0	-0.0	48.1680002213	0.0	0.0	-0.0492727442179	1.03416981874	0.0
0.0	-0.0	48.83700037	0.0	0.0	-0.0528282893356	1.06040248647	0.0
0.0	-0.0	49.5060009956	0.0	0.0	-0.0565740454476	1.08742144657	0.0
0.0	-0.0	50.1749992371	0.0	0.0	-0.0605167646427	1.11525459215	0.0
0.0	-0.0	50.84400177	0.0	0.0	-0.0646633037832	1.14393027034	0.0
0.0	-0.0	51.5130000114	0.0	0.0	-0.0690206536092	1.17347751511	0.0
0.0	-0.0	52.1820006371	0.0	0.0	-0.0735959329177	1.20392560493	0.0
0.0	-0.0	52.8510007858	0.0	0.0	-0.0783963711001	1.23530444689	0.0
0.0	-0.0	53.5200014114	0.0	0.0	-0.0834293314256	1.26764453016	0.0
0.0	-0.0	54.1889996529	0.0	0.0	-0.088702281937	1.30097671645	0.0
0.0	-0.0	54.8579998016	0.0	0.0	-0.0942228303757	1.33533237968	0.0
0.0	-0.0	55.5270004272	0.0	0.0	-0.0999986892566	1.37074353406	0.0
0.0	-0.0	56.1959986687	0.0	0.0	-0.106037722435	1.40724258963	0.0
0.0	-0.0	56.8650012016	0.0	0.0	-0.112347898539	1.44486248028	0.0
0.0	-0.0	57.5339994431	0.0	0.0	-0.118937296793	1.48363669869	0.0
0.0	-0.0	58.2030000687	0.0	0.0	-0.125814136118	1.52359913336	0.0
0.0	-0.0	58.8720002174	0.0	0.0	-0.132986763492	1.56478433637	0.0
0.0	-0.0	59.541000843	0.0	0.0	-0.140463630669	1.60722713917	0.0
0.0	-0.0	60.2099990845	0.0	0.0	-0.14825334074	1.65096333949	0.0
0.0	-0.0	60.8790016174	0.0	0.0	-0.156364578288	1.69602859532	0.0
0.0	-0.0	61.5479998589	0.0	0.0	-0.16480620252	1.74245962407	0.0
0.0	-0.0	62.2170004845	0.0	0.0	-0.173587154131	1.79029343417	0.0
0.0	-0.0	62.8860006332	0.0	0.0	-0.18271652516	1.83956754627	0.0
0.0	-0.0	63.5550012589	0.0	0.0	-0.192203512415	1.89031996997	0.0
0.0	-0.0	64.2239995003	0.0	0.0	-0.202057440765	1.9425893086	0.0
0.0	-0.0	64.8929977417	0.0	0.0	-0.212287786417	1.99641473591	0.0
0.0	-0.0	65.5619983673	0.0	0.0	-0.222904118709	2.05183567014	0.0
0.0	-0.0	66.2310004234	0.0	0.0	-0.233916123398	2.10889242589	0.0
0.0	-0.0	66.900001049	0.0	0.0	-0.245333649218	2.16762535274	0.0
0.0	5.78344156565e-06	66.900001049	0.0	4.66071943463e-17	-0.245333649218	2.16762535274	-8.45604571773e-16
0.0	4.66987013817	66.900001049	0.0	0.00109921552394	-0.202880310826	2.16762556229	0.0
0.0	9.3397372961	66.900001049	0.0	0.00219843036575	-0.160426972434	2.16762556229	0.0
0.0	14.009604454	66.900001049	0.0	0.00329764520757	-0.117973634042	2.16762556229	0.0
0.0	18.6794710159	66.900001049	0.0	0.00439686027676	-0.0755203014705	2.16762556229	0.0
0.0	23.3493375778	66.900001049	0.0	0.00549607511857	-0.0330669659888	2.16762556229	0.0
0.0	28.0192065239	66.900001049	0.0	0.00659528996039	0.00938637167565	2.16762556229	0.0
0.0	32.6890730858	66.900001049	0.0	0.00769450434746	0.0518397078849	2.16762556229	0.0
0.0	37.3589396477	66.900001049	0.0	0.00879371964402	0.094293046277	2.16762556229	0.0
0.0	42.0288085938	66.900001049	0.0	0.00989293403109	0.136746384669	2.16762556229	0.0
0.0	46.6986751556	66.900001049	0.0	0.0109921493276	0.179199723061	2.16762556229	0.0
0.0	51.3685417175	66.900001049	0.0	0.0120913646242	0.221653049812	2.16762556229	0.0
0.0	56.0384082794	66.900001049	0.0	0.0131905790113	0.264106388204	2.16762556229	0.0
0.0	60.7082748413	66.900001049	0.0	0.0142897943078	0.306559726596	2.16762556229	0.0
0.0	65.3781414032	66.900001049	0.0	0.0153890086949	0.349013064988	2.16762556229	0.0
0.0	70.0480079651	66.900001049	0.0	0.0164882239915	0.39146640338	2.16762556229	0.0
0.0	74.717874527	66.900001049	0.0	0.017587439288	0.433919718489	2.16762556229	0.0
0.0	79.3877410889	66.900001049	0.0	0.0186866527656	0.476373080164	2.16762556229	0.0
0.0	84.0576076508	66.900001049	0.0	0.0197858680622	0.518826395273	2.16762556229	0.0
0.0	88.7274742126	66.900001049	0.0	0.0208850833587	0.561279756948	2.16762556229	0.0
0.0	93.3973407745	66.900001049	0.0	0.0219842986553	0.603733072057	2.16762556229	0.0
0.0	98.0662345886	66.900001049	0.0	0.0230814857787	0.646186433733	2.1679477999	0.0
0.0	101.68680191	66.900001049	0.0	0.0239330747718	0.688639748842	2.20435506199	0.0
0.0	105.233879089	66.900001049	0.0	0.0247704119829	0.731093110517	2.24191013258	0.0
0.0	108.697900772	66.900001049	0.0	0.0255859049503	0.773546425626	2.27997193579	0.0
0.0	112.068414688	66.900001049	0.0	0.0263792171609	0.815999787301	2.31903647073	0.0
0.0	115.347919464	66.900001049	0.0	0.0271511598839	0.85845310241	2.35903314315	0.0
0.0	118.538999557	66.900001049	0.0	0.0279022951872	0.900906417519	2.39986088127	0.0
0.0	121.644363403	66.900001049	0.0	0.0286332542601	0.943359732628	2.44143304881	0.0
0.0	124.666795731	66.900001049	0.0	0.0293446919386	0.985813140869	2.48367183376	0.0
0.0	127.609128952	66.900001049	0.0	0.030037273973	1.02826645598	2.52650657203	0.0
0.0	130.47419548	66.900001049	0.0	0.0307116679323	1.07071977109	2.56987309549	0.0
0.0	133.264799118	66.900001049	0.0	0.0313685341098	1.1131730862	2.61371294037	0.0
0.0	135.983705521	66.900001049	0.0	0.0320085237036	1.15562649444	2.65797299799	0.0
0.0	138.63363266	66.900001049	0.0	0.0326322769979	1.19807980955	2.70260497928	0.0
0.0	141.217212677	66.900001049	0.0	0.0332404124492	1.24053312466	2.74756550789	0.0
0.0	143.737030029	66.900001049	0.0	0.0338335376	1.28298643976	2.7928143274	0.0
0.0	146.195545197	66.900001049	0.0	0.0344122381648	1.32543984801	2.83831565175	0.0
0.0	148.595170975	66.900001049	0.0	0.0349770707544	1.36789316311	2.88403655868	0.0
0.0	150.938205719	66.900001049	0.0	0.0355285847036	1.41034647822	2.929947339	0.0
0.0	153.226861954	66.900001049	0.0	0.0360673002433	1.45279979333	2.97602121718	0.0
0.0	155.463266373	66.900001049	0.0	0.0365937157767	1.49525310844	3.02223344333	0.0
0.0	157.649450302	66.900001049	0.0	0.037108307879	1.53770651668	3.06856187526	0.0
0.0	159.787359238	66.900001049	0.0	0.0376115385734	1.58015973866	3.11498623341	0.0
0.0	161.878852844	66.900001049	0.0	0.0381038444175	1.6226131469	3.1614882173	0.0
0.0	163.925704956	66.900001049	0.0	0.0385856401408	1.66506655514	3.2080512261	0.0
0.0	165.929603577	66.900001049	0.0	0.039057325921	1.70751977712	3.25466019567	0.0
0.0	167.892169952	66.900001049	0.0	0.0395192837459	1.74997318536	3.30130136572	0.0
0.0	169.814949036	66.900001049	0.0	0.0399718774133	1.7924265936	3.34796237294	0.0
0.0	171.699409485	66.900001049	0.0	0.0404154488933	1.83487981558	3.39463166893	0.0
0.0	173.546962738	66.900001049	0.0	0.0408503328799	1.87733322382	3.44129940495	0.0
0.0	175.358943939	66.900001049	0.0	0.0412768422393	1.9197864458	3.48795577884	0.0
0.0	177.136611938	66.900001049	0.0	0.0416952789237	1.96223985404	3.53459299076	0.0
0.0	178.881187439	66.900001049	0.0	0.0421059230575	2.00469326228	3.58120279852	0.0
0.0	180.593833923	66.900001049	0.0	0.0425090547651	2.04714648426	3.62777865957	0.0
0.0	182.275657654	66.900001049	0.0	0.0429049323429	2.0895998925	3.67431414779	0.0
0.0	183.927726746	66.900001049	0.0	0.0432937995356	2.13205311447	3.72080360539	0.0
0.0	185.55103302	66.900001049	0.0	0.0436759000877	2.17450652272	3.76724193338	0.0
0.0	187.146549225	66.900001049	0.0	0.0440514595539	2.21695993096	3.81362438202	0.0
0.0	188.715171814	66.900001049	0.0	0.044420688937	2.25941315293	3.85994692333	0.0
0.0	190.257797241	66.900001049	0.0	0.0447837992397	2.30186656117	3.9062055992	0.0
0.0	191.77526474	66.900001049	0.0	0.0451409869129	2.34431996942	3.95239703357	0.0
0.0	193.268375397	66.900001049	0.0	0.0454924411315	2.38677319139	3.99851840921	0.0
0.0	194.737892151	66.900001049	0.0	0.0458383401565	2.42922659963	4.04456630349	0.0
0.0	196.184539795	66.900001049	0.0	0.0461788622488	2.47167982161	4.09053927287	0.0
0.0	197.609043121	66.900001049	0.0	0.0465141638415	2.51413322985	4.13643424399	0.0
0.0	199.012050629	66.900001049	0.0	0.0468444122816	2.55658663809	4.18224972673	0.0
0.0	200.394229889	66.900001049	0.0	0.0471697494504	2.59903986007	4.22798343934	0.0
0.0	201.75617218	66.900001049	0.0	0.0474903317809	2.64149326831	4.27363440394	0.0
0.0	203.098468781	66.900001049	0.0	0.0478062902403	2.68394649029	4.31920113042	0.0
0.0	204.421730042	66.900001049	0.0	0.0481177594338	2.72639989853	4.36468236148	0.0
0.0	205.7264328	66.900001049	0.0	0.0484248703287	2.76885330677	4.41007688642	0.0
0.0	207.013168335	66.900001049	0.0	0.0487277429784	2.81130652875	4.45538428612	0.0
0.0	208.282394409	66.900001049	0.0	0.049026497436	2.85375993699	4.50060288422	0.0
0.0	209.53458786	66.900001049	0.0	0.0493212501169	2.89621315897	4.54573314637	0.0
0.0	210.770244598	66.900001049	0.0	0.0496120992466	2.93866656721	4.59077376872	0.0
0.0	211.989784241	66.900001049	0.0	0.0498991612403	2.98111997545	4.63572433218	0.0
0.0	213.193645477	66.900001049	0.0	0.0501825306856	3.02357319742	4.68058511615	0.0
0.0	214.382228851	66.900001049	0.0	0.0504623058077	3.06602660567	4.7253550496	0.0
0.0	215.555953979	66.900001049	0.0	0.0507385811943	3.10848001391	4.77003431879	0.0
0.0	216.715183258	66.900001049	0.0	0.0510114441568	3.15093323588	4.81462292373	0.0
0.0	217.860279083	66.900001049	0.0	0.0512809820066	3.19338664412	4.85912049189	0.0
0.0	218.991603851	66.900001049	0.0	0.0515472784173	3.23584005237	4.9035269767	0.0
0.0	220.109500885	66.900001049	0.0	0.0518104170624	3.27829346061	4.9478430301	0.0
0.0	221.214313507	66.900001049	0.0	0.0520704670635	3.32074649632	4.99206800014	0.0
0.0	222.30632782	66.900001049	0.0	0.0523275120941	3.36319990456	5.03620258532	0.0
0.0	223.385868073	66.900001049	0.0	0.0525816176378	3.4056533128	5.08024669252	0.0
0.0	224.453220367	66.900001049	0.0	0.0528328600922	3.44810672104	5.12420055456	0.0
0.0	225.50868988	66.900001049	0.0	0.0530812976649	3.49056012928	5.16806440428	0.0
0.0	226.55254364	66.900001049	0.0	0.0533270031156	3.533013165	5.21183884703	0.0
0.0	227.585029602	66.900001049	0.0	0.0535700346518	3.57546657324	5.25552364998	0.0
0.0	228.606433868	66.900001049	0.0	0.0538104577572	3.61791998148	5.29911969788	0.0
0.0	229.616985321	66.900001049	0.0	0.0540483233635	3.66037338972	5.34262694418	0.0
0.0	230.616912842	66.900001049	0.0	0.0542836969544	3.70282679796	5.3860460408	0.0
0.0	231.606502533	66.900001049	0.0	0.0545166258235	3.74527983367	5.42937736027	0.0
0.0	232.585926056	66.900001049	0.0	0.0547471681784	3.78773324192	5.47262094915	0.0
0.0	233.555412292	66.900001049	0.0	0.054975371313	3.83018665016	5.5157778319	0.0
0.0	234.515209198	66.900001049	0.0	0.055201289797	3.8726400584	5.55884796195	0.0
0.0	235.46546936	66.900001049	0.0	0.0554249672859	3.91509346664	5.60183222406	0.0
0.0	236.406421661	66.900001049	0.0	0.0556464547117	3.95754650235	5.64473080449	0.0
0.0	237.338256836	66.900001049	0.0	0.0558657957299	3.99999991059	5.68754412234	0.0


==> examples/shear-preload-A/modelUSUB-Invariant-model-II-b-Case-09_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	2.19999998808	0.0	0.0	0.000517846160619	0.0199999994948	0.0	0.0
0.0	4.39999997616	0.0	0.0	0.00103569232124	0.0399999989895	0.0	0.0
0.0	6.60000026226	0.0	0.0	0.00155353848186	0.0599999970291	0.0	0.0
0.0	8.79999995232	0.0	0.0	0.00207138464248	0.079999997979	0.0	0.0
0.0	11.0000002384	0.0	0.0	0.00258923068941	0.0999999931082	0.0	0.0
0.0	13.2000005245	0.0	0.0	0.00310707696372	0.119999994058	0.0	0.0
0.0	15.3999996185	0.0	0.0	0.00362492301065	0.139999995008	0.0	0.0
0.0	17.5999999046	0.0	0.0	0.00414276928495	0.159999995958	0.0	0.0
0.0	19.8000001907	0.0	0.0	0.00466061555926	0.179999996908	0.0	0.0
0.0	22.0000004768	0.0	0.0	0.00517846137882	0.199999986216	0.0	0.0
0.0	24.2000007629	0.0	0.0	0.00569630765312	0.219999998808	0.0	0.0
0.0	26.400001049	0.0	0.0	0.00621415392743	0.239999988116	0.0	0.0
0.0	28.599998951	0.0	0.0	0.00673200020174	0.260000140406	0.0	0.0
0.0	30.7999992371	0.0	0.0	0.0072498460213	0.280000874773	0.0	0.0
0.0	32.9999995232	0.0	0.0	0.0077676922956	0.300003029406	0.0	0.0
0.0	35.1999998093	0.0	0.0	0.00828553856991	0.320007815026	0.0	0.0
0.0	37.4000000954	0.0	0.0	0.00880338484421	0.340016884729	0.0	0.0
0.0	39.6000003815	0.0	0.0	0.00932123111852	0.36003224086	0.0	0.0
0.0	41.7999982834	0.0	0.0	0.00983907648333	0.380056351423	0.0	0.0
0.0	44.0000009537	0.0	0.0	0.0103569227576	0.400092080235	0.0	0.0
0.0	46.1999988556	0.0	0.0	0.0108747690319	0.420142617077	0.0	0.0
0.0	48.4000015259	0.0	0.0	0.0113926153062	0.440211780369	0.0	0.0
0.0	50.5999994278	0.0	0.0	0.0119104615806	0.460303621367	0.0	0.0
0.0	52.8000020981	0.0	0.0	0.0124283078549	0.480422750115	0.0	0.0
0.0	55.0	0.0	0.0	0.0129461541292	0.500574149191	0.0	0.0
0.0	57.1999979019	0.0	0.0	0.0134640004035	0.520763220266	0.0	0.0
0.0	59.4000005722	0.0	0.0	0.0139818457683	0.540995877236	0.0	0.0
0.0	61.5999984741	0.0	0.0	0.0144996920426	0.561278359964	0.0	0.0
0.0	63.8000011444	0.0	0.0	0.0150175383169	0.581617513672	0.0	0.0
0.0	65.9999990463	0.0	0.0	0.0155353845912	0.602020462975	0.0	0.0
0.0	68.2000017166	0.0	0.0	0.0160532308655	0.622494891286	0.0	0.0
0.0	70.3999996185	0.0	0.0	0.0165710771398	0.643048854545	0.0	0.0
0.0	72.6000022888	0.0	0.0	0.0170889234141	0.663690920919	0.0	0.0
0.0	74.8000001907	0.0	0.0	0.0176067696884	0.684430077672	0.0	0.0
0.0	76.9999980927	0.0	0.0	0.0181246159627	0.705275777727	0.0	0.0
0.0	79.2000007629	0.0	0.0	0.018642462237	0.726237939671	0.0	0.0
0.0	81.4000034332	0.0	0.0	0.0191603085113	0.747326854616	0.0	0.0
0.0	83.5999965668	0.0	0.0	0.0196781529667	0.768553372473	0.0	0.0
0.0	85.7999992371	0.0	0.0	0.020195999241	0.789928808808	0.0	0.0
0.0	88.0000019073	0.0	0.0	0.0207138455153	0.811464805156	0.0	0.0
0.0	90.2000045776	0.0	0.0	0.0212316917896	0.833173654974	0.0	0.0
0.0	92.3999977112	0.0	0.0	0.0217495380639	0.855067931116	0.0	0.0
0.0	94.6000003815	0.0	0.0	0.0222673843382	0.877160765231	0.0	0.0
0.0	96.8000030518	0.0	0.0	0.0227852306125	0.899465754628	0.0	0.0
0.0	98.9999961853	0.0	0.0	0.0233030768868	0.921996962279	0.0	0.0
0.0	101.199998856	0.0	0.0	0.0238209231611	0.944768916816	0.0	0.0
0.0	103.400001526	0.0	0.0	0.0243387694354	0.967796612531	0.0	0.0
0.0	105.600004196	0.0	0.0	0.0248566157097	0.991095323116	0.0	0.0
0.0	107.79999733	0.0	0.0	0.025374461984	1.01468125358	0.0	0.0
0.0	110.0	0.0	0.0	0.0258923082583	1.03857051581	0.0	0.0
0.0	112.20000267	0.0	0.0	0.0264101545326	1.06278024614	0.0	0.0
0.0	114.399995804	0.0	0.0	0.0269280008069	1.08732748777	0.0	0.0
0.0	116.599998474	0.0	0.0	0.0274458452623	1.11223030835	0.0	0.0
0.0	118.800001144	0.0	0.0	0.0279636915366	1.13750686869	0.0	0.0
0.0	121.000003815	0.0	0.0	0.0284815378109	1.16317579523	0.0	0.0
0.0	123.199996948	0.0	0.0	0.0289993840852	1.18925655261	0.0	0.0
0.0	125.399999619	0.0	0.0	0.0295172303595	1.21576879174	0.0	0.0
0.0	127.600002289	0.0	0.0	0.0300350766338	1.24273253605	0.0	0.0
0.0	129.799995422	0.0	0.0	0.0305529247271	1.27016864717	0.0	0.0
0.0	131.999998093	0.0	0.0	0.0310707691824	1.29809817299	0.0	0.0
0.0	134.200000763	0.0	0.0	0.0315886136377	1.3265427202	0.0	0.0
0.0	136.400003433	0.0	0.0	0.032106461731	1.35552436113	0.0	0.0
0.0	138.599996567	0.0	0.0	0.0326243061863	1.38506582007	0.0	0.0
0.0	140.799999237	0.0	0.0	0.0331421542796	1.41519000754	0.0	0.0
0.0	143.000001907	0.0	0.0	0.0336599987349	1.445920486	0.0	0.0
0.0	145.200004578	0.0	0.0	0.0341778468282	1.47728128359	0.0	0.0
0.0	147.399997711	0.0	0.0	0.0346956912836	1.50929698721	0.0	0.0
0.0	149.600000381	0.0	0.0	0.0352135393769	1.5419925563	0.0	0.0
0.0	151.800003052	0.0	0.0	0.0357313838322	1.57539341599	0.0	0.0
0.0	153.999996185	0.0	0.0	0.0362492319255	1.60952564329	0.0	0.0
0.0	156.199998856	0.0	0.0	0.0367670763808	1.64441559464	0.0	0.0
0.0	158.400001526	0.0	0.0	0.0372849244741	1.68009009212	0.0	0.0
0.0	160.599994659	0.0	0.0	0.0378027689294	1.71657670289	0.0	0.0
0.0	162.800006866	0.0	0.0	0.0383206170227	1.75390336663	0.0	0.0
0.0	165.0	0.0	0.0	0.038838461478	1.79209839553	0.0	0.0
0.0	167.199993134	0.0	0.0	0.0393563059333	1.83119084686	0.0	0.0
0.0	169.400005341	0.0	0.0	0.0398741540266	1.87120977789	0.0	0.0
0.0	171.599998474	0.0	0.0	0.0403919984819	1.91218536347	0.0	0.0
0.0	173.799991608	0.0	0.0	0.0409098465752	1.95414777845	0.0	0.0
0.0	176.000003815	0.0	0.0	0.0414276910305	1.99712794274	0.0	0.0
0.0	178.199996948	0.0	0.0	0.0419455391238	2.04115714878	0.0	0.0
0.0	180.400009155	0.0	0.0	0.0424633835792	2.0862672478	0.0	0.0
0.0	182.600002289	0.0	0.0	0.0429812316725	2.13249046355	0.0	0.0
0.0	184.799995422	0.0	0.0	0.0434990761278	2.17985976487	0.0	0.0
0.0	187.000007629	0.0	0.0	0.0440169242211	2.2284084931	0.0	0.0
0.0	189.200000763	0.0	0.0	0.0445347686764	2.27817036211	0.0	0.0
0.0	191.399993896	0.0	0.0	0.0450526167697	2.32917964458	0.0	0.0
0.0	193.600006104	0.0	0.0	0.045570461225	2.38147098571	0.0	0.0
0.0	195.799999237	0.0	0.0	0.0460883093183	2.43507996202	0.0	0.0
0.0	197.999992371	0.0	0.0	0.0466061537736	2.49004233629	0.0	0.0
0.0	200.200004578	0.0	0.0	0.0471239982289	2.54639405757	0.0	0.0
0.0	202.399997711	0.0	0.0	0.0476418463222	2.60417237878	0.0	0.0
0.0	204.599990845	0.0	0.0	0.0481596907775	2.66341418028	0.0	0.0
0.0	206.800003052	0.0	0.0	0.0486775388708	2.72415746003	0.0	0.0
0.0	208.999996185	0.0	0.0	0.0491953833262	2.786440216	0.0	0.0
0.0	211.200008392	0.0	0.0	0.0497132314194	2.85030156374	0.0	0.0
0.0	213.400001526	0.0	0.0	0.0502310758748	2.91578061879	0.0	0.0
0.0	215.599994659	0.0	0.0	0.0507489239681	2.98291705549	0.0	0.0
0.0	217.800006866	0.0	0.0	0.0512667684234	3.05175110698	0.0	0.0
0.0	220.0	0.0	0.0	0.0517846165167	3.12232375145	0.0	0.0


==> examples/shear-preload-A/modelUSUB-Mod_DruckerPrager-model-b-Case-01_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.430999994278	0.0	0.0	-0.0	0.00743103455534	0.0
0.0	-0.0	0.861999988556	0.0	0.0	-0.0	0.0148620691107	0.0
0.0	-0.0	1.29299998283	0.0	0.0	-0.0	0.0222931032113	0.0
0.0	-0.0	1.72399997711	0.0	0.0	-0.0	0.0297241382214	0.0
0.0	-0.0	2.15499997139	0.0	0.0	-0.0	0.0371551723219	0.0
0.0	-0.0	2.58599996567	0.0	0.0	-0.0	0.0445862064225	0.0
0.0	-0.0	3.01699995995	0.0	0.0	-0.0	0.0520172405231	0.0
0.0	-0.0	3.44799995422	0.0	0.0	-0.0	0.0594482764427	0.0
0.0	-0.0	3.8789999485	0.0	0.0	-0.0	0.0668793087243	0.0
0.0	-0.0	4.30999994278	0.0	0.0	-0.0	0.0743103446439	0.0
0.0	-0.0	4.74100005627	0.0	0.0	-0.0	0.0817413805635	0.0
0.0	-0.0	5.17199993134	0.0	0.0	-0.0	0.0891724128451	0.0
0.0	-0.0	5.60300004482	0.0	0.0	-0.0	0.0966034487647	0.0
0.0	-0.0	6.03399991989	0.0	0.0	-0.0	0.104034481046	0.0
0.0	-0.0	6.46500003338	0.0	0.0	-0.0	0.111465516966	0.0
0.0	-0.0	6.89599990845	0.0	0.0	-0.0	0.118896552885	0.0
0.0	-0.0	7.32700002193	0.0	0.0	-0.0	0.126327588805	0.0
0.0	-0.0	7.757999897	0.0	0.0	-0.0	0.133758617449	0.0
0.0	-0.0	8.18900001049	0.0	0.0	-0.0	0.141189653368	0.0
0.0	-0.0	8.61999988556	0.0	0.0	-0.0	0.148620689288	0.0
0.0	-0.0	9.05099976063	0.0	0.0	-2.59043416058e-10	0.156051725207	0.0
0.0	-0.0	9.48200011253	0.0	0.0	-5.5199757959e-09	0.163482780044	0.0
0.0	-0.0	9.9129999876	0.0	0.0	-5.29107591074e-08	0.170913958573	0.0
0.0	-0.0	10.3439998627	0.0	0.0	-1.82237047675e-07	0.178345401946	0.0
0.0	-0.0	10.7749997377	0.0	0.0	-4.65365124214e-07	0.185777329898	0.0
0.0	-0.0	11.2060000896	0.0	0.0	-9.94513449371e-07	0.193210040743	0.0
0.0	-0.0	11.6369999647	0.0	0.0	-1.8827492454e-06	0.200643876451	0.0
0.0	-0.0	12.0679998398	0.0	0.0	-3.26546825136e-06	0.208079277945	0.0
0.0	-0.0	12.4989997149	0.0	0.0	-5.29876338362e-06	0.215516729804	0.0
0.0	-0.0	12.9300000668	0.0	0.0	-8.1624321524e-06	0.222956814105	0.0
0.0	-0.0	13.3609999418	0.0	0.0	-1.20550211591e-05	0.230400150758	0.0
0.0	-0.0	13.7919998169	0.0	0.0	-1.72018872036e-05	0.237847445533	0.0
0.0	-0.0	14.222999692	0.0	0.0	-2.38429578303e-05	0.245299449307	0.0
0.0	-0.0	14.6540000439	0.0	0.0	-3.22508100226e-05	0.252757052658	0.0
0.0	-0.0	15.0849999189	0.0	0.0	-4.2705028136e-05	0.260221099597	0.0
0.0	-0.0	15.515999794	0.0	0.0	-5.55277438252e-05	0.267692646594	0.0
0.0	-0.0	15.9469996691	0.0	0.0	-7.1035685778e-05	0.275172668626	0.0
0.0	-0.0	16.378000021	0.0	0.0	-8.96036738141e-05	0.282662364771	0.0
0.0	-0.0	16.808999896	0.0	0.0	-0.000111582210138	0.290162823512	0.0
0.0	-0.0	17.2399997711	0.0	0.0	-0.000137402821565	0.297675427282	0.0
0.0	-0.0	17.6709996462	0.0	0.0	-0.000167445443822	0.305201354786	0.0
0.0	-0.0	18.1019995213	0.0	0.0	-0.000202203318622	0.312742195092	0.0
0.0	-0.0	18.53300035	0.0	0.0	-0.000242080409407	0.320299179293	0.0
0.0	-0.0	18.9640002251	0.0	0.0	-0.00028763777209	0.327874129289	0.0
0.0	-0.0	19.3950001001	0.0	0.0	-0.000339325015375	0.335468444973	0.0
0.0	-0.0	19.8259999752	0.0	0.0	-0.000397693884224	0.343083869666	0.0
0.0	-0.0	20.2570004463	0.0	0.0	-0.000463298465547	0.350722137955	0.0
0.0	-0.0	20.6879997253	0.0	0.0	-0.000536714969712	0.358385086292	0.0
0.0	-0.0	21.1190001965	0.0	0.0	-0.000618541935182	0.366074588965	0.0
0.0	-0.0	21.5499994755	0.0	0.0	-0.000709400228516	0.373792639584	0.0
0.0	-0.0	21.9810009003	0.0	0.0	-0.000809932953416	0.381541257957	0.0
0.0	-0.0	22.4120001793	0.0	0.0	-0.000920805450733	0.389322522096	0.0
0.0	-0.0	22.8430006504	0.0	0.0	-0.00104270557131	0.39713862061	0.0
0.0	-0.0	23.2739999294	0.0	0.0	-0.00117634326671	0.404991803225	0.0
0.0	-0.0	23.7050004005	0.0	0.0	-0.00132245104396	0.412884363323	0.0
0.0	-0.0	24.1359996796	0.0	0.0	-0.00148178351083	0.42081871361	0.0
0.0	-0.0	24.5670001507	0.0	0.0	-0.00165511773957	0.42879730172	0.0
0.0	-0.0	24.9979994297	0.0	0.0	-0.0018432534489	0.436822650954	0.0
0.0	-0.0	25.4290008545	0.0	0.0	-0.00204701227631	0.44489732245	0.0
0.0	-0.0	25.8600001335	0.0	0.0	-0.00226723859669	0.453024028684	0.0
0.0	-0.0	26.2910006046	0.0	0.0	-0.00250479879469	0.461205502506	0.0
0.0	-0.0	26.7219998837	0.0	0.0	-0.00276058217423	0.469444514601	0.0
0.0	-0.0	27.1530003548	0.0	0.0	-0.00303550023091	0.477743995725	0.0
0.0	-0.0	27.5839996338	0.0	0.0	-0.00333048665198	0.486106844619	0.0
0.0	-0.0	28.0150001049	0.0	0.0	-0.00364649786206	0.494536140468	0.0
0.0	-0.0	28.4459993839	0.0	0.0	-0.00398451265937	0.503034924623	0.0
0.0	-0.0	28.8770008087	0.0	0.0	-0.00434553185187	0.511606381042	0.0
0.0	-0.0	29.3080000877	0.0	0.0	-0.00473057989439	0.52025373443	0.0
0.0	-0.0	29.7390005589	0.0	0.0	-0.00514070234203	0.528980302624	0.0
0.0	-0.0	30.1699998379	0.0	0.0	-0.00557696803298	0.537789450027	0.0
0.0	-0.0	30.601000309	0.0	0.0	-0.00604046799708	0.546684645815	0.0
0.0	-0.0	31.031999588	0.0	0.0	-0.00653231545584	0.555669370806	0.0
0.0	-0.0	31.4630000591	0.0	0.0	-0.00705364727764	0.564747233875	0.0
0.0	-0.0	31.8939993382	0.0	0.0	-0.00760562106734	0.573921896284	0.0
0.0	-0.0	32.3250007629	0.0	0.0	-0.00818941916805	0.583197094966	0.0
0.0	-0.0	32.756000042	0.0	0.0	-0.00880624429556	0.592576595955	0.0
0.0	-0.0	33.1870005131	0.0	0.0	-0.00945732244872	0.602064316627	0.0
0.0	-0.0	33.6179997921	0.0	0.0	-0.0101439029095	0.611664185999	0.0
0.0	-0.0	34.0490002632	0.0	0.0	-0.01086725606	0.621380232042	0.0
0.0	-0.0	34.4799995422	0.0	0.0	-0.0116286762932	0.631216500187	0.0
0.0	-0.0	34.9110000134	0.0	0.0	-0.0124294791021	0.641177175567	0.0
0.0	-0.0	35.3419992924	0.0	0.0	-0.0132710047183	0.651266501518	0.0
0.0	-0.0	35.7729997635	0.0	0.0	-0.0141546144732	0.661488750484	0.0
0.0	-0.0	36.2039990425	0.0	0.0	-0.015081690799	0.671848317143	0.0
0.0	-0.0	36.6349995136	0.0	0.0	-0.0160536408657	0.68234965438	0.0
0.0	-0.0	37.0660007	0.0	0.0	-0.0170718936715	0.692997232545	0.0
0.0	-0.0	37.4970011711	0.0	0.0	-0.0181379029527	0.703795684967	0.0
0.0	-0.0	37.9280004501	0.0	0.0	-0.019253139908	0.714749615872	0.0
0.0	-0.0	38.3590009212	0.0	0.0	-0.0204191019293	0.72586380993	0.0
0.0	-0.0	38.7900002003	0.0	0.0	-0.0216373111471	0.737143034348	0.0
0.0	-0.0	39.2210006714	0.0	0.0	-0.0229093071539	0.748592172749	0.0
0.0	-0.0	39.6519999504	0.0	0.0	-0.0242366557359	0.760216161143	0.0
0.0	-0.0	40.0829992294	0.0	0.0	-0.0256209430518	0.772020005388	0.0
0.0	-0.0	40.5140008926	0.0	0.0	-0.0270637799986	0.784008792834	0.0
0.0	-0.0	40.9450001717	0.0	0.0	-0.028566797846	0.796187744709	0.0
0.0	-0.0	41.3759994507	0.0	0.0	-0.0301316555124	0.808561971644	0.0
0.0	-0.0	41.8069987297	0.0	0.0	-0.031760026468	0.82113686949	0.0
0.0	-0.0	42.2380003929	0.0	0.0	-0.0334536132868	0.833917770069	0.0
0.0	-0.0	42.6689996719	0.0	0.0	-0.0352141389158	0.846910109976	0.0
0.0	-0.0	43.099998951	0.0	0.0	-0.0370433495846	0.86011941894	0.0
0.0	1.47261630445e-06	43.099998951	0.0	2.64494248194e-17	-0.0370433495846	0.86011941894	-3.41183857858e-16
0.0	4.44074839354	43.099998951	0.0	0.00104528385236	0.0033270844142	0.86011941894	0.0
0.0	8.88149619102	43.099998951	0.0	0.00209056747735	0.043697518413	0.86011941894	0.0
0.0	13.3222436905	43.099998951	0.0	0.00313585132972	0.0840679509565	0.86011941894	0.0
0.0	17.76299119	43.099998951	0.0	0.00418113495471	0.12443838641	0.86011941894	0.0
0.0	22.2037386894	43.099998951	0.0	0.0052264185797	0.164808821864	0.86011941894	0.0
0.0	26.644487381	43.099998951	0.0	0.00627170220469	0.205179257318	0.86011941894	0.0
0.0	31.0852360725	43.099998951	0.0	0.00731698628442	0.245549692772	0.86011941894	0.0
0.0	35.5259823799	43.099998951	0.0	0.00836226990941	0.285920128226	0.86011941894	0.0
0.0	39.9667310715	43.099998951	0.0	0.00940755307965	0.32629056368	0.86011941894	0.0
0.0	44.4074773788	43.099998951	0.0	0.0104528371594	0.366660975851	0.86011941894	0.0
0.0	48.8482236862	43.099998951	0.0	0.0114981212391	0.407031411305	0.86011941894	0.0
0.0	53.288974762	43.099998951	0.0	0.0125434044094	0.447401870042	0.86011941894	0.0
0.0	57.7297210693	43.099998951	0.0	0.0135886884891	0.487772282213	0.86011941894	0.0
0.0	62.1704673767	43.099998951	0.0	0.0146339716594	0.52814274095	0.86011941894	0.0
0.0	66.6112184525	43.099998951	0.0	0.0156792557391	0.568513153121	0.86011941894	0.0
0.0	70.863032341	43.099998951	0.0	0.0166799763974	0.608883565292	0.86522345664	0.0
0.0	74.9522924423	43.099998951	0.0	0.0176424691745	0.649254024029	0.873910984956	0.0
0.0	78.978266716	43.099998951	0.0	0.0185902626981	0.6896244362	0.88338489295	0.0
0.0	82.9397773743	43.099998951	0.0	0.019522745788	0.729994894937	0.89357374236	0.0
0.0	86.8325996399	43.099998951	0.0	0.020439056243	0.770365307108	0.904488918604	0.0
0.0	90.6539440155	43.099998951	0.0	0.0213385410461	0.810735765845	0.916115625296	0.0
0.0	94.401473999	43.099998951	0.0	0.0222206526814	0.851106178015	0.928435265087	0.0
0.0	98.0733585358	43.099998951	0.0	0.0230849582294	0.891476590186	0.941426598001	0.0
0.0	101.668233871	43.099998951	0.0	0.0239311357291	0.93184709549	0.95506607322	0.0
0.0	105.185194016	43.099998951	0.0	0.0247589759965	0.97221750766	0.969327730127	0.0
0.0	108.623800278	43.099998951	0.0	0.0255683717114	1.01258791983	0.984184187837	0.0
0.0	111.984004974	43.099998951	0.0	0.0263593119598	1.052958332	0.999606633559	0.0
0.0	115.266151428	43.099998951	0.0	0.0271318804153	1.09332874417	1.01556556765	0.0
0.0	118.470916748	43.099998951	0.0	0.0278862335108	1.13369924948	1.03203093167	0.0
0.0	121.599283218	43.099998951	0.0	0.0286226040771	1.17406966165	1.04897293495	0.0
0.0	124.652462006	43.099998951	0.0	0.0293412758765	1.21444007382	1.06636170531	0.0
0.0	127.631893158	43.099998951	0.0	0.03004258906	1.25481048599	1.08416833682	0.0
0.0	130.539188385	43.099998951	0.0	0.0307269219775	1.29518099129	1.10236441251	0.0
0.0	133.376073837	43.099998951	0.0	0.0313946802635	1.33555140346	1.12092266791	0.0
0.0	136.144399643	43.099998951	0.0	0.0320463041135	1.37592181563	1.13981693285	0.0
0.0	138.846092224	43.099998951	0.0	0.0326822409988	1.4162922278	1.15902220132	0.0
0.0	141.483106613	43.099998951	0.0	0.0333029529429	1.45666273311	1.1785147828	0.0
0.0	144.057426453	43.099998951	0.0	0.0339089128829	1.49703314528	1.19827211602	0.0
0.0	146.571063995	43.099998951	0.0	0.0345005828422	1.53740355745	1.21827319963	0.0
0.0	149.026002884	43.099998951	0.0	0.0350784393959	1.57777406275	1.23849801021	0.0
0.0	151.424207687	43.099998951	0.0	0.0356429409294	1.61814447492	1.25892796787	0.0
0.0	153.767633438	43.099998951	0.0	0.036194545828	1.65851488709	1.2795456918	0.0
0.0	156.058149338	43.099998951	0.0	0.0367336979252	1.69888529927	1.30033482565	0.0
0.0	158.297634125	43.099998951	0.0	0.0372608374164	1.73925571144	1.32128037512	0.0
0.0	160.487880707	43.099998951	0.0	0.0377763863071	1.77962612361	1.34236810263	0.0
0.0	162.630615234	43.099998951	0.0	0.0382807556889	1.81999653578	1.36358492309	0.0
0.0	164.727554321	43.099998951	0.0	0.0387743421015	1.86036694795	1.38491878752	0.0
0.0	166.780319214	43.099998951	0.0	0.0392575311707	1.90073754638	1.40635824064	0.0
0.0	168.790493011	43.099998951	0.0	0.0397306939703	1.94110795856	1.42789295642	0.0
0.0	170.759563446	43.099998951	0.0	0.0401941870223	1.98147837073	1.44951314433	0.0
0.0	172.68901825	43.099998951	0.0	0.0406483486586	2.0218487829	1.47120991023	0.0
0.0	174.580230713	43.099998951	0.0	0.0410935099353	2.06221919507	1.49297481403	0.0
0.0	176.43453598	43.099998951	0.0	0.0415299873566	2.10258960724	1.51480025379	0.0
0.0	178.253269196	43.099998951	0.0	0.0419580865128	2.14296001941	1.53667909326	0.0
0.0	180.037612915	43.099998951	0.0	0.042378091166	2.18333043158	1.55860469677	0.0
0.0	181.788749695	43.099998951	0.0	0.0427902887168	2.22370084375	1.58057103399	0.0
0.0	183.507843018	43.099998951	0.0	0.0431949338235	2.26407144219	1.60257238895	0.0
0.0	185.195960999	43.099998951	0.0	0.0435922920587	2.30444185436	1.62460354622	0.0
0.0	186.854152679	43.099998951	0.0	0.043982603529	2.34481226653	1.64665954653	0.0
0.0	188.483390808	43.099998951	0.0	0.044366101065	2.3851826787	1.66873618728	0.0
0.0	190.084648132	43.099998951	0.0	0.0447430102213	2.42555309087	1.69082923094	0.0
0.0	191.658802032	43.099998951	0.0	0.0451135456387	2.46592350304	1.71293483581	0.0
0.0	193.206768036	43.099998951	0.0	0.0454779110441	2.50629391521	1.7350492999	0.0
0.0	194.729347229	43.099998951	0.0	0.0458363028883	2.54666432738	1.75716965459	0.0
0.0	196.227378845	43.099998951	0.0	0.0461889139842	2.58703473955	1.77929255879	0.0
0.0	197.701587677	43.099998951	0.0	0.0465359189548	2.62740533799	1.8014154979	0.0
0.0	199.15271759	43.099998951	0.0	0.0468774960609	2.66777575016	1.82353560813	0.0
0.0	200.581493378	43.099998951	0.0	0.0472138090117	2.70814616233	1.84565073578	0.0
0.0	201.988582611	43.099998951	0.0	0.0475450142403	2.7485165745	1.86775847105	0.0
0.0	203.374614716	43.099998951	0.0	0.0478712645418	2.78888698667	1.8898568931	0.0
0.0	204.74023819	43.099998951	0.0	0.0481927090732	2.82925739884	1.91194398794	0.0
0.0	206.086025238	43.099998951	0.0	0.0485094897158	2.86962781101	1.9340181374	0.0
0.0	207.412567139	43.099998951	0.0	0.0488217337988	2.90999822319	1.95607759524	0.0
0.0	208.720397949	43.099998951	0.0	0.0491295759275	2.95036882162	1.97812097613	0.0
0.0	210.010051727	43.099998951	0.0	0.0494331397931	2.99073923379	2.00014675502	0.0
0.0	211.282024384	43.099998951	0.0	0.0497325454489	3.03110964596	2.02215390746	0.0
0.0	212.536811829	43.099998951	0.0	0.0500279056723	3.07148005813	2.04414087348	0.0
0.0	213.7748909	43.099998951	0.0	0.0503193296026	3.1118504703	2.06610695459	0.0
0.0	214.99671936	43.099998951	0.0	0.0506069263793	3.15222106874	2.08805087022	0.0
0.0	216.202697754	43.099998951	0.0	0.0508907942276	3.19259129465	2.10997192189	0.0
0.0	217.393264771	43.099998951	0.0	0.0511710350111	3.23296189308	2.13186908513	0.0
0.0	218.568820953	43.099998951	0.0	0.0514477433171	3.27333211899	2.15374170803	0.0
0.0	219.729728699	43.099998951	0.0	0.0517210064572	3.31370271742	2.17558899894	0.0
0.0	220.876407623	43.099998951	0.0	0.0519909153809	3.35407294333	2.19741028268	0.0
0.0	222.009181976	43.099998951	0.0	0.0522575537616	3.39444354177	2.21920500044	0.0
0.0	223.128414154	43.099998951	0.0	0.0525210016349	3.43481376767	2.24097259343	0.0
0.0	224.234409332	43.099998951	0.0	0.0527813390363	3.47518436611	2.26271266583	0.0
0.0	225.327529907	43.099998951	0.0	0.0530386387254	3.51555496454	2.28442458902	0.0
0.0	226.408061981	43.099998951	0.0	0.0532929807378	3.55592519045	2.30610806029	0.0
0.0	227.47631073	43.099998951	0.0	0.0535444305569	3.59629578888	2.3277627537	0.0
0.0	228.532562256	43.099998951	0.0	0.0537930573046	3.63666601479	2.34938806389	0.0
0.0	229.577102661	43.099998951	0.0	0.0540389264643	3.67703661323	2.37098387443	0.0
0.0	230.610198975	43.099998951	0.0	0.0542820998817	3.71740683913	2.39254999906	0.0
0.0	231.632118225	43.099998951	0.0	0.0545226430404	3.75777743757	2.41408611182	0.0
0.0	232.643108368	43.099998951	0.0	0.0547606141481	3.79814766347	2.43559179362	0.0
0.0	233.643417358	43.099998951	0.0	0.0549960714125	3.83851826191	2.45706716087	0.0
0.0	234.633255005	43.099998951	0.0	0.0552290657652	3.87888886034	2.47851200402	0.0
0.0	235.61290741	43.099998951	0.0	0.0554596554139	3.91925908625	2.49992599711	0.0
0.0	236.582527161	43.099998951	0.0	0.0556878949283	3.95962968469	2.52130907029	0.0
0.0	237.542381287	43.099998951	0.0	0.0559138279641	3.99999991059	2.54266129341	0.0


==> examples/shear-preload-A/modelUSUB-Mod_DruckerPrager-model-b-Case-02_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.561999995261	0.0	0.0	-0.0	0.00968965550783	0.0
0.0	-0.0	1.12399999052	0.0	0.0	-0.0	0.0193793110157	0.0
0.0	-0.0	1.68599995971	0.0	0.0	-0.0	0.0290689649773	0.0
0.0	-0.0	2.24799998105	0.0	0.0	-0.0	0.0387586220313	0.0
0.0	-0.0	2.80999991298	0.0	0.0	-0.0	0.0484482767206	0.0
0.0	-0.0	3.37199991941	0.0	0.0	-0.0	0.0581379299547	0.0
0.0	-0.0	3.93400007486	0.0	0.0	-0.0	0.0678275857354	0.0
0.0	-0.0	4.49599996209	0.0	0.0	-0.0	0.0775172440626	0.0
0.0	-0.0	5.05800008774	0.0	0.0	-0.0	0.0872068987519	0.0
0.0	-0.0	5.61999982595	0.0	0.0	-0.0	0.0968965534412	0.0
0.0	-0.0	6.18200010061	0.0	0.0	-0.0	0.10658620522	0.0
0.0	-0.0	6.74399983883	0.0	0.0	-0.0	0.116275859909	0.0
0.0	-0.0	7.30600011349	0.0	0.0	-0.0	0.125965516781	0.0
0.0	-0.0	7.86800014973	0.0	0.0	-0.0	0.135655171471	0.0
0.0	-0.0	8.43000012636	0.0	0.0	-0.0	0.14534482616	0.0
0.0	-0.0	8.99199992418	0.0	0.0	-1.20244905612e-10	0.155034488125	0.0
0.0	-0.0	9.55399990082	0.0	0.0	-5.61058491333e-09	0.164724155911	0.0
0.0	-0.0	10.1160001755	0.0	0.0	-9.98869653657e-08	0.17441410746	0.0
0.0	-0.0	10.6780004501	0.0	0.0	-3.83534537463e-07	0.184104661457	0.0
0.0	-0.0	11.2399996519	0.0	0.0	-1.04993489458e-06	0.193796424719	0.0
0.0	-0.0	11.8019999266	0.0	0.0	-2.3454525433e-06	0.203490167041	0.0
0.0	-0.0	12.3640002012	0.0	0.0	-4.58174262974e-06	0.213186883775	0.0
0.0	-0.0	12.925999999	0.0	0.0	-8.13031562075e-06	0.222887753625	0.0
0.0	-0.0	13.4879996777	0.0	0.0	-1.34315300215e-05	0.232594151748	0.0
0.0	-0.0	14.0499999523	0.0	0.0	-2.09787543781e-05	0.24230764684	0.0
0.0	-0.0	14.612000227	0.0	0.0	-3.13462493295e-05	0.252030053525	0.0
0.0	-0.0	15.1740000248	0.0	0.0	-4.51440456573e-05	0.261763291201	0.0
0.0	-0.0	15.7360002995	0.0	0.0	-6.3088106117e-05	0.271509634331	0.0
0.0	-0.0	16.2979999781	0.0	0.0	-8.58963858263e-05	0.281271344284	0.0
0.0	-0.0	16.8600002527	0.0	0.0	-0.000114438057608	0.291051148088	0.0
0.0	-0.0	17.4220005274	0.0	0.0	-0.000149551908635	0.300851729116	0.0
0.0	-0.0	17.9839998484	0.0	0.0	-0.000192198717741	0.310676108347	0.0
0.0	-0.0	18.545999527	0.0	0.0	-0.000243388831223	0.320527469739	0.0
0.0	-0.0	19.1079998016	0.0	0.0	-0.000304196782963	0.330409203889	0.0
0.0	-0.0	19.6700000763	0.0	0.0	-0.000375761214855	0.34032491676	0.0
0.0	-0.0	20.232000351	0.0	0.0	-0.000459285138277	0.350278426777	0.0
0.0	-0.0	20.7940006256	0.0	0.0	-0.000556035820409	0.3602737037	0.0
0.0	-0.0	21.3560009003	0.0	0.0	-0.000667344875183	0.370314964675	0.0
0.0	-0.0	21.9180002213	0.0	0.0	-0.000794608422439	0.380406633485	0.0
0.0	-0.0	22.4799993038	0.0	0.0	-0.00093928683782	0.390553317266	0.0
0.0	-0.0	23.0419995785	0.0	0.0	-0.00110290529847	0.400759835611	0.0
0.0	-0.0	23.6039998531	0.0	0.0	-0.00128705332827	0.411031174008	0.0
0.0	-0.0	24.1660001278	0.0	0.0	-0.00149338502524	0.421372617711	0.0
0.0	-0.0	24.7280004025	0.0	0.0	-0.00172361924342	0.43178955093	0.0
0.0	-0.0	25.2900006771	0.0	0.0	-0.00197953959287	0.44228763727	0.0
0.0	-0.0	25.8519999981	0.0	0.0	-0.00226299398491	0.452872688766	0.0
0.0	-0.0	26.4140002728	0.0	0.0	-0.00257589545072	0.463550767745	0.0
0.0	-0.0	26.9759993553	0.0	0.0	-0.00292022159556	0.4743281228	0.0
0.0	-0.0	27.53799963	0.0	0.0	-0.00329801514454	0.485211182968	0.0
0.0	-0.0	28.0999999046	0.0	0.0	-0.00371138339688	0.496206624666	0.0
0.0	-0.0	28.6620001793	0.0	0.0	-0.00416249822592	0.507321313489	0.0
0.0	-0.0	29.2240004539	0.0	0.0	-0.00465359735244	0.518562272191	0.0
0.0	-0.0	29.7859997749	0.0	0.0	-0.00518698216183	0.529936852399	0.0
0.0	-0.0	30.3480000496	0.0	0.0	-0.00576502061449	0.541452446487	0.0
0.0	-0.0	30.9100003242	0.0	0.0	-0.00639014397166	0.553116796073	0.0
0.0	-0.0	31.4720005989	0.0	0.0	-0.00706484934199	0.564937788295	0.0
0.0	-0.0	32.0339996815	0.0	0.0	-0.00779169859015	0.576923473272	0.0
0.0	-0.0	32.5959999561	0.0	0.0	-0.00857331979205	0.589082197985	0.0
0.0	-0.0	33.1580002308	0.0	0.0	-0.00941240505199	0.601422431646	0.0
0.0	-0.0	33.7200005054	0.0	0.0	-0.0103117112303	0.613952882122	0.0
0.0	-0.0	34.2820007801	0.0	0.0	-0.011274060671	0.626682513393	0.0
0.0	-0.0	34.8440010548	0.0	0.0	-0.0123023419292	0.639620394213	0.0
0.0	-0.0	35.4059994221	0.0	0.0	-0.0133995068609	0.652775866911	0.0
0.0	-0.0	35.9679996967	0.0	0.0	-0.0145685742609	0.666158506647	0.0
0.0	-0.0	36.5299999714	0.0	0.0	-0.0158126276801	0.679777987534	0.0
0.0	-0.0	37.091999054	0.0	0.0	-0.017134816153	0.693644292187	0.0
0.0	-0.0	37.6539993286	0.0	0.0	-0.0185383527423	0.7077675662	0.0
0.0	-0.0	38.2159996033	0.0	0.0	-0.0200265159947	0.722158158896	0.0
0.0	-0.0	38.7779998779	0.0	0.0	-0.0216026528506	0.73682666989	0.0
0.0	-0.0	39.3400001526	0.0	0.0	-0.0232701699133	0.751783838496	0.0
0.0	-0.0	39.9020004272	0.0	0.0	-0.0250325450907	0.767040636856	0.0
0.0	-0.0	40.4640007019	0.0	0.0	-0.0268933188636	0.782608264126	0.0
0.0	-0.0	41.0260009766	0.0	0.0	-0.0288560957415	0.798498099903	0.0
0.0	-0.0	41.5880012512	0.0	0.0	-0.0309245486278	0.814721814822	0.0
0.0	-0.0	42.1500015259	0.0	0.0	-0.0331024144543	0.831291079521	0.0
0.0	-0.0	42.7120018005	0.0	0.0	-0.0353934941813	0.848218047759	0.0
0.0	-0.0	43.2740001678	0.0	0.0	-0.0378016557079	0.865514780162	0.0
0.0	-0.0	43.8360004425	0.0	0.0	-0.0403308338718	0.883193867048	0.0
0.0	-0.0	44.397998333	0.0	0.0	-0.0429850275395	0.901267834706	0.0
0.0	-0.0	44.9599986076	0.0	0.0	-0.0457682996057	0.919749523746	0.0
0.0	-0.0	45.5219988823	0.0	0.0	-0.0486847799039	0.938652054174	0.0
0.0	-0.0	46.083999157	0.0	0.0	-0.0517386652064	0.957988592563	0.0
0.0	-0.0	46.6459994316	0.0	0.0	-0.0549342134036	0.977772648912	0.0
0.0	-0.0	47.2079997063	0.0	0.0	-0.058275758056	0.998017843813	0.0
0.0	-0.0	47.7699999809	0.0	0.0	-0.0617676880211	1.01873816457	0.0
0.0	-0.0	48.3320002556	0.0	0.0	-0.065414456185	1.03994759265	0.0
0.0	-0.0	48.8940005302	0.0	0.0	-0.0692205969244	1.06166038895	0.0
0.0	-0.0	49.4560008049	0.0	0.0	-0.0731906853616	1.08389116358	0.0
0.0	-0.0	50.0180010796	0.0	0.0	-0.077329389751	1.10665450338	0.0
0.0	-0.0	50.5800013542	0.0	0.0	-0.0816414190922	1.12996540265	0.0
0.0	-0.0	51.1419997215	0.0	0.0	-0.0861315696966	1.1538389721	0.0
0.0	-0.0	51.7039999962	0.0	0.0	-0.0908046844415	1.1782904854	0.0
0.0	-0.0	52.2660002708	0.0	0.0	-0.0956656876951	1.20333556551	0.0
0.0	-0.0	52.8280005455	0.0	0.0	-0.100719567854	1.22898982372	0.0
0.0	-0.0	53.3900008202	0.0	0.0	-0.10597135406	1.2552693719	0.0
0.0	-0.0	53.9519987106	0.0	0.0	-0.111426180229	1.28219018225	0.0
0.0	-0.0	54.5139989853	0.0	0.0	-0.117089226842	1.30976876244	0.0
0.0	-0.0	55.0759992599	0.0	0.0	-0.122965720948	1.33802167838	0.0
0.0	-0.0	55.6379995346	0.0	0.0	-0.12906100601	1.36696568225	0.0
0.0	-0.0	56.1999998093	0.0	0.0	-0.13538042549	1.39661770081	0.0
0.0	4.01205056733e-06	56.1999998093	0.0	-2.18118738736e-17	-0.13538042549	1.39661770081	5.77502503605e-17
0.0	4.54892069101	56.1999998093	0.0	0.00107074595235	-0.0940266239922	1.39661774738	0.0
0.0	9.09783899784	56.1999998093	0.0	0.00214149144995	-0.0526728224941	1.39661774738	0.0
0.0	13.6467576027	56.1999998093	0.0	0.00321223683386	-0.0113190159027	1.39661774738	0.0
0.0	18.1956756115	56.1999998093	0.0	0.00428298244515	0.0300347892335	1.39661774738	0.0
0.0	22.7445936203	56.1999998093	0.0	0.00535372782906	0.071388593642	1.39661774738	0.0
0.0	27.2935128212	56.1999998093	0.0	0.00642447321297	0.11274239514	1.39661774738	0.0
0.0	31.8424320221	56.1999998093	0.0	0.00749521859689	0.154096202459	1.39661774738	0.0
0.0	36.391351223	56.1999998093	0.0	0.0085659639808	0.195450009778	1.39661774738	0.0
0.0	40.9402704239	56.1999998093	0.0	0.00963670936471	0.236803805456	1.39661774738	0.0
0.0	45.4891872406	56.1999998093	0.0	0.0107074547486	0.278157624416	1.39661774738	0.0
0.0	50.0381040573	56.1999998093	0.0	0.0117782001325	0.319511420093	1.39661774738	0.0
0.0	54.5870256424	56.1999998093	0.0	0.0128489455165	0.360865215771	1.39661774738	0.0
0.0	59.1359424591	56.1999998093	0.0	0.0139196909004	0.402219034731	1.39661774738	0.0
0.0	63.6848592758	56.1999998093	0.0	0.0149904362843	0.443572830409	1.39661774738	0.0
0.0	68.2337808609	56.1999998093	0.0	0.0160611816682	0.484926626086	1.39661774738	0.0
0.0	72.7826976776	56.1999998093	0.0	0.0171319279616	0.526280421764	1.39661774738	0.0
0.0	77.3316192627	56.1999998093	0.0	0.018202672436	0.567634264007	1.39661774738	0.0
0.0	81.880531311	56.1999998093	0.0	0.0192734187294	0.608988059685	1.39661774738	0.0
0.0	86.4294528961	56.1999998093	0.0	0.0203441632038	0.650341855362	1.39661774738	0.0
0.0	90.6720542908	56.1999998093	0.0	0.0213426192204	0.691695651039	1.40514069935	0.0
0.0	94.4464969635	56.1999998093	0.0	0.0222305588977	0.733049446717	1.42530248268	0.0
0.0	98.1278705597	56.1999998093	0.0	0.0230977802858	0.77440328896	1.44665631233	0.0
0.0	101.727018356	56.1999998093	0.0	0.0239449982473	0.815757084638	1.46875178907	0.0
0.0	105.240163803	56.1999998093	0.0	0.0247719308391	0.857110880315	1.49165978655	0.0
0.0	108.668041229	56.1999998093	0.0	0.0255787981587	0.898464675993	1.51533012977	0.0
0.0	112.01169014	56.1999998093	0.0	0.0263658457698	0.93981847167	1.53970646206	0.0
0.0	115.272474289	56.1999998093	0.0	0.0271333847195	0.981172267348	1.56473605894	0.0
0.0	118.451976776	56.1999998093	0.0	0.0278817915387	1.02252606302	1.59036890836	0.0
0.0	121.551980972	56.1999998093	0.0	0.0286114864139	1.0638798587	1.61655769916	0.0
0.0	124.574422836	56.1999998093	0.0	0.0293229240924	1.10523365438	1.64325772785	0.0
0.0	127.521371841	56.1999998093	0.0	0.0300165920635	1.14658754319	1.67042668909	0.0
0.0	130.394973755	56.1999998093	0.0	0.0306929941871	1.18794133887	1.69802514138	0.0
0.0	133.197412491	56.1999998093	0.0	0.0313526434184	1.22929513454	1.72601598315	0.0
0.0	135.930929184	56.1999998093	0.0	0.0319960745401	1.27064893022	1.75436441787	0.0
0.0	138.597764969	56.1999998093	0.0	0.0326238077832	1.3120027259	1.78303833818	0.0
0.0	141.20016098	56.1999998093	0.0	0.0332363706548	1.35335652158	1.81200763909	0.0
0.0	143.740310669	56.1999998093	0.0	0.0338342833857	1.39471031725	1.841244346	0.0
0.0	146.220397949	56.1999998093	0.0	0.0344180589309	1.43606411293	1.87072271947	0.0
0.0	148.642549515	56.1999998093	0.0	0.0349881956936	1.47741790861	1.90041896421	0.0
0.0	151.008834839	56.1999998093	0.0	0.0355451848009	1.51877170429	1.93031075178	0.0
0.0	153.321294785	56.1999998093	0.0	0.03608949919	1.5601255931	1.96037783753	0.0
0.0	155.581865311	56.1999998093	0.0	0.0366216045222	1.60147938877	1.99060121085	0.0
0.0	157.792444229	56.1999998093	0.0	0.037141940993	1.64283309132	2.02096388675	0.0
0.0	159.954862595	56.1999998093	0.0	0.0376509415219	1.68418698013	2.05144938082	0.0
0.0	162.070884705	56.1999998093	0.0	0.0381490172003	1.72554068267	2.08204353694	0.0
0.0	164.142169952	56.1999998093	0.0	0.0386365682061	1.76689457148	2.11273226887	0.0
0.0	166.170387268	56.1999998093	0.0	0.039113976527	1.80824846029	2.14350346942	0.0
0.0	168.157062531	56.1999998093	0.0	0.0395816095988	1.84960216284	2.17434556689	0.0
0.0	170.103702545	56.1999998093	0.0	0.0400398203055	1.89095605165	2.20524820033	0.0
0.0	172.011756897	56.1999998093	0.0	0.0404889433412	1.93230975419	2.23620142788	0.0
0.0	173.88256073	56.1999998093	0.0	0.0409293024859	1.973663643	2.2671964718	0.0
0.0	175.717449188	56.1999998093	0.0	0.0413612069678	2.01501734555	2.29822513647	0.0
0.0	177.517681122	56.1999998093	0.0	0.0417849514633	2.05637123436	2.32927997131	0.0
0.0	179.284439087	56.1999998093	0.0	0.0422008233727	2.0977249369	2.36035408452	0.0
0.0	181.01890564	56.1999998093	0.0	0.0426090846304	2.13907882571	2.39144109655	0.0
0.0	182.722148895	56.1999998093	0.0	0.0430100044468	2.18043252826	2.42253516335	0.0
0.0	184.395236969	56.1999998093	0.0	0.0434038229287	2.22178641707	2.45363099966	0.0
0.0	186.039161682	56.1999998093	0.0	0.0437907801825	2.26314030588	2.48472371604	0.0
0.0	187.654914856	56.1999998093	0.0	0.0441710981249	2.30449400842	2.51580888871	0.0
0.0	189.243373871	56.1999998093	0.0	0.0445450023108	2.34584789723	2.54688225687	0.0
0.0	190.805473328	56.1999998093	0.0	0.0449126928288	2.38720159978	2.57794000208	0.0
0.0	192.342014313	56.1999998093	0.0	0.0452743697679	2.42855548859	2.60897881817	0.0
0.0	193.853816986	56.1999998093	0.0	0.0456302259408	2.46990919113	2.63999537565	0.0
0.0	195.341644287	56.1999998093	0.0	0.0459804396087	2.51126307994	2.67098688055	0.0
0.0	196.806259155	56.1999998093	0.0	0.0463251853944	2.55261678249	2.70195056219	0.0
0.0	198.24836731	56.1999998093	0.0	0.0466646342829	2.5939706713	2.73288413882	0.0
0.0	199.668636322	56.1999998093	0.0	0.0469989427074	2.63532437384	2.76378511917	0.0
0.0	201.067714691	56.1999998093	0.0	0.047328263463	2.67667826265	2.7946516173	0.0
0.0	202.446231842	56.1999998093	0.0	0.0476527457067	2.71803215146	2.82548181713	0.0
0.0	203.804798126	56.1999998093	0.0	0.0479725313198	2.75938585401	2.85627392586	0.0
0.0	205.143985748	56.1999998093	0.0	0.0482877549075	2.80073974282	2.88702640682	0.0
0.0	206.464328766	56.1999998093	0.0	0.048598543799	2.84209344536	2.91773790959	0.0
0.0	207.76638031	56.1999998093	0.0	0.0489050253236	2.88344733417	2.94840717688	0.0
0.0	209.050636292	56.1999998093	0.0	0.0492073195346	2.92480103672	2.97903290484	0.0
0.0	210.317611694	56.1999998093	0.0	0.0495055428473	2.96615492553	3.009614232	0.0
0.0	211.567745209	56.1999998093	0.0	0.0497998044011	3.00750862807	3.04015001748	0.0
0.0	212.801494598	56.1999998093	0.0	0.0500902096974	3.04886251688	3.07063965593	0.0
0.0	214.019298553	56.1999998093	0.0	0.0503768642375	3.09021621943	3.10108200647	0.0
0.0	215.221595764	56.1999998093	0.0	0.0506598662469	3.1315702945	3.13147674315	0.0
0.0	216.408748627	56.1999998093	0.0	0.050939306675	3.17292399704	3.16182307433	0.0
0.0	217.581195831	56.1999998093	0.0	0.0512152801093	3.21427769959	3.19212044124	0.0
0.0	218.739280701	56.1999998093	0.0	0.0514878738613	3.25563140213	3.22236835491	0.0
0.0	219.883365631	56.1999998093	0.0	0.0517571752425	3.29698547721	3.25256658252	0.0
0.0	221.013793945	56.1999998093	0.0	0.0520232606505	3.33833917975	3.28271463513	0.0
0.0	222.13092804	56.1999998093	0.0	0.0522862173966	3.3796928823	3.31281209365	0.0
0.0	223.23507309	56.1999998093	0.0	0.0525461109646	3.42104658484	3.34285884164	0.0
0.0	224.326534271	56.1999998093	0.0	0.052803025028	3.46240065992	3.3728546463	0.0
0.0	225.40561676	56.1999998093	0.0	0.0530570250703	3.50375436246	3.40279906522	0.0
0.0	226.472606659	56.1999998093	0.0	0.0533081802132	3.54510806501	3.43269235454	0.0
0.0	227.527809143	56.1999998093	0.0	0.0535565595783	3.58646214008	3.46253409516	0.0
0.0	228.571491241	56.1999998093	0.0	0.0538022213732	3.62781584263	3.49232440349	0.0
0.0	229.603881836	56.1999998093	0.0	0.0540452310815	3.66916954517	3.52206309326	0.0
0.0	230.625267029	56.1999998093	0.0	0.054285650549	3.71052324772	3.55175023433	0.0
0.0	231.635875702	56.1999998093	0.0	0.0545235343452	3.75187732279	3.58138564043	0.0
0.0	232.635974884	56.1999998093	0.0	0.0547589370399	3.79323102534	3.61096931156	0.0
0.0	233.62575531	56.1999998093	0.0	0.0549919168407	3.83458472788	3.6405015504	0.0
0.0	234.605464935	56.1999998093	0.0	0.0552225246793	3.87593843043	3.66998247337	0.0
0.0	235.575313568	56.1999998093	0.0	0.0554508114874	3.9172925055	3.69941184763	0.0
0.0	236.535491943	56.1999998093	0.0	0.0556768281967	3.95864620805	3.72878990602	0.0
0.0	237.486228943	56.1999998093	0.0	0.0559006148251	3.99999991059	3.7581168348	0.0


==> examples/shear-preload-A/modelUSUB-Mod_DruckerPrager-model-b-Case-03_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.669000014663	0.0	0.0	-0.0	0.0115344826554	0.0
0.0	-0.0	1.33800002933	0.0	0.0	-0.0	0.0230689653108	0.0
0.0	-0.0	2.00699998438	0.0	0.0	-0.0	0.0346034470567	0.0
0.0	-0.0	2.67600005865	0.0	0.0	-0.0	0.0461379306216	0.0
0.0	-0.0	3.34500008821	0.0	0.0	-0.0	0.0576724123675	0.0
0.0	-0.0	4.01399996877	0.0	0.0	-0.0	0.0692068941134	0.0
0.0	-0.0	4.68300011754	0.0	0.0	-0.0	0.0807413794973	0.0
0.0	-0.0	5.3520001173	0.0	0.0	-0.0	0.0922758612433	0.0
0.0	-0.0	6.02100002766	0.0	0.0	-0.0	0.1038103459	0.0
0.0	-0.0	6.69000017643	0.0	0.0	-0.0	0.115344824735	0.0
0.0	-0.0	7.35900002718	0.0	0.0	-0.0	0.126879313029	0.0
0.0	-0.0	8.02799993753	0.0	0.0	-0.0	0.138413788227	0.0
0.0	-0.0	8.69699984789	0.0	0.0	-0.0	0.149948276521	0.0
0.0	-0.0	9.36600023508	0.0	0.0	-1.73144571597e-09	0.161482764815	0.0
0.0	-0.0	10.0349998474	0.0	0.0	-7.85064402375e-08	0.17301748594	0.0
0.0	-0.0	10.7040002346	0.0	0.0	-4.04538180732e-07	0.184553003055	0.0
0.0	-0.0	11.373000145	0.0	0.0	-1.28918200559e-06	0.19609027222	0.0
0.0	-0.0	12.0420000553	0.0	0.0	-3.16470192274e-06	0.207630684599	0.0
0.0	-0.0	12.7110004425	0.0	0.0	-6.59190177998e-06	0.219175993698	0.0
0.0	-0.0	13.3800003529	0.0	0.0	-1.22518414969e-05	0.230728351744	0.0
0.0	-0.0	14.0489996672	0.0	0.0	-2.0966216141e-05	0.242290364986	0.0
0.0	-0.0	14.7180000544	0.0	0.0	-3.36581649663e-05	0.253864939441	0.0
0.0	-0.0	15.3869999647	0.0	0.0	-5.14238422511e-05	0.265455545741	0.0
0.0	-0.0	16.0559998751	0.0	0.0	-7.54129018787e-05	0.277065814589	0.0
0.0	-0.0	16.7250002623	0.0	0.0	-0.000107018695417	0.288700129022	0.0
0.0	-0.0	17.3939996958	0.0	0.0	-0.00014763221543	0.300362912822	0.0
0.0	-0.0	18.063000083	0.0	0.0	-0.000198854354494	0.312059186399	0.0
0.0	-0.0	18.7320004702	0.0	0.0	-0.000262394337369	0.323794395081	0.0
0.0	-0.0	19.4009993076	0.0	0.0	-0.000340090173268	0.335574304336	0.0
0.0	-0.0	20.0699996948	0.0	0.0	-0.000433908826381	0.347405154025	0.0
0.0	-0.0	20.739000082	0.0	0.0	-0.000545946340935	0.359293550719	0.0
0.0	-0.0	21.4080004692	0.0	0.0	-0.000678428023093	0.371246534633	0.0
0.0	-0.0	22.0769999027	0.0	0.0	-0.000833708418213	0.383271524333	0.0
0.0	-0.0	22.7460002899	0.0	0.0	-0.00101427167465	0.395376377855	0.0
0.0	-0.0	23.4150006771	0.0	0.0	-0.00122273131637	0.407569381059	0.0
0.0	-0.0	24.0840001106	0.0	0.0	-0.00146183056131	0.419859128306	0.0
0.0	-0.0	24.7530004978	0.0	0.0	-0.00173444259417	0.432254784391	0.0
0.0	-0.0	25.422000885	0.0	0.0	-0.00204357002076	0.444765758584	0.0
0.0	-0.0	26.0910003185	0.0	0.0	-0.00239234577748	0.457401995664	0.0
0.0	-0.0	26.7600007057	0.0	0.0	-0.00278403276752	0.470173778012	0.0
0.0	-0.0	27.4289999008	0.0	0.0	-0.00322202358802	0.483091830392	0.0
0.0	-0.0	28.0979993343	0.0	0.0	-0.00370984162146	0.496167276287	0.0
0.0	-0.0	28.7669997215	0.0	0.0	-0.00425114048994	0.509411667008	0.0
0.0	-0.0	29.4360001087	0.0	0.0	-0.00484970296384	0.522836938035	0.0
0.0	-0.0	30.1049995422	0.0	0.0	-0.00550944387214	0.536455464317	0.0
0.0	-0.0	30.7739999294	0.0	0.0	-0.00623440791969	0.550280039897	0.0
0.0	-0.0	31.4430003166	0.0	0.0	-0.00702876932337	0.564323813887	0.0
0.0	-0.0	32.1119997501	0.0	0.0	-0.00789683472249	0.578600424342	0.0
0.0	-0.0	32.7809991837	0.0	0.0	-0.0088430402684	0.593123852741	0.0
0.0	-0.0	33.4500005245	0.0	0.0	-0.00987195235211	0.60790857533	0.0
0.0	-0.0	34.118999958	0.0	0.0	-0.010988269787	0.622969376855	0.0
0.0	-0.0	34.7879993916	0.0	0.0	-0.0121968201711	0.638321560109	0.0
0.0	-0.0	35.4570007324	0.0	0.0	-0.0135025649797	0.653980713105	0.0
0.0	-0.0	36.1260001659	0.0	0.0	-0.0149105922901	0.669963011751	0.0
0.0	-0.0	36.7949995995	0.0	0.0	-0.0164261262398	0.686284905532	0.0
0.0	-0.0	37.4640009403	0.0	0.0	-0.0180545175681	0.702963315416	0.0
0.0	-0.0	38.1329991817	0.0	0.0	-0.0198012508918	0.72001554654	0.0
0.0	-0.0	38.8019986153	0.0	0.0	-0.0216719403397	0.737459323136	0.0
0.0	-0.0	39.4709999561	0.0	0.0	-0.0236723324633	0.755312852561	0.0
0.0	-0.0	40.1399993896	0.0	0.0	-0.0258083047811	0.773594609927	0.0
0.0	-0.0	40.8090000153	0.0	0.0	-0.0280858686892	0.792323687347	0.0
0.0	-0.0	41.478000164	0.0	0.0	-0.03051115782	0.81151938648	0.0
0.0	-0.0	42.1470007896	0.0	0.0	-0.0330904498696	0.83120156778	0.0
0.0	-0.0	42.8160009384	0.0	0.0	-0.0358301418601	0.851390446769	0.0
0.0	-0.0	43.4849991798	0.0	0.0	-0.038736773422	0.872106681345	0.0
0.0	-0.0	44.1539998055	0.0	0.0	-0.0418170093326	0.893371284474	0.0
0.0	-0.0	44.8229999542	0.0	0.0	-0.0450776424259	0.915205752244	0.0
0.0	-0.0	45.4920005798	0.0	0.0	-0.0485256081447	0.937631999841	0.0
0.0	-0.0	46.1609988213	0.0	0.0	-0.0521679641679	0.960672274232	0.0
0.0	-0.0	46.8300013542	0.0	0.0	-0.0560118991416	0.98434939282	0.0
0.0	-0.0	47.4989995956	0.0	0.0	-0.0600647414103	1.00868635345	0.0
0.0	-0.0	48.1680002213	0.0	0.0	-0.0643339473754	1.03370680008	0.0
0.0	-0.0	48.83700037	0.0	0.0	-0.0688271014951	1.05943463277	0.0
0.0	-0.0	49.5060009956	0.0	0.0	-0.073551927926	1.08589433366	0.0
0.0	-0.0	50.1749992371	0.0	0.0	-0.0785162730608	1.11311068758	0.0
0.0	-0.0	50.84400177	0.0	0.0	-0.0837281229906	1.1411088286	0.0
0.0	-0.0	51.5130000114	0.0	0.0	-0.0891955860425	1.16991442628	0.0
0.0	-0.0	52.1820006371	0.0	0.0	-0.0949269218836	1.19955356931	0.0
0.0	-0.0	52.8510007858	0.0	0.0	-0.100930500776	1.23005267233	0.0
0.0	-0.0	53.5200014114	0.0	0.0	-0.107214832678	1.26143870875	0.0
0.0	-0.0	54.1889996529	0.0	0.0	-0.11378856143	1.29373894306	0.0
0.0	-0.0	54.8579998016	0.0	0.0	-0.120660464745	1.3269810006	0.0
0.0	-0.0	55.5270004272	0.0	0.0	-0.127839448396	1.36119313538	0.0
0.0	-0.0	56.1959986687	0.0	0.0	-0.135334557854	1.39640385751	0.0
0.0	-0.0	56.8650012016	0.0	0.0	-0.143154955003	1.43264213111	0.0
0.0	-0.0	57.5339994431	0.0	0.0	-0.151309953071	1.46993736271	0.0
0.0	-0.0	58.2030000687	0.0	0.0	-0.159808981698	1.50831938954	0.0
0.0	-0.0	58.8720002174	0.0	0.0	-0.168661610223	1.54781832825	0.0
0.0	-0.0	59.541000843	0.0	0.0	-0.177877547685	1.58846492413	0.0
0.0	-0.0	60.2099990845	0.0	0.0	-0.187466607895	1.63029026007	0.0
0.0	-0.0	60.8790016174	0.0	0.0	-0.197438779287	1.67332574492	0.0
0.0	-0.0	61.5479998589	0.0	0.0	-0.207804143429	1.71760334633	0.0
0.0	-0.0	62.2170004845	0.0	0.0	-0.218572933227	1.76315526478	0.0
0.0	-0.0	62.8860006332	0.0	0.0	-0.229755509645	1.8100143061	0.0
0.0	-0.0	63.5550012589	0.0	0.0	-0.241362396628	1.85821370687	0.0
0.0	-0.0	64.2239995003	0.0	0.0	-0.253404164687	1.90778686665	0.0
0.0	-0.0	64.8929977417	0.0	0.0	-0.265891617164	1.95876788348	0.0
0.0	-0.0	65.5619983673	0.0	0.0	-0.278835650533	2.01119109988	0.0
0.0	-0.0	66.2310004234	0.0	0.0	-0.292247254401	2.06509139389	0.0
0.0	-0.0	66.900001049	0.0	0.0	-0.306137627922	2.12050415576	0.0
0.0	5.97760106302e-06	66.900001049	0.0	1.21267366137e-16	-0.306137627922	2.12050415576	-4.99265786376e-16
0.0	4.73675459623	66.900001049	0.0	0.0011149591046	-0.263076252304	2.12050415576	0.0
0.0	9.47350621223	66.900001049	0.0	0.00222991752707	-0.220014876686	2.12050415576	0.0
0.0	14.2102575302	66.900001049	0.0	0.00334487594955	-0.176953501068	2.12050415576	0.0
0.0	18.9470088482	66.900001049	0.0	0.0044598345994	-0.13389212545	2.12050415576	0.0
0.0	23.6837601662	66.900001049	0.0	0.0055747927945	-0.0908307498321	2.12050415576	0.0
0.0	28.4205126762	66.900001049	0.0	0.00668975144436	-0.0477693713037	2.12050415576	0.0
0.0	33.1572628021	66.900001049	0.0	0.00780470963946	-0.00470799495815	2.12050415576	0.0
0.0	37.8940153122	66.900001049	0.0	0.00891966828931	0.0383533799322	2.12050415576	0.0
0.0	42.6307678223	66.900001049	0.0	0.0100346269392	0.0814147584606	2.12050415576	0.0
0.0	47.367515564	66.900001049	0.0	0.0111495846795	0.124476128258	2.12050415576	0.0
0.0	52.104268074	66.900001049	0.0	0.0122645433294	0.167537515517	2.12050415576	0.0
0.0	56.8410205841	66.900001049	0.0	0.0133795019792	0.210598879494	2.12050415576	0.0
0.0	61.5777730942	66.900001049	0.0	0.0144944597196	0.253660255112	2.12050415576	0.0
0.0	66.3145256042	66.900001049	0.0	0.0156094192789	0.29672163073	2.12050415576	0.0
0.0	71.0512733459	66.900001049	0.0	0.0167243761098	0.339783006348	2.12050415576	0.0
0.0	75.788025856	66.900001049	0.0	0.0178393347596	0.382844381966	2.12050415576	0.0
0.0	80.5247783661	66.900001049	0.0	0.0189542934095	0.425905780867	2.12050415576	0.0
0.0	85.2615261078	66.900001049	0.0	0.0200692520593	0.468967156485	2.12050415576	0.0
0.0	89.9982833862	66.900001049	0.0	0.0211842107092	0.512028532103	2.12050415576	0.0
0.0	94.7350311279	66.900001049	0.0	0.022299169359	0.555089907721	2.12050415576	0.0
0.0	99.4717884064	66.900001049	0.0	0.0234141280089	0.598151283339	2.12050415576	0.0
0.0	104.208536148	66.900001049	0.0	0.0245290866587	0.641212658957	2.12050415576	0.0
0.0	108.18608284	66.900001049	0.0	0.0254644673987	0.684274034575	2.14149130043	0.0
0.0	111.629056931	66.900001049	0.0	0.0262748762907	0.727335410193	2.1755867172	0.0
0.0	114.977111816	66.900001049	0.0	0.0270638629445	0.770396785811	2.21064644866	0.0
0.0	118.236026764	66.900001049	0.0	0.0278310089925	0.813458114862	2.24629023578	0.0
0.0	121.406126022	66.900001049	0.0	0.0285771820927	0.85651949048	2.28258688003	0.0
0.0	124.490337372	66.900001049	0.0	0.0293031571346	0.899580866098	2.31947770808	0.0
0.0	127.491664886	66.900001049	0.0	0.0300096253341	0.942642241716	2.35689575784	0.0
0.0	130.413103104	66.900001049	0.0	0.0306972870021	0.985703617334	2.3947824724	0.0
0.0	133.25761795	66.900001049	0.0	0.0313668460876	1.02876499295	2.43308509234	0.0
0.0	136.02812767	66.900001049	0.0	0.0320189828926	1.07182636857	2.47175588738	0.0
0.0	138.727493286	66.900001049	0.0	0.0326543704432	1.11488774419	2.51075138804	0.0
0.0	141.35848999	66.900001049	0.0	0.0332736672135	1.15794911981	2.55003261846	0.0
0.0	143.923816681	66.900001049	0.0	0.0338775062119	1.20101049542	2.58956383914	0.0
0.0	146.426076889	66.900001049	0.0	0.0344664986187	1.24407187104	2.62931289617	0.0
0.0	148.867769241	66.900001049	0.0	0.0350412337866	1.28713333979	2.66925068572	0.0
0.0	151.251316071	66.900001049	0.0	0.0356022828782	1.33019471541	2.70935075823	0.0
0.0	153.579025269	66.900001049	0.0	0.0361501915904	1.37325609103	2.74958927184	0.0
0.0	155.85310936	66.900001049	0.0	0.0366854765161	1.41631746665	2.78994461987	0.0
0.0	158.075695038	66.900001049	0.0	0.0372086360585	1.45937884226	2.830397035	0.0
0.0	160.248794556	66.900001049	0.0	0.0377201504307	1.50244021788	2.87092870567	0.0
0.0	162.374362946	66.900001049	0.0	0.0382204743801	1.5455015935	2.91152370628	0.0
0.0	164.454231262	66.900001049	0.0	0.0387100444641	1.58856287599	2.95216734521	0.0
0.0	166.490154266	66.900001049	0.0	0.0391892681364	1.6316242516	2.9928463744	0.0
0.0	168.483810425	66.900001049	0.0	0.0396585419367	1.67468562722	3.03354880307	0.0
0.0	170.43680191	66.900001049	0.0	0.0401182442147	1.71774700284	3.07426394429	0.0
0.0	172.350635529	66.900001049	0.0	0.0405687314924	1.76080837846	3.11498178635	0.0
0.0	174.226779938	66.900001049	0.0	0.0410103493778	1.80386975408	3.15569341183	0.0
0.0	176.066608429	66.900001049	0.0	0.041443414375	1.84693112969	3.19639106747	0.0
0.0	177.871456146	66.900001049	0.0	0.0418682429881	1.88999250531	3.23706720956	0.0
0.0	179.642543793	66.900001049	0.0	0.0422851298936	1.93305388093	3.27771517914	0.0
0.0	181.381072998	66.900001049	0.0	0.0426943552156	1.97611525655	3.31832913216	0.0
0.0	183.088207245	66.900001049	0.0	0.0430961845268	2.01917663217	3.35890385322	0.0
0.0	184.765014648	66.900001049	0.0	0.0434908797615	2.06223800778	3.39943398722	0.0
0.0	186.41254425	66.900001049	0.0	0.0438786810264	2.1052993834	3.43991557602	0.0
0.0	188.031749725	66.900001049	0.0	0.0442598175141	2.14836075902	3.48034470808	0.0
0.0	189.623622894	66.900001049	0.0	0.0446345184173	2.19142213464	3.52071742527	0.0
0.0	191.189041138	66.900001049	0.0	0.0450029911008	2.23448351026	3.56103077065	0.0
0.0	192.728862762	66.900001049	0.0	0.0453654429293	2.27754488587	3.60128199682	0.0
0.0	194.243907928	66.900001049	0.0	0.0457220594399	2.32060626149	3.64146826323	0.0
0.0	195.734977722	66.900001049	0.0	0.0460730334453	2.36366763711	3.68158717174	0.0
0.0	197.202796936	66.900001049	0.0	0.0464185359306	2.40672901273	3.72163692955	0.0
0.0	198.64812851	66.900001049	0.0	0.0467587415187	2.44979038835	3.76161572058	0.0
0.0	200.071601868	66.900001049	0.0	0.0470938102808	2.49285176396	3.80152175203	0.0
0.0	201.473922729	66.900001049	0.0	0.0474238913739	2.53591313958	3.84135358036	0.0
0.0	202.855701447	66.900001049	0.0	0.0477491412312	2.5789745152	3.8811101811	0.0
0.0	204.217567444	66.900001049	0.0	0.0480697017338	2.62203589082	3.92079022713	0.0
0.0	205.560054779	66.900001049	0.0	0.0483857038489	2.66509726644	3.96039253101	0.0
0.0	206.88375473	66.900001049	0.0	0.0486972785438	2.70815864205	3.99991683662	0.0
0.0	208.189182281	66.900001049	0.0	0.0490045567858	2.75122001767	4.03936207294	0.0
0.0	209.47687149	66.900001049	0.0	0.0493076549901	2.79428139329	4.07872740179	0.0
0.0	210.747280121	66.900001049	0.0	0.0496066932101	2.83734276891	4.11801286973	0.0
0.0	212.000904083	66.900001049	0.0	0.0499017769471	2.88040414453	4.15721763857	0.0
0.0	213.238201141	66.900001049	0.0	0.0501930153405	2.92346552014	4.19634166174	0.0
0.0	214.459590912	66.900001049	0.0	0.0504805102537	2.96652689576	4.23538456671	0.0
0.0	215.665493011	66.900001049	0.0	0.0507643635501	3.00958827138	4.27434635349	0.0
0.0	216.856327057	66.900001049	0.0	0.0510446661792	3.052649647	4.31322678924	0.0
0.0	218.032474518	66.900001049	0.0	0.0513215127285	3.09571102262	4.35202568769	0.0
0.0	219.194297791	66.900001049	0.0	0.0515949868714	3.13877239823	4.39074304886	0.0
0.0	220.342178345	66.900001049	0.0	0.0518651795574	3.18183377385	4.429379059	0.0
0.0	221.47644043	66.900001049	0.0	0.052132167184	3.22489514947	4.46793395095	0.0
0.0	222.597427368	66.900001049	0.0	0.0523960334249	3.26795652509	4.50640772469	0.0
0.0	223.705482483	66.900001049	0.0	0.0526568474015	3.31101790071	4.54480014741	0.0
0.0	224.800872803	66.900001049	0.0	0.0529146891495	3.35407927632	4.58311229013	0.0
0.0	225.88394165	66.900001049	0.0	0.0531696277903	3.39714065194	4.62134368718	0.0
0.0	226.954975128	66.900001049	0.0	0.0534217288077	3.44020202756	4.65949499048	0.0
0.0	228.014221191	66.900001049	0.0	0.0536710576853	3.48326340318	4.69756624661	0.0
0.0	229.061985016	66.900001049	0.0	0.0539176835446	3.5263247788	4.73555778153	0.0
0.0	230.098495483	66.900001049	0.0	0.0541616645933	3.56938615441	4.7734700609	0.0
0.0	231.124038696	66.900001049	0.0	0.054403062677	3.61244753003	4.81130369008	0.0
0.0	232.138843536	66.900001049	0.0	0.0546419287275	3.65550890565	4.8490584828	0.0
0.0	233.143138885	66.900001049	0.0	0.0548783282284	3.69857028127	4.88673504442	0.0
0.0	234.137172699	66.900001049	0.0	0.0551123048353	3.74163165689	4.92433398031	0.0
0.0	235.121154785	66.900001049	0.0	0.0553439203941	3.7846930325	4.96185529046	0.0
0.0	236.095294952	66.900001049	0.0	0.0555732185603	3.82775440812	4.99930004589	0.0
0.0	237.059822083	66.900001049	0.0	0.0558002502657	3.87081578374	5.03666801378	0.0
0.0	238.014907837	66.900001049	0.0	0.0560250628041	3.91387715936	5.07396026514	0.0
0.0	238.960762024	66.900001049	0.0	0.0562477034691	3.95693853498	5.11117652059	0.0
0.0	239.897594452	66.900001049	0.0	0.0564682159165	3.99999991059	5.14831808396	0.0


==> examples/shear-preload-A/modelUSUB-Mod_DruckerPrager-model-b-Case-09_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	2.42599993944	0.0	0.0	0.00057104307416	0.0220545451157	0.0	0.0
0.0	4.85199987888	0.0	0.0	0.00114208614832	0.0441090902314	0.0	0.0
0.0	7.27800011635	0.0	0.0	0.00171312922248	0.066163635347	0.0	0.0
0.0	9.70399975777	0.0	0.0	0.00228417229664	0.0882181804627	0.0	0.0
0.0	12.1300005913	0.0	0.0	0.0028552153708	0.110272725578	0.0	0.0
0.0	14.5560002327	0.0	0.0	0.00342625844496	0.132327270694	0.0	0.0
0.0	16.9819998741	0.0	0.0	0.00399730151912	0.15438181581	0.0	0.0
0.0	19.4079995155	0.0	0.0	0.00456834459328	0.176436360925	0.0	0.0
0.0	21.833999157	0.0	0.0	0.00513938766744	0.198490917683	0.0	0.0
0.0	24.2600011826	0.0	0.0	0.0057104307416	0.220545451157	0.0	0.0
0.0	26.686000824	0.0	0.0	0.00628147381576	0.242600264028	0.0	0.0
0.0	29.1120004654	0.0	0.0	0.00685251688992	0.264656124637	0.0	0.0
0.0	31.5380001068	0.0	0.0	0.00742355996408	0.28671445325	0.0	0.0
0.0	33.9639997482	0.0	0.0	0.00799460303824	0.308777298778	0.0	0.0
0.0	36.3899993896	0.0	0.0	0.00856564656715	0.330847338773	0.0	0.0
0.0	38.8159990311	0.0	0.0	0.00913668918656	0.352927925996	0.0	0.0
0.0	41.2419986725	0.0	0.0	0.00970773271547	0.375022925436	0.0	0.0
0.0	43.6679983139	0.0	0.0	0.0102787753349	0.397136993706	0.0	0.0
0.0	46.0939979553	0.0	0.0	0.0108498188638	0.419275276363	0.0	0.0
0.0	48.5200023651	0.0	0.0	0.0114208614832	0.441443687305	0.0	0.0
0.0	50.9460020065	0.0	0.0	0.0119919050121	0.463648652658	0.0	0.0
0.0	53.3720016479	0.0	0.0	0.0125629476315	0.485897390172	0.0	0.0
0.0	55.7980012894	0.0	0.0	0.0131339911604	0.508197629824	0.0	0.0
0.0	58.2240009308	0.0	0.0	0.0137050337798	0.530557800084	0.0	0.0
0.0	60.6500005722	0.0	0.0	0.0142760773088	0.552986934781	0.0	0.0
0.0	63.0760002136	0.0	0.0	0.0148471199282	0.575494719669	0.0	0.0
0.0	65.501999855	0.0	0.0	0.0154181634571	0.598091585562	0.0	0.0
0.0	67.9279994965	0.0	0.0	0.0159892060765	0.620788428932	0.0	0.0
0.0	70.3539991379	0.0	0.0	0.0165602486959	0.643596984446	0.0	0.0
0.0	72.7799987793	0.0	0.0	0.0171312931343	0.666529452428	0.0	0.0
0.0	75.2059984207	0.0	0.0	0.0177023357537	0.689598778263	0.0	0.0
0.0	77.6319980621	0.0	0.0	0.0182733783731	0.712818559259	0.0	0.0
0.0	80.0580024719	0.0	0.0	0.0188444209925	0.736202998087	0.0	0.0
0.0	82.483997345	0.0	0.0	0.0194154654309	0.759766995907	0.0	0.0
0.0	84.9100017548	0.0	0.0	0.0199865080504	0.78352605924	0.0	0.0
0.0	87.3359966278	0.0	0.0	0.0205575506698	0.807496346533	0.0	0.0
0.0	89.7620010376	0.0	0.0	0.0211285932892	0.831694621593	0.0	0.0
0.0	92.1879959106	0.0	0.0	0.0216996377276	0.856138486415	0.0	0.0
0.0	94.6140003204	0.0	0.0	0.022270680347	0.880846008658	0.0	0.0
0.0	97.0400047302	0.0	0.0	0.0228417229664	0.905835907906	0.0	0.0
0.0	99.4659996033	0.0	0.0	0.0234127655858	0.931127555668	0.0	0.0
0.0	101.892004013	0.0	0.0	0.0239838100242	0.956741161644	0.0	0.0
0.0	104.317998886	0.0	0.0	0.0245548526436	0.982697401196	0.0	0.0
0.0	106.744003296	0.0	0.0	0.025125895263	1.00901760161	0.0	0.0
0.0	109.169998169	0.0	0.0	0.0256969378825	1.03572383523	0.0	0.0
0.0	111.596002579	0.0	0.0	0.0262679823209	1.0628387332	0.0	0.0
0.0	114.021997452	0.0	0.0	0.0268390249403	1.09038567171	0.0	0.0
0.0	116.448001862	0.0	0.0	0.0274100675597	1.11838858575	0.0	0.0
0.0	118.873996735	0.0	0.0	0.0279811101791	1.14687215537	0.0	0.0
0.0	121.300001144	0.0	0.0	0.0285521546175	1.17586161941	0.0	0.0
0.0	123.725996017	0.0	0.0	0.0291231972369	1.20538296178	0.0	0.0
0.0	126.152000427	0.0	0.0	0.0296942398563	1.23546281829	0.0	0.0
0.0	128.5779953	0.0	0.0	0.0302652824757	1.26612829044	0.0	0.0
0.0	131.00399971	0.0	0.0	0.0308363269141	1.29740750417	0.0	0.0
0.0	133.43000412	0.0	0.0	0.0314073695336	1.32932886481	0.0	0.0
0.0	135.855998993	0.0	0.0	0.031978412153	1.3619216159	0.0	0.0
0.0	138.282003403	0.0	0.0	0.0325494547724	1.39521565288	0.0	0.0
0.0	140.707998276	0.0	0.0	0.0331204973918	1.42924152315	0.0	0.0
0.0	143.134002686	0.0	0.0	0.0336915400112	1.46403033286	0.0	0.0
0.0	145.559997559	0.0	0.0	0.0342625862686	1.49961393327	0.0	0.0
0.0	147.986001968	0.0	0.0	0.034833628888	1.53602492064	0.0	0.0
0.0	150.411996841	0.0	0.0	0.0354046715074	1.57329626381	0.0	0.0
0.0	152.838001251	0.0	0.0	0.0359757141268	1.61146204919	0.0	0.0
0.0	155.263996124	0.0	0.0	0.0365467567462	1.65055636317	0.0	0.0
0.0	157.690000534	0.0	0.0	0.0371177993657	1.69061459601	0.0	0.0
0.0	160.116004944	0.0	0.0	0.0376888419851	1.7316725105	0.0	0.0
0.0	162.541999817	0.0	0.0	0.0382598846045	1.7737666145	0.0	0.0
0.0	164.96799469	0.0	0.0	0.0388309308619	1.81693360209	0.0	0.0
0.0	167.394008636	0.0	0.0	0.0394019734813	1.86121165752	0.0	0.0
0.0	169.82000351	0.0	0.0	0.0399730161007	1.90663915128	0.0	0.0
0.0	172.245998383	0.0	0.0	0.0405440587201	1.95325482637	0.0	0.0
0.0	174.671993256	0.0	0.0	0.0411151013395	2.00109872967	0.0	0.0
0.0	177.098007202	0.0	0.0	0.0416861439589	2.05021090806	0.0	0.0
0.0	179.524002075	0.0	0.0	0.0422571865784	2.10063289851	0.0	0.0
0.0	181.949996948	0.0	0.0	0.0428282291978	2.15240605175	0.0	0.0
0.0	184.375991821	0.0	0.0	0.0433992754552	2.20557264984	0.0	0.0
0.0	186.802005768	0.0	0.0	0.0439703180746	2.26017590612	0.0	0.0
0.0	189.228000641	0.0	0.0	0.044541360694	2.31625959277	0.0	0.0
0.0	191.653995514	0.0	0.0	0.0451124033134	2.37386766821	0.0	0.0
0.0	194.08000946	0.0	0.0	0.0456834459328	2.43304558098	0.0	0.0
0.0	196.506004333	0.0	0.0	0.0462544885522	2.49383859336	0.0	0.0
0.0	198.931999207	0.0	0.0	0.0468255311716	2.55629327148	0.0	0.0
0.0	201.35799408	0.0	0.0	0.047396573791	2.620456554	0.0	0.0
0.0	203.784008026	0.0	0.0	0.0479676200484	2.68637593836	0.0	0.0
0.0	206.210002899	0.0	0.0	0.0485386626679	2.7541000396	0.0	0.0
0.0	208.635997772	0.0	0.0	0.0491097052873	2.82367728651	0.0	0.0
0.0	211.061992645	0.0	0.0	0.0496807479067	2.89515778422	0.0	0.0
0.0	213.488006592	0.0	0.0	0.0502517905261	2.96859163791	0.0	0.0
0.0	215.914001465	0.0	0.0	0.0508228331455	3.04402969778	0.0	0.0
0.0	218.339996338	0.0	0.0	0.0513938757649	3.12152355909	0.0	0.0
0.0	220.765991211	0.0	0.0	0.0519649183843	3.20112556219	0.0	0.0
0.0	223.192005157	0.0	0.0	0.0525359646417	3.28288897872	0.0	0.0
0.0	225.618000031	0.0	0.0	0.0531070072611	3.3668667078	0.0	0.0
0.0	228.043994904	0.0	0.0	0.0536780498805	3.4531135112	0.0	0.0
0.0	230.47000885	0.0	0.0	0.0542490925	3.54168377817	0.0	0.0
0.0	232.896003723	0.0	0.0	0.0548201351194	3.63263376057	0.0	0.0
0.0	235.321998596	0.0	0.0	0.0553911777388	3.72601933777	0.0	0.0
0.0	237.747993469	0.0	0.0	0.0559622203582	3.82189713418	0.0	0.0
0.0	240.174007416	0.0	0.0	0.0565332629776	3.92032489181	0.0	0.0
0.0	242.600002289	0.0	0.0	0.057104309235	4.02136109769	0.0	0.0


==> examples/shear-preload-A/modelUSUB-Mod_Onate-model-b-Case-01_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.430999994278	0.0	0.0	-0.0	0.00743103455534	0.0
0.0	-0.0	0.861999988556	0.0	0.0	-0.0	0.0148620691107	0.0
0.0	-0.0	1.29299998283	0.0	0.0	-0.0	0.0222931032113	0.0
0.0	-0.0	1.72399997711	0.0	0.0	-0.0	0.0297241382214	0.0
0.0	-0.0	2.15499997139	0.0	0.0	-0.0	0.0371551723219	0.0
0.0	-0.0	2.58599996567	0.0	0.0	-0.0	0.0445862064225	0.0
0.0	-0.0	3.01699995995	0.0	0.0	-0.0	0.0520172405231	0.0
0.0	-0.0	3.44799995422	0.0	0.0	-0.0	0.0594482764427	0.0
0.0	-0.0	3.8789999485	0.0	0.0	-0.0	0.0668793087243	0.0
0.0	-0.0	4.30999994278	0.0	0.0	-0.0	0.0743103446439	0.0
0.0	-0.0	4.74100005627	0.0	0.0	-0.0	0.0817413805635	0.0
0.0	-0.0	5.17199993134	0.0	0.0	-0.0	0.0891724128451	0.0
0.0	-0.0	5.60300004482	0.0	2.40035530515e-10	6.5959234873e-12	0.0966034487647	0.0
0.0	-0.0	6.03399991989	0.0	9.45757274579e-09	2.59884431683e-10	0.104034484684	0.0
0.0	-0.0	6.46500003338	0.0	1.71656300285e-07	4.7169407269e-09	0.111465575173	0.0
0.0	-0.0	6.89599990845	0.0	6.70754674026e-07	1.84316575891e-08	0.118896772619	0.0
0.0	-0.0	7.32700002193	0.0	1.86681647918e-06	5.12982212264e-08	0.126328202896	0.0
0.0	-0.0	7.757999897	0.0	4.24154089629e-06	1.16553244833e-07	0.133760021708	0.0
0.0	-0.0	8.18900001049	0.0	8.40979907935e-06	2.3109274494e-07	0.141192428418	0.0
0.0	-0.0	8.61999988556	0.0	1.51383723335e-05	4.15987111424e-07	0.14862568205	0.0
0.0	-0.0	9.05099976063	0.0	2.53260150629e-05	6.95933177752e-07	0.156060075096	0.0
0.0	-0.0	9.48200011253	0.0	4.002864884e-05	1.09994662267e-06	0.163495961169	0.0
0.0	-0.0	9.9129999876	0.0	6.04512990776e-05	1.66114020317e-06	0.170933722984	0.0
0.0	-0.0	10.3439998627	0.0	8.79527704001e-05	2.41685285118e-06	0.178373826202	0.0
0.0	-0.0	10.7749997377	0.0	0.000124047986105	3.40871260107e-06	0.185816768499	0.0
0.0	-0.0	11.2060000896	0.0	0.000170410075384	4.68269583109e-06	0.19326308684	0.0
0.0	-0.0	11.6369999647	0.0	0.000228872394814	6.28918073176e-06	0.200713402592	0.0
0.0	-0.0	12.0679998398	0.0	0.000301430304717	8.28299917544e-06	0.20816836186	0.0
0.0	-0.0	12.4989997149	0.0	0.000390243002357	1.07234811253e-05	0.215628676233	0.0
0.0	-0.0	12.9300000668	0.0	0.000497635028296	1.36745057944e-05	0.223095134425	0.0
0.0	-0.0	13.3609999418	0.0	0.000626097914846	1.72045346858e-05	0.230568532425	0.0
0.0	-0.0	13.7919998169	0.0	0.000778291621373	2.13866627519e-05	0.238049749169	0.0
0.0	-0.0	14.222999692	0.0	0.000957045926953	2.62986503685e-05	0.245539730531	0.0
0.0	-0.0	14.6540000439	0.0	0.00116536182304	3.20229588624e-05	0.253039450035	0.0
0.0	-0.0	15.0849999189	0.0	0.0014064125935	3.86467888802e-05	0.260549972882	0.0
0.0	-0.0	15.515999794	0.0	0.00168354529251	4.62621159159e-05	0.268072393374	0.0
0.0	-0.0	15.9469996691	0.0	0.00200028193831	5.49657158899e-05	0.275607881485	0.0
0.0	-0.0	16.378000021	0.0	0.00236032042267	6.48592106245e-05	0.283157633385	0.0
0.0	-0.0	16.808999896	0.0	0.00276753576145	7.60490706853e-05	0.290722947102	0.0
0.0	-0.0	17.2399997711	0.0	0.00322598111779	8.86466807515e-05	0.298305155593	0.0
0.0	-0.0	17.6709996462	0.0	0.00373988837055	0.000102768342458	0.305905652931	0.0
0.0	-0.0	18.1019995213	0.0	0.00431367061537	0.000118535285765	0.313525903039	0.0
0.0	-0.0	18.53300035	0.0	0.00495192125527	0.000136073765589	0.321167404763	0.0
0.0	-0.0	18.9640002251	0.0	0.00565941536479	0.00015551498791	0.328831723891	0.0
0.0	-0.0	19.3950001001	0.0	0.00644111241854	0.00017699522914	0.336520528072	0.0
0.0	-0.0	19.8259999752	0.0	0.00730215469957	0.00020065579065	0.344235502416	0.0
0.0	-0.0	20.2570004463	0.0	0.00824786911835	0.000226643055612	0.351978387334	0.0
0.0	-0.0	20.6879997253	0.0	0.00928376812226	0.000255108534475	0.359751013457	0.0
0.0	-0.0	21.1190001965	0.0	0.0104155515146	0.000286208774014	0.36755524925	0.0
0.0	-0.0	21.5499994755	0.0	0.0116491055451	0.000320105573337	0.3753930534	0.0
0.0	-0.0	21.9810009003	0.0	0.0129905038193	0.000356965847459	0.383266428253	0.0
0.0	-0.0	22.4120001793	0.0	0.0144460091178	0.00039696165004	0.391177419806	0.0
0.0	-0.0	22.8430006504	0.0	0.016022073396	0.000440270332547	0.39912815846	0.0
0.0	-0.0	23.2739999294	0.0	0.0177253405127	0.000487074339617	0.407120859018	0.0
0.0	-0.0	23.7050004005	0.0	0.0195626416826	0.000537561572855	0.415157759562	0.0
0.0	-0.0	24.1359996796	0.0	0.0215410054807	0.000591924936089	0.423241159297	0.0
0.0	-0.0	24.5670001507	0.0	0.0236676442	0.000650362835586	0.431373444735	0.0
0.0	-0.0	24.9979994297	0.0	0.0259499702224	0.000713078861736	0.439557104255	0.0
0.0	-0.0	25.4290008545	0.0	0.0283955887426	0.000780281970947	0.447794576758	0.0
0.0	-0.0	25.8600001335	0.0	0.031012295949	0.000852186349221	0.456088493229	0.0
0.0	-0.0	26.2910006046	0.0	0.0338080826623	0.000929011730477	0.464441435179	0.0
0.0	-0.0	26.7219998837	0.0	0.0367911379726	0.00101098312371	0.472856144188	0.0
0.0	-0.0	27.1530003548	0.0	0.0399698474212	0.00109833081297	0.481335370569	0.0
0.0	-0.0	27.5839996338	0.0	0.043352789362	0.00119129063023	0.489881960675	0.0
0.0	-0.0	28.0150001049	0.0	0.0469487458759	0.00129010386445	0.498498737579	0.0
0.0	-0.0	28.4459993839	0.0	0.0507666918566	0.00139501707963	0.507188780466	0.0
0.0	-0.0	28.8770008087	0.0	0.0548157950107	0.00150628238771	0.515955034643	0.0
0.0	-0.0	29.3080000877	0.0	0.0591054376855	0.00162415744853	0.524800579296	0.0
0.0	-0.0	29.7390005589	0.0	0.0636451877654	0.00174890501512	0.533728627488	0.0
0.0	-0.0	30.1699998379	0.0	0.0684448168613	0.001880794116	0.542742328253	0.0
0.0	-0.0	30.601000309	0.0	0.0735143039492	0.00202009832719	0.551845051814	0.0
0.0	-0.0	31.031999588	0.0	0.0788638135418	0.00216709759115	0.56104012765	0.0
0.0	-0.0	31.4630000591	0.0	0.0845037284307	0.00232207676163	0.570330925984	0.0
0.0	-0.0	31.8939993382	0.0	0.0904446278582	0.00248532669502	0.579721009126	0.0
0.0	-0.0	32.3250007629	0.0	0.0966972947936	0.00265714352281	0.589213852072	0.0
0.0	-0.0	32.756000042	0.0	0.103272708657	0.00283782901533	0.598813174292	0.0
0.0	-0.0	33.1870005131	0.0	0.110182052595	0.0030276909456	0.60852257302	0.0
0.0	-0.0	33.6179997921	0.0	0.117436728033	0.00322704181599	0.61834587832	0.0
0.0	-0.0	34.0490002632	0.0	0.125048318296	0.00343620085914	0.628286867868	0.0
0.0	-0.0	34.4799995422	0.0	0.133028646815	0.00365549203707	0.638349447399	0.0
0.0	-0.0	34.9110000134	0.0	0.141389697092	0.00388524531445	0.648537545931	0.0
0.0	-0.0	35.3419992924	0.0	0.150143692736	0.00412579611293	0.65885525546	0.0
0.0	-0.0	35.7729997635	0.0	0.15930304653	0.00437748603872	0.66930660978	0.0
0.0	-0.0	36.2039990425	0.0	0.16888040409	0.0046406617912	0.679895823123	0.0
0.0	-0.0	36.6349995136	0.0	0.178888571099	0.00491567625431	0.690627092263	0.0
0.0	-0.0	37.0660007	0.0	0.189340615179	0.00520288776897	0.701504707104	0.0
0.0	-0.0	37.4970011711	0.0	0.200249764021	0.00550266013306	0.712533068145	0.0
0.0	-0.0	37.9280004501	0.0	0.211629478144	0.00581536332902	0.723716622451	0.0
0.0	-0.0	38.3590009212	0.0	0.223493436351	0.00614137243247	0.735059846193	0.0
0.0	-0.0	38.7900002003	0.0	0.235855521169	0.00648107015877	0.746567320311	0.0
0.0	-0.0	39.2210006714	0.0	0.248729804298	0.00683484176989	0.758243672317	0.0
0.0	-0.0	39.6519999504	0.0	0.26213057572	0.00720308162272	0.770093692699	0.0
0.0	-0.0	40.0829992294	0.0	0.276072358247	0.00758618771215	0.782122084638	0.0
0.0	-0.0	40.5140008926	0.0	0.290569849312	0.00798456458142	0.79433369101	0.0
0.0	-0.0	40.9450001717	0.0	0.305638008285	0.00839862186695	0.806733500212	0.0
0.0	-0.0	41.3759994507	0.0	0.321291940054	0.0088287764811	0.819326483179	0.0
0.0	-0.0	41.8069987297	0.0	0.337547040544	0.00927545042941	0.832117703976	0.0
0.0	-0.0	42.2380003929	0.0	0.354418880306	0.00973907081061	0.845112267416	0.0
0.0	-0.0	42.6689996719	0.0	0.371923175408	0.0102200712718	0.858315447113	0.0
0.0	-0.0	43.099998951	0.0	0.390075991163	0.0107188920083	0.87173244101	0.0
0.0	1.81008005029e-06	43.099998951	0.0	0.390075991163	0.0107188920083	0.87173244101	5.81831315526e-16
0.0	4.38820928335	43.099998951	0.0	0.39110891521	0.0506117008626	0.87173244101	0.0
0.0	8.7764185667	43.099998951	0.0	0.392141839257	0.090504513355	0.87173244101	0.0
0.0	13.164627552	43.099998951	0.0	0.393174763303	0.130397325847	0.87173244101	0.0
0.0	17.5528371334	43.099998951	0.0	0.39420768735	0.170290132519	0.87173244101	0.0
0.0	21.9410467148	43.099998951	0.0	0.395240582293	0.210182950832	0.87173244101	0.0
0.0	26.3292551041	43.099998951	0.0	0.39627350634	0.250075757504	0.87173244101	0.0
0.0	30.7174658775	43.099998951	0.0	0.397306430386	0.289968564175	0.87173244101	0.0
0.0	35.1056742668	43.099998951	0.0	0.398339354433	0.329861370847	0.87173244101	0.0
0.0	39.4938826561	43.099998951	0.0	0.399372249376	0.369754200801	0.87173244101	0.0
0.0	43.8820934296	43.099998951	0.0	0.400405173423	0.40964698419	0.87173244101	0.0
0.0	48.2703018188	43.099998951	0.0	0.40143809747	0.449539814144	0.87173244101	0.0
0.0	52.6585102081	43.099998951	0.0	0.402471021516	0.489432644099	0.87173244101	0.0
0.0	57.0467185974	43.099998951	0.0	0.403503916459	0.529325427487	0.87173244101	0.0
0.0	61.4349317551	43.099998951	0.0	0.404536840506	0.569218257442	0.87173244101	0.0
0.0	65.8231401443	43.099998951	0.0	0.405569764553	0.609111040831	0.87173244101	0.0
0.0	70.2113485336	43.099998951	0.0	0.406602688599	0.649003870785	0.87173244101	0.0
0.0	74.5995569229	43.099998951	0.0	0.407635583542	0.68889670074	0.87173244101	0.0
0.0	78.9877653122	43.099998951	0.0	0.408668507589	0.728789484128	0.87173244101	0.0
0.0	83.3759784698	43.099998951	0.0	0.409701431636	0.768682314083	0.87173244101	0.0
0.0	87.7641868591	43.099998951	0.0	0.410734355683	0.808575097471	0.87173244101	0.0
0.0	92.1523952484	43.099998951	0.0	0.411767250625	0.848467927426	0.87173244101	0.0
0.0	96.5406036377	43.099998951	0.0	0.412800174672	0.888360757381	0.87173244101	0.0
0.0	100.928812027	43.099998951	0.0	0.413833098719	0.928253587335	0.87173244101	0.0
0.0	105.317020416	43.099998951	0.0	0.414866022766	0.968146324158	0.87173244101	0.0
0.0	109.705228806	43.099998951	0.0	0.415898917709	1.00803915411	0.87173244101	0.0
0.0	114.093437195	43.099998951	0.0	0.416931841755	1.04793198407	0.87173244101	0.0
0.0	117.55988121	43.099998951	0.0	0.45618522563	1.08782481402	0.874271435896	0.0
0.0	120.750617981	43.099998951	0.0	0.506825861521	1.12771764398	0.877477694303	0.0
0.0	123.866090775	43.099998951	0.0	0.560515502002	1.1676103808	0.880804948974	0.0
0.0	126.911821365	43.099998951	0.0	0.617051555309	1.20750321075	0.884227949427	0.0
0.0	129.887399673	43.099998951	0.0	0.676442519762	1.24739604071	0.887747178786	0.0
0.0	132.794036865	43.099998951	0.0	0.738637230825	1.28728887066	0.891357299406	0.0
0.0	135.633144379	43.099998951	0.0	0.803577364422	1.32718170062	0.895052863052	0.0
0.0	138.406248093	43.099998951	0.0	0.871200056281	1.36707443744	0.898828625213	0.0
0.0	141.114969254	43.099998951	0.0	0.941438600421	1.40696726739	0.902679463616	0.0
0.0	143.760986328	43.099998951	0.0	1.01422343869	1.44686009735	0.906600436429	0.0
0.0	146.346054077	43.099998951	0.0	1.0894832667	1.4867529273	0.910586857935	0.0
0.0	148.871936798	43.099998951	0.0	1.16714567412	1.52664575726	0.914634176297	0.0
0.0	151.340398788	43.099998951	0.0	1.24713778496	1.56653858721	0.918738153996	0.0
0.0	153.753232956	43.099998951	0.0	1.32938660681	1.60643141717	0.92289467575	0.0
0.0	156.112213135	43.099998951	0.0	1.41382019501	1.64632406086	0.927100033732	0.0
0.0	158.419065475	43.099998951	0.0	1.50036695413	1.68621689081	0.931350485189	0.0
0.0	160.675506592	43.099998951	0.0	1.5889571514	1.72610972077	0.935642694822	0.0
0.0	162.883224487	43.099998951	0.0	1.67952210177	1.76600255072	0.939973449567	0.0
0.0	165.043869019	43.099998951	0.0	1.77199509926	1.80589538068	0.944339775015	0.0
0.0	167.159004211	43.099998951	0.0	1.86631118413	1.84578821063	0.948738877196	0.0
0.0	169.230194092	43.099998951	0.0	1.96240725927	1.88568104059	0.953168113483	0.0
0.0	171.258926392	43.099998951	0.0	2.06022220664	1.92557387054	0.957625062438	0.0
0.0	173.246669769	43.099998951	0.0	2.15969746932	1.96546670049	0.962107366649	0.0
0.0	175.194797516	43.099998951	0.0	2.26077577099	2.00535953045	0.966613000492	0.0
0.0	177.104682922	43.099998951	0.0	2.36340239644	2.04525217414	0.971139903413	0.0
0.0	178.977603912	43.099998951	0.0	2.46752449311	2.08514500409	0.975686230231	0.0
0.0	180.814819336	43.099998951	0.0	2.57309130393	2.12503783405	0.980250281282	0.0
0.0	182.617530823	43.099998951	0.0	2.68005393445	2.164930664	0.98483042093	0.0
0.0	184.386882782	43.099998951	0.0	2.78836581856	2.20482349396	0.989425100852	0.0
0.0	186.123981476	43.099998951	0.0	2.8979817871	2.24471632391	0.99403297063	0.0
0.0	187.82989502	43.099998951	0.0	3.00885830075	2.28460915387	0.998652749695	0.0
0.0	189.505672455	43.099998951	0.0	3.1209543813	2.32450198382	1.00328318076	0.0
0.0	191.152248383	43.099998951	0.0	3.2342299819	2.36439481378	1.0079231346	0.0
0.0	192.770576477	43.099998951	0.0	3.34864691831	2.40428764373	1.01257162169	0.0
0.0	194.361572266	43.099998951	0.0	3.46416886896	2.44418028742	1.01722751278	0.0
0.0	195.926094055	43.099998951	0.0	3.58076044358	2.48407311738	1.02188996971	0.0
0.0	197.464981079	43.099998951	0.0	3.69838811457	2.52396594733	1.02655822411	0.0
0.0	198.978996277	43.099998951	0.0	3.8170197513	2.56385877728	1.03123134468	0.0
0.0	200.468940735	43.099998951	0.0	3.93662415445	2.60375160724	1.03590870276	0.0
0.0	201.935539246	43.099998951	0.0	4.05717175454	2.64364443719	1.04058953002	0.0
0.0	203.379459381	43.099998951	0.0	4.1786339134	2.68353726715	1.04527315125	0.0
0.0	204.801425934	43.099998951	0.0	4.30098315701	2.7234300971	1.04995910078	0.0
0.0	206.202068329	43.099998951	0.0	4.42419340834	2.76332292706	1.05464665685	0.0
0.0	207.581977844	43.099998951	0.0	4.54823998734	2.80321575701	1.05933540035	0.0
0.0	208.941802979	43.099998951	0.0	4.67309774831	2.8431084007	1.06402486563	0.0
0.0	210.282096863	43.099998951	0.0	4.79874387383	2.88300123066	1.06871449389	0.0
0.0	211.603393555	43.099998951	0.0	4.92515601218	2.92289406061	1.07340395916	0.0
0.0	212.906246185	43.099998951	0.0	5.05231274292	2.96278689057	1.07809274923	0.0
0.0	214.191169739	43.099998951	0.0	5.1801931113	3.00267972052	1.08278061962	0.0
0.0	215.458621979	43.099998951	0.0	5.30877755955	3.04257255048	1.08746718615	0.0
0.0	216.709117889	43.099998951	0.0	5.43804652989	3.08246538043	1.09215209959	0.0
0.0	217.943077087	43.099998951	0.0	5.56798232719	3.12235821038	1.09683510382	0.0
0.0	219.160938263	43.099998951	0.0	5.69856679067	3.16225104034	1.1015158263	0.0
0.0	220.36315918	43.099998951	0.0	5.82978315651	3.20214368403	1.10619411571	0.0
0.0	221.550102234	43.099998951	0.0	5.96161466092	3.24203670025	1.11086971592	0.0
0.0	222.722187042	43.099998951	0.0	6.0940454714	3.28192934394	1.11554232426	0.0
0.0	223.879776001	43.099998951	0.0	6.2270606868	3.32182236016	1.12021181267	0.0
0.0	225.023231506	43.099998951	0.0	6.36064540595	3.36171500385	1.12487794831	0.0
0.0	226.152896881	43.099998951	0.0	6.49478565902	3.40160764754	1.12954051001	0.0
0.0	227.269153595	43.099998951	0.0	6.62946747616	3.44150066376	1.13419934642	0.0
0.0	228.372268677	43.099998951	0.0	6.76467781886	3.48139330745	1.13885441096	0.0
0.0	229.462604523	43.099998951	0.0	6.90040364861	3.52128632367	1.1435054359	0.0
0.0	230.540428162	43.099998951	0.0	7.03663332388	3.56117896736	1.14815226989	0.0
0.0	231.606063843	43.099998951	0.0	7.1733542718	3.60107198358	1.15279485472	0.0
0.0	232.659778595	43.099998951	0.0	7.31055531651	3.64096462727	1.15743305068	0.0
0.0	233.701858521	43.099998951	0.0	7.44822574779	3.68085764349	1.16206674138	0.0
0.0	234.732551575	43.099998951	0.0	7.58635392413	3.72075028718	1.16669583367	0.0
0.0	235.752124786	43.099998951	0.0	7.72493053228	3.76064330339	1.17132021114	0.0
0.0	236.760826111	43.099998951	0.0	7.86394439638	3.80053594708	1.17593988543	0.0
0.0	237.758903503	43.099998951	0.0	8.00338666886	3.84042859077	1.18055463536	0.0
0.0	238.746585846	43.099998951	0.0	8.1432480365	3.88032160699	1.18516442599	0.0
0.0	239.724082947	43.099998951	0.0	8.28351825476	3.92021425068	1.18976924568	0.0
0.0	240.691623688	43.099998951	0.0	8.42418987304	3.9601072669	1.19436900131	0.0
0.0	241.649436951	43.099998951	0.0	8.56525357813	3.99999991059	1.19896362303	0.0


==> examples/shear-preload-A/modelUSUB-Mod_Onate-model-b-Case-02_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.561999995261	0.0	0.0	-0.0	0.00968965550783	0.0
0.0	-0.0	1.12399999052	0.0	0.0	-0.0	0.0193793110157	0.0
0.0	-0.0	1.68599995971	0.0	0.0	-0.0	0.0290689649773	0.0
0.0	-0.0	2.24799998105	0.0	0.0	-0.0	0.0387586220313	0.0
0.0	-0.0	2.80999991298	0.0	0.0	-0.0	0.0484482767206	0.0
0.0	-0.0	3.37199991941	0.0	0.0	-0.0	0.0581379299547	0.0
0.0	-0.0	3.93400007486	0.0	0.0	-0.0	0.0678275857354	0.0
0.0	-0.0	4.49599996209	0.0	0.0	-0.0	0.0775172440626	0.0
0.0	-0.0	5.05800008774	0.0	0.0	-0.0	0.0872068987519	0.0
0.0	-0.0	5.61999982595	0.0	3.03104899036e-10	8.32888513475e-12	0.0968965534412	0.0
0.0	-0.0	6.18200010061	0.0	5.0565600318e-08	1.3894912998e-09	0.106586224138	0.0
0.0	-0.0	6.74399983883	0.0	4.35813968247e-07	1.19757245787e-08	0.116276008339	0.0
0.0	-0.0	7.30600011349	0.0	1.78542636231e-06	4.90617046989e-08	0.125966106134	0.0
0.0	-0.0	7.86800014973	0.0	5.10748909832e-06	1.40348610511e-07	0.135656853672	0.0
0.0	-0.0	8.43000012636	0.0	1.17974012781e-05	3.24180615685e-07	0.145348720253	0.0
0.0	-0.0	8.99199992418	0.0	2.36898376471e-05	6.50972697969e-07	0.155042293773	0.0
0.0	-0.0	9.55399990082	0.0	4.30074749147e-05	1.18180176756e-06	0.16473831929	0.0
0.0	-0.0	10.1160001755	0.0	7.24336075564e-05	1.99040197657e-06	0.174437675742	0.0
0.0	-0.0	10.6780004501	0.0	0.000115091097541	3.16258663702e-06	0.184141403588	0.0
0.0	-0.0	11.2399996519	0.0	0.00017455697332	4.79664805653e-06	0.193850661162	0.0
0.0	-0.0	11.8019999266	0.0	0.00025487005928	7.00357034589e-06	0.203566806158	0.0
0.0	-0.0	12.3640002012	0.0	0.000360538024324	9.90721886751e-06	0.213291308319	0.0
0.0	-0.0	12.925999999	0.0	0.000496543748341	1.36445180487e-05	0.22302580328	0.0
0.0	-0.0	13.4879996777	0.0	0.000668351447075	1.83656197805e-05	0.23277211294	0.0
0.0	-0.0	14.0499999523	0.0	0.000881912114892	2.42340490786e-05	0.242532185803	0.0
0.0	-0.0	14.612000227	0.0	0.0011436686691	3.14268561397e-05	0.252308155177	0.0
0.0	-0.0	15.1740000248	0.0	0.00146056140693	4.01347449497e-05	0.262102318811	0.0
0.0	-0.0	15.7360002995	0.0	0.0018400320414	5.05622153923e-05	0.271917099599	0.0
0.0	-0.0	16.2979999781	0.0	0.00229002853303	6.29276598829e-05	0.281755140168	0.0
0.0	-0.0	16.8600002527	0.0	0.00281900929622	7.74635168455e-05	0.291619243217	0.0
0.0	-0.0	17.4220005274	0.0	0.00343594729202	9.44163446093e-05	0.301512333681	0.0
0.0	-0.0	17.9839998484	0.0	0.00415033355239	0.000114046952149	0.311437554774	0.0
0.0	-0.0	18.545999527	0.0	0.0049721807045	0.000136630478664	0.321398218512	0.0
0.0	-0.0	19.1079998016	0.0	0.00591202888245	0.000162456547059	0.33139778825	0.0
0.0	-0.0	19.6700000763	0.0	0.00698094436302	0.000191829258256	0.341439916519	0.0
0.0	-0.0	20.232000351	0.0	0.00819052820589	0.000225067401516	0.351528442116	0.0
0.0	-0.0	20.7940006256	0.0	0.00955291670834	0.000262504431703	0.361667352263	0.0
0.0	-0.0	21.3560009003	0.0	0.0110807823148	0.00030448866255	0.371860832092	0.0
0.0	-0.0	21.9180002213	0.0	0.0127873427118	0.000351383187081	0.382113218075	0.0
0.0	-0.0	22.4799993038	0.0	0.0146863576447	0.000403566218665	0.392429079511	0.0
0.0	-0.0	23.0419995785	0.0	0.016792135284	0.000461430818177	0.402813131223	0.0
0.0	-0.0	23.6039998531	0.0	0.0191195340449	0.000525385348737	0.413270253921	0.0
0.0	-0.0	24.1660001278	0.0	0.0216839616769	0.000595853225605	0.423805540777	0.0
0.0	-0.0	24.7280004025	0.0	0.0245013870881	0.000673273234497	0.434424262494	0.0
0.0	-0.0	25.2900006771	0.0	0.0275883321592	0.000758099349696	0.445131820743	0.0
0.0	-0.0	25.8519999981	0.0	0.0309618808387	0.000850801006891	0.455933946068	0.0
0.0	-0.0	26.4140002728	0.0	0.0346396809618	0.000951863239607	0.466836345731	0.0
0.0	-0.0	26.9759993553	0.0	0.0386399406125	0.00106178640635	0.477845119894	0.0
0.0	-0.0	27.53799963	0.0	0.0429814463132	0.00118108646348	0.488966394914	0.0
0.0	-0.0	28.0999999046	0.0	0.0476835375594	0.00131029519252	0.500206579454	0.0
0.0	-0.0	28.6620001793	0.0	0.0527661359229	0.00144995983646	0.511572230607	0.0
0.0	-0.0	29.2240004539	0.0	0.0582497414143	0.00160064373631	0.523070129566	0.0
0.0	-0.0	29.7859997749	0.0	0.0641554142931	0.00176292578544	0.534707214683	0.0
0.0	-0.0	30.3480000496	0.0	0.0705048150849	0.00193740070245	0.546490593115	0.0
0.0	-0.0	30.9100003242	0.0	0.0773201609263	0.00212467948586	0.558427639771	0.0
0.0	-0.0	31.4720005989	0.0	0.0846242619446	0.00232538877754	0.570525828516	0.0
0.0	-0.0	32.0339996815	0.0	0.0924405176193	0.00254017159023	0.582792924251	0.0
0.0	-0.0	32.5959999561	0.0	0.100792909507	0.00276968676189	0.595236843219	0.0
0.0	-0.0	33.1580002308	0.0	0.109705993964	0.00301460931951	0.607865606435	0.0
0.0	-0.0	33.7200005054	0.0	0.119204938528	0.00327563066094	0.620687560877	0.0
0.0	-0.0	34.2820007801	0.0	0.129315478262	0.00355345837306	0.633711228147	0.0
0.0	-0.0	34.8440010548	0.0	0.140063973959	0.00384881568607	0.646945217159	0.0
0.0	-0.0	35.4059994221	0.0	0.151477346662	0.00416244365624	0.660398456967	0.0
0.0	-0.0	35.9679996967	0.0	0.163583143149	0.00449509861937	0.674080051249	0.0
0.0	-0.0	36.5299999714	0.0	0.176409463165	0.00484755291836	0.687999237562	0.0
0.0	-0.0	37.091999054	0.0	0.189985075849	0.00522059708601	0.702165509574	0.0
0.0	-0.0	37.6539993286	0.0	0.204339288757	0.00561503620702	0.716588512296	0.0
0.0	-0.0	38.2159996033	0.0	0.219502049731	0.006031693556	0.731278158491	0.0
0.0	-0.0	38.7779998779	0.0	0.235503888689	0.00647140768706	0.746244459879	0.0
0.0	-0.0	39.3400001526	0.0	0.252375961281	0.00693503534421	0.761497765779	0.0
0.0	-0.0	39.9020004272	0.0	0.270150019787	0.00742344855098	0.777048472082	0.0
0.0	-0.0	40.4640007019	0.0	0.288858427666	0.00793753642938	0.792907265713	0.0
0.0	-0.0	41.0260009766	0.0	0.308534159558	0.00847820556373	0.809085089713	0.0
0.0	-0.0	41.5880012512	0.0	0.329210801283	0.00904637854546	0.825592962792	0.0
0.0	-0.0	42.1500015259	0.0	0.350922549842	0.00964299542829	0.842442089925	0.0
0.0	-0.0	42.7120018005	0.0	0.37370424252	0.0102690130007	0.859644083539	0.0
0.0	-0.0	43.2740001678	0.0	0.397591269575	0.0109254040581	0.877210585168	0.0
0.0	-0.0	43.8360004425	0.0	0.422619719757	0.0116131603136	0.895153474994	0.0
0.0	-0.0	44.397998333	0.0	0.448826234788	0.0123332894873	0.91348484857	0.0
0.0	-0.0	44.9599986076	0.0	0.476248125779	0.0130868153065	0.932216929505	0.0
0.0	-0.0	45.5219988823	0.0	0.504923344124	0.0138747796882	0.951362383785	0.0
0.0	-0.0	46.083999157	0.0	0.534890335985	0.0146982420119	0.970933766803	0.0
0.0	-0.0	46.6459994316	0.0	0.566188304219	0.0155582791194	0.990943983197	0.0
0.0	-0.0	47.2079997063	0.0	0.598857062869	0.0164559838595	1.0114063276	0.0
0.0	-0.0	47.7699999809	0.0	0.632936949842	0.0173924650881	1.03233392583	0.0
0.0	-0.0	48.3320002556	0.0	0.668469117954	0.0183688520337	1.05374047998	0.0
0.0	-0.0	48.8940005302	0.0	0.705495185684	0.0193862913875	1.075639599	0.0
0.0	-0.0	49.4560008049	0.0	0.744057411794	0.0204459429369	1.09804525273	0.0
0.0	-0.0	50.0180010796	0.0	0.784198811743	0.0215489868424	1.12097172532	0.0
0.0	-0.0	50.5800013542	0.0	0.825962924864	0.0226966221817	1.14443318453	0.0
0.0	-0.0	51.1419997215	0.0	0.86939393077	0.0238900611294	1.16844439181	0.0
0.0	-0.0	51.7039999962	0.0	0.914536649361	0.0251305376878	1.19302002713	0.0
0.0	-0.0	52.2660002708	0.0	0.961436657235	0.0264193018666	1.21817515464	0.0
0.0	-0.0	52.8280005455	0.0	1.01013993844	0.0277576211374	1.24392493162	0.0
0.0	-0.0	53.3900008202	0.0	1.06069340836	0.0291467789793	1.27028472489	0.0
0.0	-0.0	53.9519987106	0.0	1.11314433161	0.0305880763335	1.29727026215	0.0
0.0	-0.0	54.5139989853	0.0	1.16754078772	0.0320828374242	1.32489737589	0.0
0.0	-0.0	55.0759992599	0.0	1.22393143829	0.033632395207	1.35318204993	0.0
0.0	-0.0	55.6379995346	0.0	1.28236575983	0.0352381088305	1.38214059407	0.0
0.0	-0.0	56.1999998093	0.0	1.3428934617	0.0369013490854	1.41178945778	0.0
0.0	2.5273374149e-06	56.1999998093	0.0	1.3428934617	0.0369013490854	1.41178945778	4.26793763214e-16
0.0	4.359408319	56.1999998093	0.0	1.34391966276	0.0765323347878	1.41178945778	0.0
0.0	8.71881723404	56.1999998093	0.0	1.34494574741	0.11616331758	1.41178945778	0.0
0.0	13.0782258511	56.1999998093	0.0	1.34597194847	0.155794306193	1.41178945778	0.0
0.0	17.4376344681	56.1999998093	0.0	1.34699803311	0.195425283164	1.41178945778	0.0
0.0	21.797041893	56.1999998093	0.0	1.34802411776	0.235056271777	1.41178945778	0.0
0.0	26.1564517021	56.1999998093	0.0	1.34905031882	0.274687260389	1.41178945778	0.0
0.0	30.515859127	56.1999998093	0.0	1.35007640347	0.314318249002	1.41178945778	0.0
0.0	34.8752689362	56.1999998093	0.0	1.35110260453	0.353949237615	1.41178945778	0.0
0.0	39.2346763611	56.1999998093	0.0	1.35212868918	0.393580226228	1.41178945778	0.0
0.0	43.594083786	56.1999998093	0.0	1.35315489024	0.43321121484	1.41178945778	0.0
0.0	47.9534959793	56.1999998093	0.0	1.35418097489	0.472842203453	1.41178945778	0.0
0.0	52.3129034042	56.1999998093	0.0	1.35520717595	0.512473192066	1.41178945778	0.0
0.0	56.6723108292	56.1999998093	0.0	1.35623326059	0.552104180679	1.41178945778	0.0
0.0	61.0317182541	56.1999998093	0.0	1.35725946166	0.591735169291	1.41178945778	0.0
0.0	65.3911304474	56.1999998093	0.0	1.3582855463	0.631366157904	1.41178945778	0.0
0.0	69.7505378723	56.1999998093	0.0	1.35931163095	0.670997146517	1.41178945778	0.0
0.0	74.1099452972	56.1999998093	0.0	1.36033783201	0.71062813513	1.41178945778	0.0
0.0	78.4693527222	56.1999998093	0.0	1.36136391666	0.750259123743	1.41178945778	0.0
0.0	82.8287601471	56.1999998093	0.0	1.36239011772	0.789890065789	1.41178945778	0.0
0.0	87.188167572	56.1999998093	0.0	1.36341620237	0.829521100968	1.41178945778	0.0
0.0	91.5475845337	56.1999998093	0.0	1.36444240343	0.869152043015	1.41178945778	0.0
0.0	95.9069919586	56.1999998093	0.0	1.36546848807	0.908783078194	1.41178945778	0.0
0.0	100.266399384	56.1999998093	0.0	1.36649468914	0.94841402024	1.41178945778	0.0
0.0	104.625806808	56.1999998093	0.0	1.36752077378	0.988045055419	1.41178945778	0.0
0.0	108.985214233	56.1999998093	0.0	1.36854697485	1.02767599747	1.41178945778	0.0
0.0	113.344621658	56.1999998093	0.0	1.36957305949	1.06730703264	1.41178945778	0.0
0.0	117.704029083	56.1999998093	0.0	1.37059914414	1.10693797469	1.41178945778	0.0
0.0	122.063436508	56.1999998093	0.0	1.3716253452	1.14656900987	1.41178945778	0.0
0.0	126.422843933	56.1999998093	0.0	1.37265142985	1.18619995192	1.41178945778	0.0
0.0	130.782260895	56.1999998093	0.0	1.37367763091	1.2258309871	1.41178945778	0.0
0.0	135.14166832	56.1999998093	0.0	1.37470371556	1.26546192914	1.41178945778	0.0
0.0	139.501075745	56.1999998093	0.0	1.37572991662	1.30509287119	1.41178945778	0.0
0.0	143.86048317	56.1999998093	0.0	1.37675600126	1.34472390637	1.41178945778	0.0
0.0	148.219890594	56.1999998093	0.0	1.37778220233	1.38435484841	1.41178945778	0.0
0.0	151.303491592	56.1999998093	0.0	1.43173604738	1.42398588359	1.41534882132	0.0
0.0	153.596553802	56.1999998093	0.0	1.51843891945	1.46361682564	1.4210017398	0.0
0.0	155.833721161	56.1999998093	0.0	1.60738301929	1.50324786082	1.42675208626	0.0
0.0	158.027772903	56.1999998093	0.0	1.69807870407	1.54287880287	1.43252499402	0.0
0.0	160.176506042	56.1999998093	0.0	1.79060455412	1.58250983804	1.43833924085	0.0
0.0	162.2813797	56.1999998093	0.0	1.88490212895	1.62214078009	1.44419224234	0.0
0.0	164.343795776	56.1999998093	0.0	1.98091310449	1.66177172214	1.45008073887	0.0
0.0	166.365146637	56.1999998093	0.0	2.07858090289	1.70140285045	1.45600182004	0.0
0.0	168.346786499	56.1999998093	0.0	2.17785104178	1.7410337925	1.46195277339	0.0
0.0	170.29001236	56.1999998093	0.0	2.2786706686	1.78066473454	1.46793103777	0.0
0.0	172.196083069	56.1999998093	0.0	2.38098856062	1.82029567659	1.4739341801	0.0
0.0	174.066200256	56.1999998093	0.0	2.48475582339	1.8599268049	1.47996004671	0.0
0.0	175.901527405	56.1999998093	0.0	2.5899244938	1.89955774695	1.48600644898	0.0
0.0	177.703208923	56.1999998093	0.0	2.69644916989	1.93918868899	1.4920715359	0.0
0.0	179.472312927	56.1999998093	0.0	2.80428561382	1.97881963104	1.4981534332	0.0
0.0	181.209888458	56.1999998093	0.0	2.91339168325	2.01845075935	1.50425054599	0.0
0.0	182.916946411	56.1999998093	0.0	3.02372639999	2.0580817014	1.51036120951	0.0
0.0	184.59444046	56.1999998093	0.0	3.13525088131	2.09771264344	1.51648387546	0.0
0.0	186.24332428	56.1999998093	0.0	3.247926943	2.13734358549	1.52261730982	0.0
0.0	187.864456177	56.1999998093	0.0	3.36171896197	2.17697452754	1.52876020875	0.0
0.0	189.458713531	56.1999998093	0.0	3.47659178078	2.21660565585	1.53491133824	0.0
0.0	191.026935577	56.1999998093	0.0	3.59251233749	2.2562365979	1.54106949922	0.0
0.0	192.569904327	56.1999998093	0.0	3.70944803581	2.29586753994	1.54723381856	0.0
0.0	194.088363647	56.1999998093	0.0	3.82736860774	2.33549848199	1.55340321362	0.0
0.0	195.583057404	56.1999998093	0.0	3.94624378532	2.3751296103	1.55957684619	0.0
0.0	197.054710388	56.1999998093	0.0	4.06604586169	2.41476055235	1.56575384317	0.0
0.0	198.5039711	56.1999998093	0.0	4.18674713001	2.45439149439	1.571933378	0.0
0.0	199.931488037	56.1999998093	0.0	4.30832104757	2.49402243644	1.57811471727	0.0
0.0	201.337909698	56.1999998093	0.0	4.43074246868	2.53365356475	1.58429725561	0.0
0.0	202.723827362	56.1999998093	0.0	4.55398717895	2.5732845068	1.59048030619	0.0
0.0	204.089813232	56.1999998093	0.0	4.67803189531	2.61291544884	1.59666329855	0.0
0.0	205.436420441	56.1999998093	0.0	4.80285426602	2.65254639089	1.60284562735	0.0
0.0	206.764202118	56.1999998093	0.0	4.92843240499	2.6921775192	1.60902666394	0.0
0.0	208.073673248	56.1999998093	0.0	5.05474535748	2.73180846125	1.61520619877	0.0
0.0	209.365310669	56.1999998093	0.0	5.18177356571	2.7714394033	1.6213836032	0.0
0.0	210.639591217	56.1999998093	0.0	5.3094974719	2.81107034534	1.62755848141	0.0
0.0	211.89699173	56.1999998093	0.0	5.4378984496	2.85070147365	1.63373035612	0.0
0.0	213.137950897	56.1999998093	0.0	5.56695880368	2.8903324157	1.63989907596	0.0
0.0	214.36290741	56.1999998093	0.0	5.69666130468	2.92996335775	1.64606422186	0.0
0.0	215.572242737	56.1999998093	0.0	5.82698918879	2.96959429979	1.65222528158	0.0
0.0	216.766376495	56.1999998093	0.0	5.95792662352	3.0092254281	1.65838219691	0.0
0.0	217.945671082	56.1999998093	0.0	6.08945824206	3.04885637015	1.66453457205	0.0
0.0	219.110527039	56.1999998093	0.0	6.22156867757	3.0884873122	1.67068223236	0.0
0.0	220.261268616	56.1999998093	0.0	6.35424396023	3.12811844051	1.67682472384	0.0
0.0	221.398277283	56.1999998093	0.0	6.48747058585	3.16774919629	1.6829621396	0.0
0.0	222.521839142	56.1999998093	0.0	6.62123411894	3.2073803246	1.68909411877	0.0
0.0	223.632316589	56.1999998093	0.0	6.75552291796	3.24701108038	1.69522035867	0.0
0.0	224.729995728	56.1999998093	0.0	6.89032347873	3.2866422087	1.70134095242	0.0
0.0	225.815200806	56.1999998093	0.0	7.02562415972	3.32627333701	1.70745550422	0.0
0.0	226.888179779	56.1999998093	0.0	7.16141285375	3.36590409279	1.71356389765	0.0
0.0	227.949256897	56.1999998093	0.0	7.29767885059	3.4055352211	1.7196660745	0.0
0.0	228.998661041	56.1999998093	0.0	7.43441144004	3.44516634941	1.72576179029	0.0
0.0	230.036697388	56.1999998093	0.0	7.57159944624	3.48479710519	1.73185107997	0.0
0.0	231.063594818	56.1999998093	0.0	7.70923309028	3.5244282335	1.73793366412	0.0
0.0	232.079601288	56.1999998093	0.0	7.84730166197	3.56405898929	1.74400955439	0.0
0.0	233.084945679	56.1999998093	0.0	7.98579677939	3.6036901176	1.75007862272	0.0
0.0	234.079875946	56.1999998093	0.0	8.12470912933	3.64332124591	1.7561408109	0.0
0.0	235.064601898	56.1999998093	0.0	8.26402846724	3.68295200169	1.76219600253	0.0
0.0	236.039352417	56.1999998093	0.0	8.40374734253	3.72258313	1.76824406954	0.0
0.0	237.004337311	56.1999998093	0.0	8.54385644197	3.76221425831	1.77428498864	0.0
0.0	237.959747314	56.1999998093	0.0	8.684348315	3.8018450141	1.78031881806	0.0
0.0	238.905792236	56.1999998093	0.0	8.8252145797	3.84147614241	1.78634540644	0.0
0.0	239.842643738	56.1999998093	0.0	8.9664477855	3.88110689819	1.79236460244	0.0
0.0	240.770511627	56.1999998093	0.0	9.10803955048	3.9207380265	1.79837649921	0.0
0.0	241.689567566	56.1999998093	0.0	9.24998428673	3.96036915481	1.80438103853	0.0
0.0	242.599964142	56.1999998093	0.0	9.39227454364	3.99999991059	1.81037818547	0.0


==> examples/shear-preload-A/modelUSUB-Mod_Onate-model-b-Case-03_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.669000014663	0.0	0.0	-0.0	0.0115344826554	0.0
0.0	-0.0	1.33800002933	0.0	0.0	-0.0	0.0230689653108	0.0
0.0	-0.0	2.00699998438	0.0	0.0	-0.0	0.0346034470567	0.0
0.0	-0.0	2.67600005865	0.0	0.0	-0.0	0.0461379306216	0.0
0.0	-0.0	3.34500008821	0.0	0.0	-0.0	0.0576724123675	0.0
0.0	-0.0	4.01399996877	0.0	0.0	-0.0	0.0692068941134	0.0
0.0	-0.0	4.68300011754	0.0	0.0	-0.0	0.0807413794973	0.0
0.0	-0.0	5.3520001173	0.0	0.0	-0.0	0.0922758612433	0.0
0.0	-0.0	6.02100002766	0.0	3.553193113e-09	9.76380217996e-11	0.1038103459	0.0
0.0	-0.0	6.69000017643	0.0	3.69533736944e-07	1.01544120334e-08	0.115344950609	0.0
0.0	-0.0	7.35900002718	0.0	1.99619365482e-06	5.48533773959e-08	0.12687996641	0.0
0.0	-0.0	8.02799993753	0.0	6.59447874085e-06	1.81209580674e-07	0.138415968104	0.0
0.0	-0.0	8.69699984789	0.0	1.66760703024e-05	4.58241489198e-07	0.149953774235	0.0
0.0	-0.0	9.36600023508	0.0	3.55618219317e-05	9.77202763153e-07	0.161494490749	0.0
0.0	-0.0	10.0349998474	0.0	6.74546853929e-05	1.85358626226e-06	0.173039488436	0.0
0.0	-0.0	10.7040002346	0.0	0.000117441814496	3.22718172185e-06	0.184590449499	0.0
0.0	-0.0	11.373000145	0.0	0.000191519831105	5.26277048607e-06	0.196149358817	0.0
0.0	-0.0	12.0420000553	0.0	0.00029661319445	8.15062932702e-06	0.207718506863	0.0
0.0	-0.0	12.7110004425	0.0	0.00044059083848	1.21069888337e-05	0.219300460594	0.0
0.0	-0.0	13.3800003529	0.0	0.000632281057733	1.73744410858e-05	0.230898149312	0.0
0.0	-0.0	14.0489996672	0.0	0.000881485505033	2.42223251234e-05	0.242514813726	0.0
0.0	-0.0	14.7180000544	0.0	0.00119899175388	3.29470736915e-05	0.254153998685	0.0
0.0	-0.0	15.3869999647	0.0	0.00159658532084	4.38725436425e-05	0.265819576452	0.0
0.0	-0.0	16.0559998751	0.0	0.00208706092053	5.73503143642e-05	0.277515797643	0.0
0.0	-0.0	16.7250002623	0.0	0.00268423309535	7.37599975764e-05	0.289247202454	0.0
0.0	-0.0	17.3939996958	0.0	0.00340294536727	9.35094817578e-05	0.301018680329	0.0
0.0	-0.0	18.063000083	0.0	0.00425908046964	0.000117035210678	0.3128354816	0.0
0.0	-0.0	18.7320004702	0.0	0.00526956955582	0.000144802424984	0.324703170918	0.0
0.0	-0.0	19.4009993076	0.0	0.00645239970254	0.00017730538957	0.336627708748	0.0
0.0	-0.0	20.0699996948	0.0	0.0078266230048	0.000215067643694	0.348615343682	0.0
0.0	-0.0	20.739000082	0.0	0.00941236248764	0.000258642171502	0.360672737588	0.0
0.0	-0.0	21.4080004692	0.0	0.0112308234748	0.000308611629407	0.372806849191	0.0
0.0	-0.0	22.0769999027	0.0	0.0133042958623	0.00036558856209	0.385025076685	0.0
0.0	-0.0	22.7460002899	0.0	0.0156561654876	0.000430215550296	0.397335091839	0.0
0.0	-0.0	23.4150006771	0.0	0.0183109186764	0.000503165438204	0.40974500298	0.0
0.0	-0.0	24.0840001106	0.0	0.0212941449718	0.000585141469855	0.422263194923	0.0
0.0	-0.0	24.7530004978	0.0	0.024632552595	0.000676877516526	0.434898538515	0.0
0.0	-0.0	25.422000885	0.0	0.028353964808	0.00077913819041	0.447660166537	0.0
0.0	-0.0	26.0910003185	0.0	0.0324873362842	0.000892718981049	0.460557639599	0.0
0.0	-0.0	26.7600007057	0.0	0.0370627421944	0.00101844643723	0.473600887926	0.0
0.0	-0.0	27.4289999008	0.0	0.0421114018536	0.00115717857625	0.486800176441	0.0
0.0	-0.0	28.0979993343	0.0	0.0476656750834	0.00130980442918	0.500166194979	0.0
0.0	-0.0	28.7669997215	0.0	0.0537590713066	0.00147724467752	0.513710005907	0.0
0.0	-0.0	29.4360001087	0.0	0.0604262459092	0.001660451926	0.527443003375	0.0
0.0	-0.0	30.1049995422	0.0	0.0677030184306	0.00186041015695	0.541377038462	0.0
0.0	-0.0	30.7739999294	0.0	0.0756263616495	0.0020781355488	0.555524264928	0.0
0.0	-0.0	31.4430003166	0.0	0.0842344234115	0.00231467638514	0.569897290552	0.0
0.0	-0.0	32.1119997501	0.0	0.0935665157158	0.00257111278188	0.584509066539	0.0
0.0	-0.0	32.7809991837	0.0	0.103663136542	0.00284855777863	0.599372951547	0.0
0.0	-0.0	33.4500005245	0.0	0.114565962576	0.00314815624733	0.614502700046	0.0
0.0	-0.0	34.118999958	0.0	0.126317841932	0.00347108616552	0.629912386648	0.0
0.0	-0.0	34.7879993916	0.0	0.138962830533	0.00381855752494	0.645616609836	0.0
0.0	-0.0	35.4570007324	0.0	0.152546170284	0.00419181378675	0.661630235845	0.0
0.0	-0.0	36.1260001659	0.0	0.167114296346	0.00459213115391	0.677968608215	0.0
0.0	-0.0	36.7949995995	0.0	0.182714837138	0.00502081820741	0.694647431374	0.0
0.0	-0.0	37.4640009403	0.0	0.19939665799	0.00547921772522	0.711682793917	0.0
0.0	-0.0	38.1329991817	0.0	0.21720980294	0.00596870486334	0.729091232643	0.0
0.0	-0.0	38.8019986153	0.0	0.236205538386	0.00649068824714	0.746889633592	0.0
0.0	-0.0	39.4709999561	0.0	0.256436353084	0.00704661069904	0.765095284441	0.0
0.0	-0.0	40.1399993896	0.0	0.277955958154	0.00763794741943	0.783725926885	0.0
0.0	-0.0	40.8090000153	0.0	0.300819257973	0.00826620816952	0.802799698431	0.0
0.0	-0.0	41.478000164	0.0	0.325082452036	0.00893293617992	0.822335045086	0.0
0.0	-0.0	42.1470007896	0.0	0.350802903995	0.00963970742305	0.842350925086	0.0
0.0	-0.0	42.8160009384	0.0	0.378039258067	0.0103881342511	0.862866715761	0.0
0.0	-0.0	43.4849991798	0.0	0.406851322623	0.0111798610305	0.883902062196	0.0
0.0	-0.0	44.1539998055	0.0	0.437300244812	0.0120165670523	0.905477185734	0.0
0.0	-0.0	44.8229999542	0.0	0.469448394142	0.0128999643493	0.927612651139	0.0
0.0	-0.0	45.4920005798	0.0	0.503359304275	0.013831803517	0.950329366606	0.0
0.0	-0.0	46.1609988213	0.0	0.539097876754	0.0148138627992	0.973648781655	0.0
0.0	-0.0	46.8300013542	0.0	0.576730177272	0.0158479597303	0.997592695057	0.0
0.0	-0.0	47.4989995956	0.0	0.616323610302	0.0169359467691	1.02218323154	0.0
0.0	-0.0	48.1680002213	0.0	0.657946744468	0.0180797083885	1.04744308628	0.0
0.0	-0.0	48.83700037	0.0	0.701669487171	0.0192811654415	1.07339526294	0.0
0.0	-0.0	49.5060009956	0.0	0.74756302638	0.0205422722502	1.10006332397	0.0
0.0	-0.0	50.1749992371	0.0	0.795699714217	0.0218650195166	1.12747106468	0.0
0.0	-0.0	50.84400177	0.0	0.846153241582	0.0232514314121	1.15564279258	0.0
0.0	-0.0	51.5130000114	0.0	0.898998638149	0.0247035699431	1.18460319936	0.0
0.0	-0.0	52.1820006371	0.0	0.954312097747	0.0262235262198	1.2143774773	0.0
0.0	-0.0	52.8510007858	0.0	1.01217115298	0.0278134364635	1.24499123776	0.0
0.0	-0.0	53.5200014114	0.0	1.07265461702	0.0294754601782	1.27647035988	0.0
0.0	-0.0	54.1889996529	0.0	1.13584264182	0.0312118034344	1.3088413165	0.0
0.0	-0.0	54.8579998016	0.0	1.20181648526	0.0330246984959	1.3421309297	0.0
0.0	-0.0	55.5270004272	0.0	1.27065903507	0.0349164183717	1.37636645231	0.0
0.0	-0.0	56.1959986687	0.0	1.34245399386	0.0368892709957	1.41157561447	0.0
0.0	-0.0	56.8650012016	0.0	1.41728681047	0.0389456021367	1.44778647227	0.0
0.0	-0.0	57.5339994431	0.0	1.49524398148	0.041087786667	1.48502762895	0.0
0.0	-0.0	58.2030000687	0.0	1.57641340047	0.0433182402048	1.52332801372	0.0
0.0	-0.0	58.8720002174	0.0	1.66088424157	0.0456394103821	1.5627170098	0.0
0.0	-0.0	59.541000843	0.0	1.74874695949	0.0480537913973	1.60322461743	0.0
0.0	-0.0	60.2099990845	0.0	1.84009340592	0.0505638949107	1.64488087175	0.0
0.0	-0.0	60.8790016174	0.0	1.93501659669	0.0531722907908	1.68771669269	0.0
0.0	-0.0	61.5479998589	0.0	2.03361106105	0.055881566368	1.73176302342	0.0
0.0	-0.0	62.2170004845	0.0	2.13597225957	0.0586943526287	1.77705152892	0.0
0.0	-0.0	62.8860006332	0.0	2.24219774827	0.0616133154836	1.8236141419	0.0
0.0	-0.0	63.5550012589	0.0	2.35238531604	0.064641161589	1.87148340046	0.0
0.0	-0.0	64.2239995003	0.0	2.46663508005	0.0677806267049	1.92069220357	0.0
0.0	-0.0	64.8929977417	0.0	2.58504785597	0.0710344931576	1.97127368301	0.0
0.0	-0.0	65.5619983673	0.0	2.70772632211	0.0744055665564	2.02326176222	0.0
0.0	-0.0	66.2310004234	0.0	2.83477362245	0.0778966990765	2.07669059746	0.0
0.0	-0.0	66.900001049	0.0	2.96629499644	0.081510777818	2.13159476407	0.0
0.0	3.00902627259e-06	66.900001049	0.0	2.96629499644	0.081510777818	2.13159476407	9.14670926916e-16
0.0	4.31033819914	66.900001049	0.0	2.96730967239	0.120695668738	2.1315948572	0.0
0.0	8.62067639828	66.900001049	0.0	2.96832434833	0.159880565479	2.1315948572	0.0
0.0	12.9310142994	66.900001049	0.0	2.96933879144	0.199065450579	2.1315948572	0.0
0.0	17.2413527966	66.900001049	0.0	2.97035346739	0.238250335678	2.1315948572	0.0
0.0	21.5516901016	66.900001049	0.0	2.97136814333	0.277435244061	2.1315948572	0.0
0.0	25.8620285988	66.900001049	0.0	2.97238258645	0.316620129161	2.1315948572	0.0
0.0	30.1723670959	66.900001049	0.0	2.97339726239	0.35580501426	2.1315948572	0.0
0.0	34.4827055931	66.900001049	0.0	2.97441193834	0.394989922643	2.1315948572	0.0
0.0	38.7930440903	66.900001049	0.0	2.97542638145	0.434174807742	2.1315948572	0.0
0.0	43.1033802032	66.900001049	0.0	2.9764410574	0.473359692842	2.1315948572	0.0
0.0	47.4137210846	66.900001049	0.0	2.97745550051	0.512544577941	2.1315948572	0.0
0.0	51.7240571976	66.900001049	0.0	2.97847017646	0.551729463041	2.1315948572	0.0
0.0	56.0343980789	66.900001049	0.0	2.9794848524	0.590914394706	2.1315948572	0.0
0.0	60.3447341919	66.900001049	0.0	2.98049929552	0.630099279806	2.1315948572	0.0
0.0	64.6550750732	66.900001049	0.0	2.98151397146	0.669284164906	2.1315948572	0.0
0.0	68.9654111862	66.900001049	0.0	2.98252864741	0.708469050005	2.1315948572	0.0
0.0	73.2757472992	66.900001049	0.0	2.98354309052	0.747653935105	2.1315948572	0.0
0.0	77.5860881805	66.900001049	0.0	2.98455776647	0.78683886677	2.1315948572	0.0
0.0	81.8964290619	66.900001049	0.0	2.98557220958	0.826023705304	2.1315948572	0.0
0.0	86.2067604065	66.900001049	0.0	2.98658688553	0.865208636969	2.1315948572	0.0
0.0	90.5171012878	66.900001049	0.0	2.98760156147	0.904393475503	2.1315948572	0.0
0.0	94.8274421692	66.900001049	0.0	2.98861600459	0.943578407168	2.1315948572	0.0
0.0	99.1377830505	66.900001049	0.0	2.98963068053	0.982763338834	2.1315948572	0.0
0.0	103.448114395	66.900001049	0.0	2.99064512365	1.02194817737	2.1315948572	0.0
0.0	107.758455276	66.900001049	0.0	2.99165979959	1.06113310903	2.1315948572	0.0
0.0	112.068796158	66.900001049	0.0	2.99267447554	1.10031794757	2.1315948572	0.0
0.0	116.379127502	66.900001049	0.0	2.99368891865	1.13950287923	2.1315948572	0.0
0.0	120.689468384	66.900001049	0.0	2.9947035946	1.17868771777	2.1315948572	0.0
0.0	124.999809265	66.900001049	0.0	2.99571827054	1.21787264943	2.1315948572	0.0
0.0	129.310150146	66.900001049	0.0	2.99673271365	1.2570575811	2.1315948572	0.0
0.0	133.620481491	66.900001049	0.0	2.9977473896	1.29624241963	2.1315948572	0.0
0.0	137.930822372	66.900001049	0.0	2.99876183271	1.3354273513	2.1315948572	0.0
0.0	142.241163254	66.900001049	0.0	2.99977650866	1.37461218983	2.1315948572	0.0
0.0	146.551494598	66.900001049	0.0	3.0007911846	1.4137971215	2.1315948572	0.0
0.0	150.86183548	66.900001049	0.0	3.00180562772	1.45298196003	2.1315948572	0.0
0.0	155.172176361	66.900001049	0.0	3.00282030366	1.49216689169	2.1315948572	0.0
0.0	159.482517242	66.900001049	0.0	3.00383497961	1.53135182336	2.1315948572	0.0
0.0	163.792858124	66.900001049	0.0	3.00484942272	1.57053675503	2.1315948572	0.0
0.0	168.103199005	66.900001049	0.0	3.00586409867	1.60972159356	2.1315948572	0.0
0.0	172.413520813	66.900001049	0.0	3.00687854178	1.64890643209	2.1315948572	0.0
0.0	176.723861694	66.900001049	0.0	3.00789321773	1.68809127063	2.1315948572	0.0
0.0	179.406433105	66.900001049	0.0	3.07646207511	1.72727629542	2.13613277301	0.0
0.0	181.052112579	66.900001049	0.0	3.18797794171	1.76646113396	2.14350658935	0.0
0.0	182.669906616	66.900001049	0.0	3.3006106969	1.80564597249	2.15091514401	0.0
0.0	184.264507294	66.900001049	0.0	3.41417337768	1.84483099729	2.15830230154	0.0
0.0	185.833568573	66.900001049	0.0	3.52875748649	1.88401583582	2.16569565237	0.0
0.0	187.377815247	66.900001049	0.0	3.64433391951	1.92320067436	2.17309501022	0.0
0.0	188.897972107	66.900001049	0.0	3.76087264158	1.96238551289	2.18049902469	0.0
0.0	190.3947258	66.900001049	0.0	3.87834548019	2.00157053769	2.18790676445	0.0
0.0	191.868782043	66.900001049	0.0	3.99672519416	2.04075537622	2.19531708863	0.0
0.0	193.320789337	66.900001049	0.0	4.11598570645	2.07994021475	2.20272918232	0.0
0.0	194.751338959	66.900001049	0.0	4.23610210419	2.11912523955	2.2101423936	0.0
0.0	196.161079407	66.900001049	0.0	4.35704970732	2.15831007808	2.21755583771	0.0
0.0	197.550544739	66.900001049	0.0	4.47880523279	2.19749491662	2.2249687463	0.0
0.0	198.920326233	66.900001049	0.0	4.60134632885	2.23667994142	2.23238063045	0.0
0.0	200.270938873	66.900001049	0.0	4.72465157509	2.27586477995	2.23979053553	0.0
0.0	201.602916718	66.900001049	0.0	4.84870001674	2.31504961848	2.24719827529	0.0
0.0	202.916755676	66.900001049	0.0	4.9734711647	2.35423445702	2.25460301153	0.0
0.0	204.212932587	66.900001049	0.0	5.09894639254	2.39341948181	2.26200444158	0.0
0.0	205.491905212	66.900001049	0.0	5.22510707378	2.43260432035	2.26940193679	0.0
0.0	206.754131317	66.900001049	0.0	5.35193411633	2.47178915888	2.27679519448	0.0
0.0	208.000030518	66.900001049	0.0	5.4794116877	2.51097418368	2.28418367915	0.0
0.0	209.230041504	66.900001049	0.0	5.60752209276	2.55015902221	2.29156711139	0.0
0.0	210.444545746	66.900001049	0.0	5.73624996468	2.58934386075	2.29894504882	0.0
0.0	211.643924713	66.900001049	0.0	5.86557900533	2.62852869928	2.30631728191	0.0
0.0	212.828578949	66.900001049	0.0	5.9954947792	2.66771372408	2.3136833217	0.0
0.0	213.998851776	66.900001049	0.0	6.12598238513	2.70689856261	2.32104305178	0.0
0.0	215.155086517	66.900001049	0.0	6.25702831894	2.74608340114	2.3283962626	0.0
0.0	216.297626495	66.900001049	0.0	6.3886186108	2.78526842594	2.33574241865	0.0
0.0	217.426795959	66.900001049	0.0	6.52074068785	2.82445326447	2.34308156651	0.0
0.0	218.542900085	66.900001049	0.0	6.65338151157	2.86363810301	2.35041345004	0.0
0.0	219.646263123	66.900001049	0.0	6.78652897477	2.90282294154	2.35773767345	0.0
0.0	220.737171173	66.900001049	0.0	6.92017143592	2.94200796634	2.36505426001	0.0
0.0	221.815910339	66.900001049	0.0	7.05429771915	2.98119280487	2.37236307003	0.0
0.0	222.88274765	66.900001049	0.0	7.18889618292	3.02037764341	2.37966370769	0.0
0.0	223.937969208	66.900001049	0.0	7.32395704836	3.0595626682	2.38695626613	0.0
0.0	224.981803894	66.900001049	0.0	7.45946913958	3.09874750674	2.39424055908	0.0
0.0	226.014518738	66.900001049	0.0	7.5954226777	3.13793234527	2.40151635371	0.0
0.0	227.036361694	66.900001049	0.0	7.73180834949	3.1771171838	2.40878367331	0.0
0.0	228.047542572	66.900001049	0.0	7.86861591041	3.21630202234	2.41604240146	0.0
0.0	229.048309326	66.900001049	0.0	8.00583790988	3.2554872334	2.42329223547	0.0
0.0	230.038890839	66.900001049	0.0	8.14346317202	3.29467207193	2.43053347804	0.0
0.0	231.019477844	66.900001049	0.0	8.28148517758	3.33385691047	2.43776571006	0.0
0.0	231.990299225	66.900001049	0.0	8.41989461333	3.373041749	2.44498904794	0.0
0.0	232.951526642	66.900001049	0.0	8.55868496001	3.41222658753	2.45220328216	0.0
0.0	233.903388977	66.900001049	0.0	8.69784597307	3.45141142607	2.45940850582	0.0
0.0	234.846057892	66.900001049	0.0	8.83737206459	3.4905962646	2.46660462581	0.0
0.0	235.779705048	66.900001049	0.0	8.97725392133	3.52978147566	2.47379154898	0.0
0.0	236.704540253	66.900001049	0.0	9.11748688668	3.5689663142	2.4809693452	0.0
0.0	237.620716095	66.900001049	0.0	9.25806257874	3.60815115273	2.48813773505	0.0
0.0	238.528404236	66.900001049	0.0	9.39897447824	3.64733599126	2.49529702123	0.0
0.0	239.427757263	66.900001049	0.0	9.54021606594	3.6865208298	2.50244699419	0.0
0.0	240.318965912	66.900001049	0.0	9.68178082258	3.72570566833	2.5095875375	0.0
0.0	241.202144623	66.900001049	0.0	9.8236631602	3.76489050686	2.51671879087	0.0
0.0	242.077465057	66.900001049	0.0	9.96585655957	3.80407571793	2.52384070773	0.0
0.0	242.945079803	66.900001049	0.0	10.1083554327	3.84326055646	2.53095333464	0.0
0.0	243.805122375	66.900001049	0.0	10.2511532605	3.88244539499	2.53805653192	0.0
0.0	244.657745361	66.900001049	0.0	10.3942453861	3.92163023353	2.54515029956	0.0
0.0	245.503044128	66.900001049	0.0	10.5376271531	3.96081507206	2.55223477725	0.0
0.0	246.341190338	66.900001049	0.0	10.6812920421	3.99999991059	2.5593098253	0.0


==> examples/shear-preload-A/modelUSUB-Mod_Onate-model-b-Case-09_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	2.42599993944	0.0	0.0	0.00057104307416	0.0220545451157	0.0	0.0
0.0	4.85199987888	0.0	0.0	0.00114208614832	0.0441090902314	0.0	0.0
0.0	7.27800011635	0.0	0.0	0.00171312922248	0.066163635347	0.0	0.0
0.0	9.70399975777	0.0	0.0	0.00228417229664	0.0882181804627	0.0	0.0
0.0	12.1300005913	0.0	0.0	0.0028552153708	0.110272725578	0.0	0.0
0.0	14.5560002327	0.0	0.0	0.00342625844496	0.132327270694	0.0	0.0
0.0	16.9819998741	0.0	0.0	0.00399730197387	0.15438181581	0.0	0.0
0.0	19.4079995155	0.0	0.0	0.00456850830233	0.17643639585	0.0	0.0
0.0	21.833999157	0.0	0.0	0.00514107705385	0.198491290212	0.0	0.0
0.0	24.2600011826	0.0	0.0	0.0057178813222	0.220547104254	0.0	0.0
0.0	26.686000824	0.0	0.0	0.00630368731436	0.242604943924	0.0	0.0
0.0	29.1120004654	0.0	0.0	0.00690518345436	0.26466625277	0.0	0.0
0.0	31.5380001068	0.0	0.0	0.00753113818064	0.286733033136	0.0	0.0
0.0	33.9639997482	0.0	0.0	0.00819242723082	0.308807659894	0.0	0.0
0.0	36.3899993896	0.0	0.0	0.00890209594218	0.330893043429	0.0	0.0
0.0	38.8159990311	0.0	0.0	0.00967540836427	0.352992606349	0.0	0.0
0.0	41.2419986725	0.0	0.0	0.01052989046	0.375110213645	0.0	0.0
0.0	43.6679983139	0.0	0.0	0.0114853683044	0.397250289097	0.0	0.0
0.0	46.0939979553	0.0	0.0	0.0125640035549	0.419417815283	0.0	0.0
0.0	48.5200023651	0.0	0.0	0.0137903271025	0.441618170589	0.0	0.0
0.0	50.9460020065	0.0	0.0	0.0151912681758	0.463857362047	0.0	0.0
0.0	53.3720016479	0.0	0.0	0.0167961843545	0.48614195548	0.0	0.0
0.0	55.7980012894	0.0	0.0	0.0186368852155	0.50847902894	0.0	0.0
0.0	58.2240009308	0.0	0.0	0.0207476641663	0.530876219273	0.0	0.0
0.0	60.6500005722	0.0	0.0	0.0231653120863	0.553341628984	0.0	0.0
0.0	63.0760002136	0.0	0.0	0.0259291482507	0.575884152204	0.0	0.0
0.0	65.501999855	0.0	0.0	0.0290810367005	0.598512962461	0.0	0.0
0.0	67.9279994965	0.0	0.0	0.0326654080709	0.621238024905	0.0	0.0
0.0	70.3539991379	0.0	0.0	0.036729277781	0.644069816917	0.0	0.0
0.0	72.7799987793	0.0	0.0	0.0413222696807	0.667019281536	0.0	0.0
0.0	75.2059984207	0.0	0.0	0.0464966251457	0.690098153427	0.0	0.0
0.0	77.6319980621	0.0	0.0	0.0523072230862	0.713318632916	0.0	0.0
0.0	80.0580024719	0.0	0.0	0.0588115981373	0.736693432555	0.0	0.0
0.0	82.483997345	0.0	0.0	0.0660699588479	0.760236056522	0.0	0.0
0.0	84.9100017548	0.0	0.0	0.0741452095099	0.783960428089	0.0	0.0
0.0	87.3359966278	0.0	0.0	0.083102931967	0.807881169021	0.0	0.0
0.0	89.7620010376	0.0	0.0	0.0930114474613	0.832013506442	0.0	0.0
0.0	92.1879959106	0.0	0.0	0.103941798443	0.856373179704	0.0	0.0
0.0	94.6140003204	0.0	0.0	0.115967770398	0.880976673216	0.0	0.0
0.0	97.0400047302	0.0	0.0	0.129165913677	0.905840937048	0.0	0.0
0.0	99.4659996033	0.0	0.0	0.143615543493	0.930983759463	0.0	0.0
0.0	101.892004013	0.0	0.0	0.159398754477	0.95642330125	0.0	0.0
0.0	104.317998886	0.0	0.0	0.176600442501	0.982178468257	0.0	0.0
0.0	106.744003296	0.0	0.0	0.195308311959	1.00826881826	0.0	0.0
0.0	109.169998169	0.0	0.0	0.215612904867	1.03471446782	0.0	0.0
0.0	111.596002579	0.0	0.0	0.237607542658	1.06153609231	0.0	0.0
0.0	114.021997452	0.0	0.0	0.261388457147	1.08875529841	0.0	0.0
0.0	116.448001862	0.0	0.0	0.287054659566	1.11639397219	0.0	0.0
0.0	118.873996735	0.0	0.0	0.314708100632	1.14447483793	0.0	0.0
0.0	121.300001144	0.0	0.0	0.344453525031	1.17302127182	0.0	0.0
0.0	123.725996017	0.0	0.0	0.37639864604	1.20205711573	0.0	0.0
0.0	126.152000427	0.0	0.0	0.41065402911	1.23160714284	0.0	0.0
0.0	128.5779953	0.0	0.0	0.447333120974	1.26169640571	0.0	0.0
0.0	131.00399971	0.0	0.0	0.486552336952	1.29235088825	0.0	0.0
0.0	133.43000412	0.0	0.0	0.528430973645	1.32359713316	0.0	0.0
0.0	135.855998993	0.0	0.0	0.573091267142	1.35546233505	0.0	0.0
0.0	138.282003403	0.0	0.0	0.620658393018	1.3879744336	0.0	0.0
0.0	140.707998276	0.0	0.0	0.671260524541	1.42116183415	0.0	0.0
0.0	143.134002686	0.0	0.0	0.725028745364	1.45505378023	0.0	0.0
0.0	145.559997559	0.0	0.0	0.782097165938	1.48968007416	0.0	0.0
0.0	147.986001968	0.0	0.0	0.842602748889	1.52507117018	0.0	0.0
0.0	150.411996841	0.0	0.0	0.90668554185	1.56125826761	0.0	0.0
0.0	152.838001251	0.0	0.0	0.974488619249	1.59827321768	0.0	0.0
0.0	155.263996124	0.0	0.0	1.04615802411	1.63614843041	0.0	0.0
0.0	157.690000534	0.0	0.0	1.12184276804	1.67491715401	0.0	0.0
0.0	160.116004944	0.0	0.0	1.20169483125	1.71461328864	0.0	0.0
0.0	162.541999817	0.0	0.0	1.28586939536	1.75527129322	0.0	0.0
0.0	164.96799469	0.0	0.0	1.37452455238	1.79692618549	0.0	0.0
0.0	167.394008636	0.0	0.0	1.4678214211	1.83961391449	0.0	0.0
0.0	169.82000351	0.0	0.0	1.56592426356	1.88337117434	0.0	0.0
0.0	172.245998383	0.0	0.0	1.66900036857	1.92823503166	0.0	0.0
0.0	174.671993256	0.0	0.0	1.77722005174	1.97424348444	0.0	0.0
0.0	177.098007202	0.0	0.0	1.89075665548	2.02143490314	0.0	0.0
0.0	179.524002075	0.0	0.0	2.00978666544	2.06984877586	0.0	0.0
0.0	181.949996948	0.0	0.0	2.13448959403	2.11952514946	0.0	0.0
0.0	184.375991821	0.0	0.0	2.2650482133	2.17050425708	0.0	0.0
0.0	186.802005768	0.0	0.0	2.40164832212	2.22282782197	0.0	0.0
0.0	189.228000641	0.0	0.0	2.54447874613	2.27653775364	0.0	0.0
0.0	191.653995514	0.0	0.0	2.69373133779	2.33167689294	0.0	0.0
0.0	194.08000946	0.0	0.0	2.84960120916	2.38828826696	0.0	0.0
0.0	196.506004333	0.0	0.0	3.01228673197	2.44641639292	0.0	0.0
0.0	198.931999207	0.0	0.0	3.18198883906	2.50610578805	0.0	0.0
0.0	201.35799408	0.0	0.0	3.35891265422	2.56740208715	0.0	0.0
0.0	203.784008026	0.0	0.0	3.54326539673	2.63035167009	0.0	0.0
0.0	206.210002899	0.0	0.0	3.73525777832	2.69500110298	0.0	0.0
0.0	208.635997772	0.0	0.0	3.93510423601	2.76139806956	0.0	0.0
0.0	211.061992645	0.0	0.0	4.14302106947	2.82959099859	0.0	0.0
0.0	213.488006592	0.0	0.0	4.35922900215	2.89962887764	0.0	0.0
0.0	215.914001465	0.0	0.0	4.58395155147	2.97156143934	0.0	0.0
0.0	218.339996338	0.0	0.0	4.81741549447	3.0454389751	0.0	0.0
0.0	220.765991211	0.0	0.0	5.05985040218	3.12131270766	0.0	0.0
0.0	223.192005157	0.0	0.0	5.31148910522	3.19923460484	0.0	0.0
0.0	225.618000031	0.0	0.0	5.57256769389	3.27925719321	0.0	0.0
0.0	228.043994904	0.0	0.0	5.84332598373	3.3614333719	0.0	0.0
0.0	230.47000885	0.0	0.0	6.12400658429	3.44581753016	0.0	0.0
0.0	232.896003723	0.0	0.0	6.41485536471	3.53246442974	0.0	0.0
0.0	235.321998596	0.0	0.0	6.71612098813	3.62142920494	0.0	0.0
0.0	237.747993469	0.0	0.0	7.02805584297	3.71276810765	0.0	0.0
0.0	240.174007416	0.0	0.0	7.35091557726	3.80653776228	0.0	0.0
0.0	242.600002289	0.0	0.0	7.68495863304	3.90279628336	0.0	0.0


==> examples/shear-preload-NA/Vogler-07a-test-01.dat <==
-2.10942e-15 0
0.100069 11.9909
0.239916 25.3141
0.359827 37.3049
0.479833 50.6281
0.579998 63.9513
0.699812 74.6099
0.819818 87.933
0.939824 101.256
1.0398 111.915
1.17955 123.906
1.35917 138.561
1.45905 147.887
1.5388 153.217
1.65852 162.543
1.75801 166.54
1.89757 175.866
2.05688 183.86
2.21618 191.854
2.3359 201.18
2.45514 203.845
2.63419 210.506
2.79331 215.836
2.97236 222.497
3.17106 226.494


==> examples/shear-preload-NA/Vogler-07a-test-02.dat <==
-2.10942e-15 0
0.11991 11.9909
0.259758 25.3141
0.399605 38.6372
0.519515 50.6281
0.639426 62.619
0.759336 74.6099
0.899183 87.933
1.03913 102.589
1.139 111.915
1.31853 125.238
1.45829 137.229
1.5181 141.226
1.65766 150.552
1.79722 159.878
1.95652 167.872
2.11583 175.866
2.31501 186.525
2.51399 194.519
2.71298 202.512
2.93172 209.174
3.11067 214.503


==> examples/shear-preload-NA/Vogler-07a-test-03.dat <==
2.22045e-16 0
0.0599072 5.32928
0.179722 15.9878
0.279695 26.6464
0.419351 37.3049
0.559198 50.6281
0.698949 62.619
0.858734 77.2745
0.978548 87.933
1.1182 98.5916
1.23792 107.918
1.37758 118.576
1.51714 127.903
1.6567 137.229
1.79616 145.223
1.95556 154.549
2.11487 162.543
2.31395 171.869
2.493 178.531
2.65221 185.192
2.85101 190.522


==> examples/shear-preload-NA/Vogler-07a-test-09.dat <==
2.22045e-16 0
0.0599072 5.32928
0.159976 17.3201
0.239916 25.3141
0.359827 37.3049
0.479833 50.6281
0.599743 62.619
0.699812 74.6099
0.83966 87.933
0.95957 99.9239
1.05964 111.915
1.23936 127.903
1.35908 137.229
1.45886 145.223
1.65814 157.214
1.77766 163.875
1.91713 171.869
2.09627 179.863
2.29545 190.522
2.51438 199.848
2.71327 206.509
2.89222 211.839
3.07118 217.168
3.25013 222.497
3.44883 226.494
3.62769 230.491
3.82639 234.488
4.00525 238.485
4.08471 239.817
4.28322 241.15


==> examples/shear-preload-NA/Vogler-07b-test-01.dat <==
0.956194 -0.254791
0.99488 15.7227
1.01384 29.0409
1.03135 62.3442
1.03222 50.3531
1.07023 75.657
1.10911 88.9698
1.12778 106.285
1.16714 112.936
1.22604 124.911
1.28484 138.219
1.36346 152.853
1.44228 164.823
1.54111 175.455
1.60049 180.769
1.71924 191.396
1.85801 200.685
1.99688 208.642
2.15557 217.926
2.33438 224.54
2.45361 228.505


==> examples/shear-preload-NA/Vogler-07b-test-02.dat <==
1.45421 -0.387495
1.47355 7.60126
1.51272 16.9171
1.5312 36.8969
1.53207 24.9058
1.54929 62.2062
1.55016 50.2151
1.58856 70.1896
1.62743 83.5024
1.66641 95.4829
1.72521 108.79
1.78411 120.766
1.86292 132.735
1.96166 144.7
2.0604 156.665
2.17915 167.292
2.298 176.586
2.43677 185.875
2.59547 195.159
2.75435 201.779
2.91314 209.73
3.03228 215.028


==> examples/shear-preload-NA/Vogler-07b-test-03.dat <==
2.2112 -0.589204
2.25075 3.39721
2.38952 12.6865
2.50828 23.3134
2.56717 35.2886
2.60605 48.6014
2.64493 61.9142
2.6841 71.23
2.7429 84.5375
2.80179 96.5127
2.88061 108.483
2.97935 120.447
3.07809 132.412
3.19694 141.706
3.33561 152.328
3.37526 154.982
3.51403 164.271
3.67282 172.223
3.83161 180.174
3.99049 186.794
4.14947 192.081


==> examples/shear-preload-NA/modelUSUB-Invariant-model-II-c-Case-01_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.430999994278	0.0	0.0	-0.0	0.00743103455534	0.0
0.0	-0.0	0.861999988556	0.0	0.0	-0.0	0.0148620691107	0.0
0.0	-0.0	1.29299998283	0.0	0.0	-0.0	0.0222931032113	0.0
0.0	-0.0	1.72399997711	0.0	0.0	-0.0	0.0297241382214	0.0
0.0	-0.0	2.15499997139	0.0	0.0	-0.0	0.0371551723219	0.0
0.0	-0.0	2.58599996567	0.0	0.0	-0.0	0.0445862064225	0.0
0.0	-0.0	3.01699995995	0.0	0.0	-0.0	0.0520172405231	0.0
0.0	-0.0	3.44799995422	0.0	0.0	-0.0	0.0594482764427	0.0
0.0	-0.0	3.8789999485	0.0	0.0	-0.0	0.0668793087243	0.0
0.0	-0.0	4.30999994278	0.0	0.0	-0.0	0.0743103446439	0.0
0.0	-0.0	4.74100005627	0.0	0.0	-0.0	0.0817413805635	0.0
0.0	-0.0	5.17199993134	0.0	0.0	-0.0	0.0891724128451	0.0
0.0	-0.0	5.60300004482	0.0	0.0	-0.0	0.0966034487647	0.0
0.0	-0.0	6.03399991989	0.0	0.0	-0.0	0.104034481046	0.0
0.0	-0.0	6.46500003338	0.0	0.0	-0.0	0.111465516966	0.0
0.0	-0.0	6.89599990845	0.0	0.0	-0.0	0.118896552885	0.0
0.0	-0.0	7.32700002193	0.0	0.0	-0.0	0.126327588805	0.0
0.0	-0.0	7.757999897	0.0	0.0	-0.0	0.133758617449	0.0
0.0	-0.0	8.18900001049	0.0	0.0	-0.0	0.141189653368	0.0
0.0	-0.0	8.61999988556	0.0	0.0	-0.0	0.148620689288	0.0
0.0	-0.0	9.05099976063	0.0	0.0	-0.0	0.156051725207	0.0
0.0	-0.0	9.48200011253	0.0	0.0	-0.0	0.163482761127	0.0
0.0	-0.0	9.9129999876	0.0	0.0	-0.0	0.170913797047	0.0
0.0	-0.0	10.3439998627	0.0	0.0	-0.0	0.17834486498	0.0
0.0	-0.0	10.7749997377	0.0	0.0	-0.0	0.185776081344	0.0
0.0	-0.0	11.2060000896	0.0	0.0	-0.0	0.193207654229	0.0
0.0	-0.0	11.6369999647	0.0	0.0	-0.0	0.200639756804	0.0
0.0	-0.0	12.0679998398	0.0	0.0	-0.0	0.208072694659	0.0
0.0	-0.0	12.4989997149	0.0	0.0	-0.0	0.215506879613	0.0
0.0	-0.0	12.9300000668	0.0	0.0	-0.0	0.222942739492	0.0
0.0	-0.0	13.3609999418	0.0	0.0	-0.0	0.230380799621	0.0
0.0	-0.0	13.7919998169	0.0	0.0	-0.0	0.237821646442	0.0
0.0	-0.0	14.222999692	0.0	0.0	-0.0	0.245265947888	0.0
0.0	-0.0	14.6540000439	0.0	0.0	-0.0	0.252714433009	0.0
0.0	-0.0	15.0849999189	0.0	0.0	-0.0	0.26016793563	0.0
0.0	-0.0	15.515999794	0.0	0.0	-0.0	0.267627337598	0.0
0.0	-0.0	15.9469996691	0.0	0.0	-0.0	0.275093596429	0.0
0.0	-0.0	16.378000021	0.0	0.0	-0.0	0.282567745307	0.0
0.0	-0.0	16.808999896	0.0	0.0	-0.0	0.290050907643	0.0
0.0	-0.0	17.2399997711	0.0	0.0	-0.0	0.297544291243	0.0
0.0	-0.0	17.6709996462	0.0	0.0	-0.0	0.305049147573	0.0
0.0	-0.0	18.1019995213	0.0	0.0	-0.0	0.312566835782	0.0
0.0	-0.0	18.53300035	0.0	0.0	-0.0	0.320098738302	0.0
0.0	-0.0	18.9640002251	0.0	0.0	-0.0	0.327646435471	0.0
0.0	-0.0	19.3950001001	0.0	0.0	-0.0	0.335211399943	0.0
0.0	-0.0	19.8259999752	0.0	0.0	-0.0	0.342795418692	0.0
0.0	-0.0	20.2570004463	0.0	0.0	-0.0	0.350400069146	0.0
0.0	-0.0	20.6879997253	0.0	0.0	-0.0	0.35802735365	0.0
0.0	-0.0	21.1190001965	0.0	0.0	-0.0	0.365678945673	0.0
0.0	-0.0	21.5499994755	0.0	0.0	-0.0	0.37335709203	0.0
0.0	-0.0	21.9810009003	0.0	0.0	-0.0	0.381063501118	0.0
0.0	-0.0	22.4120001793	0.0	0.0	-0.0	0.388800710789	0.0
0.0	-0.0	22.8430006504	0.0	0.0	-0.0	0.396570476005	0.0
0.0	-0.0	23.2739999294	0.0	0.0	-0.0	0.404375605285	0.0
0.0	-0.0	23.7050004005	0.0	0.0	-0.0	0.41221784486	0.0
0.0	-0.0	24.1359996796	0.0	0.0	-0.0	0.420100378687	0.0
0.0	-0.0	24.5670001507	0.0	0.0	-0.0	0.428024950088	0.0
0.0	-0.0	24.9979994297	0.0	0.0	-0.0	0.435995028238	0.0
0.0	-0.0	25.4290008545	0.0	0.0	-0.0	0.444012318621	0.0
0.0	-0.0	25.8600001335	0.0	0.0	-0.0	0.45208070369	0.0
0.0	-0.0	26.2910006046	0.0	0.0	-0.0	0.46020183654	0.0
0.0	-0.0	26.7219998837	0.0	0.0	-0.0	0.468380012899	0.0
0.0	-0.0	27.1530003548	0.0	0.0	-0.0	0.476617147797	0.0
0.0	-0.0	27.5839996338	0.0	0.0	-0.0	0.484916719142	0.0
0.0	-0.0	28.0150001049	0.0	0.0	-0.0	0.493281910894	0.0
0.0	-0.0	28.4459993839	0.0	0.0	-0.0	0.501715991413	0.0
0.0	-0.0	28.8770008087	0.0	0.0	-0.0	0.510222278535	0.0
0.0	-0.0	29.3080000877	0.0	0.0	-0.0	0.518804235617	0.0
0.0	-0.0	29.7390005589	0.0	0.0	-0.0	0.527465326013	0.0
0.0	-0.0	30.1699998379	0.0	0.0	-0.0	0.536209205166	0.0
0.0	-0.0	30.601000309	0.0	0.0	-0.0	0.54503948777	0.0
0.0	-0.0	31.031999588	0.0	0.0	-0.0	0.553959980607	0.0
0.0	-0.0	31.4630000591	0.0	0.0	-0.0	0.562974484637	0.0
0.0	-0.0	31.8939993382	0.0	0.0	-0.0	0.572086957982	0.0
0.0	-0.0	32.3250007629	0.0	0.0	-0.0	0.581301387865	0.0
0.0	-0.0	32.756000042	0.0	0.0	-0.0	0.590621854644	0.0
0.0	-0.0	33.1870005131	0.0	0.0	-0.0	0.600052555092	0.0
0.0	-0.0	33.6179997921	0.0	0.0	-0.0	0.609597732546	0.0
0.0	-0.0	34.0490002632	0.0	0.0	-0.0	0.619261758402	0.0
0.0	-0.0	34.4799995422	0.0	0.0	-0.0	0.629048974952	0.0
0.0	-0.0	34.9110000134	0.0	0.0	-0.0	0.638963992242	0.0
0.0	-0.0	35.3419992924	0.0	0.0	-0.0	0.649011333007	0.0
0.0	-0.0	35.7729997635	0.0	0.0	-0.0	0.659195653861	0.0
0.0	-0.0	36.2039990425	0.0	0.0	-0.0	0.669521797681	0.0
0.0	-0.0	36.6349995136	0.0	0.0	-0.0	0.679994543316	0.0
0.0	-0.0	37.0660007	0.0	0.0	-0.0	0.690618838416	0.0
0.0	-0.0	37.4970011711	0.0	0.0	-0.0	0.701399700483	0.0
0.0	-0.0	37.9280004501	0.0	0.0	-0.0	0.712342199404	0.0
0.0	-0.0	38.3590009212	0.0	0.0	-0.0	0.723451533122	0.0
0.0	-0.0	38.7900002003	0.0	0.0	-0.0	0.734732951969	0.0
0.0	-0.0	39.2210006714	0.0	0.0	-0.0	0.746191840153	0.0
0.0	-0.0	39.6519999504	0.0	0.0	-0.0	0.757833605167	0.0
0.0	-0.0	40.0829992294	0.0	0.0	-0.0	0.769663782557	0.0
0.0	-0.0	40.5140008926	0.0	0.0	-0.0	0.781687983545	0.0
0.0	-0.0	40.9450001717	0.0	0.0	-0.0	0.793911830988	0.0
0.0	-0.0	41.3759994507	0.0	0.0	-0.0	0.806341203861	0.0
0.0	-0.0	41.8069987297	0.0	0.0	-0.0	0.818981864722	0.0
0.0	-0.0	42.2380003929	0.0	0.0	-0.0	0.831839808961	0.0
0.0	-0.0	42.6689996719	0.0	0.0	-0.0	0.844921061071	0.0
0.0	-0.0	43.099998951	0.0	0.0	-0.0	0.858231732855	0.0
0.0	-1.7763568394e-14	43.099998951	0.0	-1.28386436302e-17	-1.22281106997e-16	0.858231732855	-3.45430251571e-16
0.0	4.39999997616	43.099998951	0.0	0.00103569232124	0.0399999989895	0.858231732855	0.0
0.0	8.79999995232	43.099998951	0.0	0.00207138464248	0.079999997979	0.858231732855	0.0
0.0	13.2000005245	43.099998951	0.0	0.00310707696372	0.1200000057	0.858231732855	0.0
0.0	17.5999999046	43.099998951	0.0	0.00414276928495	0.159999995958	0.858231732855	0.0
0.0	22.0000004768	43.099998951	0.0	0.00517846183357	0.200000009499	0.858231732855	0.0
0.0	26.400001049	43.099998951	0.0	0.00621415392743	0.240000011399	0.858231732855	0.0
0.0	30.8000016212	43.099998951	0.0	0.00724984647604	0.279999990016	0.858231732855	0.0
0.0	35.1999998093	43.099998951	0.0	0.00828553856991	0.319999991916	0.858231732855	0.0
0.0	39.6000003815	43.099998951	0.0	0.00932123111852	0.359999993816	0.858231732855	0.0
0.0	44.0000009537	43.099998951	0.0	0.0103569236671	0.400000018999	0.858231732855	0.0
0.0	48.4000015259	43.099998951	0.0	0.0113926153062	0.439999997616	0.858231732855	0.0
0.0	52.8000020981	43.099998951	0.0	0.0124283078549	0.480000022799	0.858231732855	0.0
0.0	57.2000026703	43.099998951	0.0	0.0134640004035	0.520000001416	0.858231732855	0.0
0.0	61.6000032425	43.099998951	0.0	0.0144996929521	0.559999980032	0.858231732855	0.0
0.0	65.9999990463	43.099998951	0.0	0.0155353845912	0.600000005215	0.858231732855	0.0
0.0	70.3999996185	43.099998951	0.0	0.0165710771398	0.639999983832	0.858231732855	0.0
0.0	74.8000001907	43.099998951	0.0	0.0176067696884	0.680000009015	0.858231732855	0.0
0.0	79.0673589706	43.099998951	0.0	0.0186175329873	0.719999987632	0.859577313531	0.0
0.0	82.8559207916	43.099998951	0.0	0.0195029806491	0.760000012815	0.867308146553	0.0
0.0	86.6114044189	43.099998951	0.0	0.0203870040423	0.800000037998	0.87484223186	0.0
0.0	90.2979183197	43.099998951	0.0	0.0212547292904	0.839999970049	0.882790109608	0.0
0.0	93.91289711	43.099998951	0.0	0.0221056379814	0.879999995232	0.891201122431	0.0
0.0	97.4551296234	43.099998951	0.0	0.0229394245252	0.920000020415	0.900058180559	0.0
0.0	100.923748016	43.099998951	0.0	0.023755883376	0.960000045598	0.909344863612	0.0
0.0	104.318246841	43.099998951	0.0	0.0245548962994	0.999999977648	0.919044303009	0.0
0.0	107.638483047	43.099998951	0.0	0.0253364287346	1.04000000283	0.929138832726	0.0
0.0	110.884609222	43.099998951	0.0	0.0261005188804	1.08000002801	0.939610414207	0.0
0.0	114.057102203	43.099998951	0.0	0.0268472740572	1.11999996006	0.95044047921	0.0
0.0	117.156667709	43.099998951	0.0	0.02757686525	1.15999998525	0.961610325612	0.0
0.0	120.184288025	43.099998951	0.0	0.0282895198325	1.20000001043	0.973101315321	0.0
0.0	123.141107559	43.099998951	0.0	0.028985510653	1.24000003561	0.984894938301	0.0
0.0	126.028470993	43.099998951	0.0	0.0296651523968	1.27999996766	0.996972899884	0.0
0.0	128.847846985	43.099998951	0.0	0.0303287924908	1.31999999285	1.00931758061	0.0
0.0	131.600828171	43.099998951	0.0	0.0309768001898	1.36000001803	1.02191175101	0.0
0.0	134.289083481	43.099998951	0.0	0.0316095756716	1.40000004321	1.03473885683	0.0
0.0	136.914358139	43.099998951	0.0	0.0322275263898	1.43999997526	1.04778291425	0.0
0.0	139.478416443	43.099998951	0.0	0.0328310670739	1.48000000045	1.0610288009	0.0
0.0	141.98307991	43.099998951	0.0	0.0334206270054	1.52000002563	1.07446198817	0.0
0.0	144.430160522	43.099998951	0.0	0.0339966318279	1.55999995768	1.08806882054	0.0
0.0	146.821451187	43.099998951	0.0	0.0345595071849	1.600000076	1.10183635261	0.0
0.0	149.158754349	43.099998951	0.0	0.0351096714439	1.64000000805	1.11575243063	0.0
0.0	151.443834305	43.099998951	0.0	0.0356475466106	1.6799999401	1.12980547128	0.0
0.0	153.678436279	43.099998951	0.0	0.0361735365004	1.72000005841	1.14398475271	0.0
0.0	155.864257812	43.099998951	0.0	0.0366880449292	1.75999999046	1.15828014677	0.0
0.0	158.002948761	43.099998951	0.0	0.0371914611605	1.79999992251	1.17268216563	0.0
0.0	160.096130371	43.099998951	0.0	0.0376841635443	1.84000004083	1.18718203157	0.0
0.0	162.145347595	43.099998951	0.0	0.0381665158784	1.87999997288	1.20177140925	0.0
0.0	164.152107239	43.099998951	0.0	0.0386388819607	1.9200000912	1.21644263854	0.0
0.0	166.117897034	43.099998951	0.0	0.0391015964851	1.96000002325	1.23118852498	0.0
0.0	168.044109344	43.099998951	0.0	0.0395549977839	1.9999999553	1.2460023514	0.0
0.0	169.932117462	43.099998951	0.0	0.039999405999	2.04000007361	1.26087784301	0.0
0.0	171.78319931	43.099998951	0.0	0.0404351230827	2.08000000566	1.2758093304	0.0
0.0	173.598651886	43.099998951	0.0	0.0408624509873	2.11999993771	1.29079130711	0.0
0.0	175.379638672	43.099998951	0.0	0.0412816698372	2.16000005603	1.30581870908	0.0
0.0	177.127361298	43.099998951	0.0	0.0416930561187	2.19999998808	1.3208869379	0.0
0.0	178.842906952	43.099998951	0.0	0.0420968717663	2.23999992013	1.33599165129	0.0
0.0	180.527362823	43.099998951	0.0	0.0424933641625	2.28000003844	1.3511286932	0.0
0.0	182.181739807	43.099998951	0.0	0.04288278069	2.3199999705	1.36629445478	0.0
0.0	183.807048798	43.099998951	0.0	0.0432653505413	2.36000008881	1.3814852573	0.0
0.0	185.404205322	43.099998951	0.0	0.0436412956333	2.40000002086	1.39669805067	0.0
0.0	186.974105835	43.099998951	0.0	0.0440108306066	2.43999995291	1.41192962183	0.0
0.0	188.517665863	43.099998951	0.0	0.044374159188	2.48000007123	1.42717723502	0.0
0.0	190.035667419	43.099998951	0.0	0.0447314778285	2.52000000328	1.44243830582	0.0
0.0	191.528949738	43.099998951	0.0	0.0450829720648	2.55999993533	1.45771038951	0.0
0.0	192.998256683	43.099998951	0.0	0.0454288201581	2.60000005364	1.47299111122	0.0
0.0	194.444313049	43.099998951	0.0	0.0457692040072	2.63999998569	1.48827846861	0.0
0.0	195.867862701	43.099998951	0.0	0.0461042836832	2.67999991775	1.50357047096	0.0
0.0	197.269535065	43.099998951	0.0	0.0464342156192	2.72000003606	1.51886537205	0.0
0.0	198.650016785	43.099998951	0.0	0.0467591562483	2.75999996811	1.53416136745	0.0
0.0	200.009899139	43.099998951	0.0	0.0470792547276	2.80000008643	1.54945694376	0.0
0.0	201.349811554	43.099998951	0.0	0.0473946493003	2.84000001848	1.56475059921	0.0
0.0	202.670307159	43.099998951	0.0	0.0477054709336	2.87999995053	1.5800409019	0.0
0.0	203.971939087	43.099998951	0.0	0.0480118578707	2.92000006884	1.59532669932	0.0
0.0	205.255241394	43.099998951	0.0	0.048313930165	2.96000000089	1.6106069088	0.0
0.0	206.520748138	43.099998951	0.0	0.0486118078697	2.99999993294	1.62588017993	0.0
0.0	207.768917084	43.099998951	0.0	0.0489056074002	3.04000005126	1.64114554645	0.0
0.0	209.000225067	43.099998951	0.0	0.0491954415338	3.07999998331	1.65640226332	0.0
0.0	210.215148926	43.099998951	0.0	0.0494814121339	3.11999991536	1.67164915474	0.0
0.0	211.414108276	43.099998951	0.0	0.0497636283399	3.15999984741	1.6868857434	0.0
0.0	212.597522736	43.099998951	0.0	0.0500421847391	3.20000015199	1.70211100485	0.0
0.0	213.765792847	43.099998951	0.0	0.0503171795572	3.24000008404	1.71732421732	0.0
0.0	214.919319153	43.099998951	0.0	0.0505887037434	3.28000001609	1.73252490349	0.0
0.0	216.058483124	43.099998951	0.0	0.0508568446094	3.31999994814	1.7477123416	0.0
0.0	217.183628082	43.099998951	0.0	0.0511216894665	3.35999988019	1.76288611256	0.0
0.0	218.295135498	43.099998951	0.0	0.0513833183504	3.40000018477	1.77804545965	0.0
0.0	219.393310547	43.099998951	0.0	0.0516418112966	3.44000011683	1.79319005692	0.0
0.0	220.478477478	43.099998951	0.0	0.0518972447026	3.48000004888	1.80831945036	0.0
0.0	221.550979614	43.099998951	0.0	0.0521496949659	3.51999998093	1.82343310444	0.0
0.0	222.611103058	43.099998951	0.0	0.0523992312083	3.55999991298	1.8385308329	0.0
0.0	223.659152985	43.099998951	0.0	0.0526459261891	3.59999984503	1.85361210024	0.0
0.0	224.695396423	43.099998951	0.0	0.0528898381162	3.64000014961	1.86867675511	0.0
0.0	225.720100403	43.099998951	0.0	0.0531310397491	3.68000008166	1.8837243435	0.0
0.0	226.733551025	43.099998951	0.0	0.0533695892955	3.72000001371	1.89875474898	0.0
0.0	227.735996246	43.099998951	0.0	0.0536055486009	3.75999994576	1.91376751754	0.0
0.0	228.727664948	43.099998951	0.0	0.0538389758731	3.79999987781	1.92876259098	0.0
0.0	229.708824158	43.099998951	0.0	0.0540699256817	3.84000018239	1.94373970153	0.0
0.0	230.679702759	43.099998951	0.0	0.0542984562344	3.88000011444	1.95869866293	0.0
0.0	231.640510559	43.099998951	0.0	0.0545246148249	3.92000004649	1.97363924235	0.0
0.0	232.59147644	43.099998951	0.0	0.0547484560229	3.95999997854	1.98856140487	0.0
0.0	233.532791138	43.099998951	0.0	0.0549700307602	3.99999991059	2.00346505735	0.0


==> examples/shear-preload-NA/modelUSUB-Invariant-model-II-c-Case-02_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.561999995261	0.0	0.0	-0.0	0.00968965550783	0.0
0.0	-0.0	1.12399999052	0.0	0.0	-0.0	0.0193793110157	0.0
0.0	-0.0	1.68599995971	0.0	0.0	-0.0	0.0290689649773	0.0
0.0	-0.0	2.24799998105	0.0	0.0	-0.0	0.0387586220313	0.0
0.0	-0.0	2.80999991298	0.0	0.0	-0.0	0.0484482767206	0.0
0.0	-0.0	3.37199991941	0.0	0.0	-0.0	0.0581379299547	0.0
0.0	-0.0	3.93400007486	0.0	0.0	-0.0	0.0678275857354	0.0
0.0	-0.0	4.49599996209	0.0	0.0	-0.0	0.0775172440626	0.0
0.0	-0.0	5.05800008774	0.0	0.0	-0.0	0.0872068987519	0.0
0.0	-0.0	5.61999982595	0.0	0.0	-0.0	0.0968965534412	0.0
0.0	-0.0	6.18200010061	0.0	0.0	-0.0	0.10658620522	0.0
0.0	-0.0	6.74399983883	0.0	0.0	-0.0	0.116275859909	0.0
0.0	-0.0	7.30600011349	0.0	0.0	-0.0	0.125965516781	0.0
0.0	-0.0	7.86800014973	0.0	0.0	-0.0	0.135655171471	0.0
0.0	-0.0	8.43000012636	0.0	0.0	-0.0	0.14534482616	0.0
0.0	-0.0	8.99199992418	0.0	0.0	-0.0	0.155034488125	0.0
0.0	-0.0	9.55399990082	0.0	0.0	-0.0	0.164724142815	0.0
0.0	-0.0	10.1160001755	0.0	0.0	-0.0	0.174413797504	0.0
0.0	-0.0	10.6780004501	0.0	0.0	-0.0	0.184103555512	0.0
0.0	-0.0	11.2399996519	0.0	0.0	-0.0	0.19379392179	0.0
0.0	-0.0	11.8019999266	0.0	0.0	-0.0	0.203485187376	0.0
0.0	-0.0	12.3640002012	0.0	0.0	-0.0	0.213178152626	0.0
0.0	-0.0	12.925999999	0.0	0.0	-0.0	0.222873712482	0.0
0.0	-0.0	13.4879996777	0.0	0.0	-0.0	0.232573016547	0.0
0.0	-0.0	14.0499999523	0.0	0.0	-0.0	0.242277397774	0.0
0.0	-0.0	14.612000227	0.0	0.0	-0.0	0.251988388482	0.0
0.0	-0.0	15.1740000248	0.0	0.0	-0.0	0.261707761092	0.0
0.0	-0.0	15.7360002995	0.0	0.0	-0.0	0.271437483025	0.0
0.0	-0.0	16.2979999781	0.0	0.0	-0.0	0.281179789454	0.0
0.0	-0.0	16.8600002527	0.0	0.0	-0.0	0.290937023237	0.0
0.0	-0.0	17.4220005274	0.0	0.0	-0.0	0.300711925956	0.0
0.0	-0.0	17.9839998484	0.0	0.0	-0.0	0.31050722755	0.0
0.0	-0.0	18.545999527	0.0	0.0	-0.0	0.320326187648	0.0
0.0	-0.0	19.1079998016	0.0	0.0	-0.0	0.330171870883	0.0
0.0	-0.0	19.6700000763	0.0	0.0	-0.0	0.340048107319	0.0
0.0	-0.0	20.232000351	0.0	0.0	-0.0	0.349958284642	0.0
0.0	-0.0	20.7940006256	0.0	0.0	-0.0	0.359906867379	0.0
0.0	-0.0	21.3560009003	0.0	0.0	-0.0	0.36989748769	0.0
0.0	-0.0	21.9180002213	0.0	0.0	-0.0	0.379935282399	0.0
0.0	-0.0	22.4799993038	0.0	0.0	-0.0	0.390024078661	0.0
0.0	-0.0	23.0419995785	0.0	0.0	-0.0	0.400169804925	0.0
0.0	-0.0	23.6039998531	0.0	0.0	-0.0	0.410376364016	0.0
0.0	-0.0	24.1660001278	0.0	0.0	-0.0	0.420650595333	0.0
0.0	-0.0	24.7280004025	0.0	0.0	-0.0	0.430996890645	0.0
0.0	-0.0	25.2900006771	0.0	0.0	-0.0	0.441421507276	0.0
0.0	-0.0	25.8519999981	0.0	0.0	-0.0	0.451930475538	0.0
0.0	-0.0	26.4140002728	0.0	0.0	-0.0	0.462530142977	0.0
0.0	-0.0	26.9759993553	0.0	0.0	-0.0	0.473227014299	0.0
0.0	-0.0	27.53799963	0.0	0.0	-0.0	0.484027847415	0.0
0.0	-0.0	28.0999999046	0.0	0.0	-0.0	0.49493968836	0.0
0.0	-0.0	28.6620001793	0.0	0.0	-0.0	0.505969754886	0.0
0.0	-0.0	29.2240004539	0.0	0.0	-0.0	0.517125526676	0.0
0.0	-0.0	29.7859997749	0.0	0.0	-0.0	0.528414733708	0.0
0.0	-0.0	30.3480000496	0.0	0.0	-0.0	0.539845321327	0.0
0.0	-0.0	30.9100003242	0.0	0.0	-0.0	0.551425514277	0.0
0.0	-0.0	31.4720005989	0.0	0.0	-0.0	0.563163723564	0.0
0.0	-0.0	32.0339996815	0.0	0.0	-0.0	0.575068639591	0.0
0.0	-0.0	32.5959999561	0.0	0.0	-0.0	0.587149162311	0.0
0.0	-0.0	33.1580002308	0.0	0.0	-0.0	0.599414447788	0.0
0.0	-0.0	33.7200005054	0.0	0.0	-0.0	0.611873914022	0.0
0.0	-0.0	34.2820007801	0.0	0.0	-0.0	0.624537159456	0.0
0.0	-0.0	34.8440010548	0.0	0.0	-0.0	0.637414091034	0.0
0.0	-0.0	35.4059994221	0.0	0.0	-0.0	0.650514796143	0.0
0.0	-0.0	35.9679996967	0.0	0.0	-0.0	0.663849705597	0.0
0.0	-0.0	36.5299999714	0.0	0.0	-0.0	0.677429372445	0.0
0.0	-0.0	37.091999054	0.0	0.0	-0.0	0.691264687339	0.0
0.0	-0.0	37.6539993286	0.0	0.0	-0.0	0.70536666899	0.0
0.0	-0.0	38.2159996033	0.0	0.0	-0.0	0.719746755203	0.0
0.0	-0.0	38.7779998779	0.0	0.0	-0.0	0.734416459454	0.0
0.0	-0.0	39.3400001526	0.0	0.0	-0.0	0.749387621181	0.0
0.0	-0.0	39.9020004272	0.0	0.0	-0.0	0.764672306832	0.0
0.0	-0.0	40.4640007019	0.0	0.0	-0.0	0.780282879714	0.0
0.0	-0.0	41.0260009766	0.0	0.0	-0.0	0.796231831191	0.0
0.0	-0.0	41.5880012512	0.0	0.0	-0.0	0.812532019336	0.0
0.0	-0.0	42.1500015259	0.0	0.0	-0.0	0.829196535051	0.0
0.0	-0.0	42.7120018005	0.0	0.0	-0.0	0.846238597296	0.0
0.0	-0.0	43.2740001678	0.0	0.0	-0.0	0.863671768457	0.0
0.0	-0.0	43.8360004425	0.0	0.0	-0.0	0.88150985539	0.0
0.0	-0.0	44.397998333	0.0	0.0	-0.0	0.899766961811	0.0
0.0	-0.0	44.9599986076	0.0	0.0	-0.0	0.91845728457	0.0
0.0	-0.0	45.5219988823	0.0	0.0	-0.0	0.937595468713	0.0
0.0	-0.0	46.083999157	0.0	0.0	-0.0	0.957196217496	0.0
0.0	-0.0	46.6459994316	0.0	0.0	-0.0	0.977274600882	0.0
0.0	-0.0	47.2079997063	0.0	0.0	-0.0	0.997845863458	0.0
0.0	-0.0	47.7699999809	0.0	0.0	-0.0	1.01892556995	0.0
0.0	-0.0	48.3320002556	0.0	0.0	-0.0	1.04052956449	0.0
0.0	-0.0	48.8940005302	0.0	0.0	-0.0	1.06267377269	0.0
0.0	-0.0	49.4560008049	0.0	0.0	-0.0	1.08537450433	0.0
0.0	-0.0	50.0180010796	0.0	0.0	-0.0	1.10864836024	0.0
0.0	-0.0	50.5800013542	0.0	0.0	-0.0	1.13251210423	0.0
0.0	-0.0	51.1419997215	0.0	0.0	-0.0	1.15698275622	0.0
0.0	-0.0	51.7039999962	0.0	0.0	-0.0	1.18207755731	0.0
0.0	-0.0	52.2660002708	0.0	0.0	-0.0	1.20781408623	0.0
0.0	-0.0	52.8280005455	0.0	0.0	-0.0	1.23421020107	0.0
0.0	-0.0	53.3900008202	0.0	0.0	-0.0	1.26128385309	0.0
0.0	-0.0	53.9519987106	0.0	0.0	-0.0	1.28905335441	0.0
0.0	-0.0	54.5139989853	0.0	0.0	-0.0	1.31753718015	0.0
0.0	-0.0	55.0759992599	0.0	0.0	-0.0	1.34675427107	0.0
0.0	-0.0	55.6379995346	0.0	0.0	-0.0	1.37672361452	0.0
0.0	-0.0	56.1999998093	0.0	0.0	-0.0	1.40746450052	0.0
0.0	8.881784197e-15	56.1999998093	0.0	1.52340770971e-17	-2.21869713301e-16	1.40746450052	1.25763268542e-16
0.0	4.39999997616	56.1999998093	0.0	0.00103569232124	0.0399999989895	1.40746460529	0.0
0.0	8.79999995232	56.1999998093	0.0	0.00207138464248	0.079999997979	1.40746460529	0.0
0.0	13.2000005245	56.1999998093	0.0	0.00310707696372	0.1200000057	1.40746460529	0.0
0.0	17.5999999046	56.1999998093	0.0	0.00414276928495	0.159999995958	1.40746460529	0.0
0.0	22.0000004768	56.1999998093	0.0	0.00517846183357	0.200000009499	1.40746460529	0.0
0.0	26.400001049	56.1999998093	0.0	0.00621415392743	0.240000011399	1.40746460529	0.0
0.0	30.8000016212	56.1999998093	0.0	0.00724984647604	0.279999990016	1.40746460529	0.0
0.0	35.1999998093	56.1999998093	0.0	0.00828553856991	0.319999991916	1.40746460529	0.0
0.0	39.6000003815	56.1999998093	0.0	0.00932123111852	0.359999993816	1.40746460529	0.0
0.0	44.0000009537	56.1999998093	0.0	0.0103569236671	0.400000018999	1.40746460529	0.0
0.0	48.4000015259	56.1999998093	0.0	0.0113926153062	0.439999997616	1.40746460529	0.0
0.0	52.8000020981	56.1999998093	0.0	0.0124283078549	0.480000022799	1.40746460529	0.0
0.0	57.2000026703	56.1999998093	0.0	0.0134640004035	0.520000001416	1.40746460529	0.0
0.0	61.6000032425	56.1999998093	0.0	0.0144996929521	0.559999980032	1.40746460529	0.0
0.0	65.9999990463	56.1999998093	0.0	0.0155353845912	0.600000005215	1.40746460529	0.0
0.0	70.3999996185	56.1999998093	0.0	0.0165710771398	0.639999983832	1.40746460529	0.0
0.0	74.8000001907	56.1999998093	0.0	0.0176067696884	0.680000009015	1.40746460529	0.0
0.0	79.2000007629	56.1999998093	0.0	0.018642462237	0.719999987632	1.40746460529	0.0
0.0	83.5999965668	56.1999998093	0.0	0.0196781547857	0.760000012815	1.40746460529	0.0
0.0	88.0000019073	56.1999998093	0.0	0.0207138473343	0.800000037998	1.40746460529	0.0
0.0	92.3999977112	56.1999998093	0.0	0.0217495380639	0.839999970049	1.40746460529	0.0
0.0	96.8000030518	56.1999998093	0.0	0.0227852306125	0.879999995232	1.40746460529	0.0
0.0	101.199998856	56.1999998093	0.0	0.0238209231611	0.920000020415	1.40746460529	0.0
0.0	104.449720383	56.1999998093	0.0	0.024585524443	0.960000045598	1.42184179276	0.0
0.0	107.558546066	56.1999998093	0.0	0.0253175458056	0.999999977648	1.43765342655	0.0
0.0	110.595874786	56.1999998093	0.0	0.0260325559793	1.04000000283	1.45383060444	0.0
0.0	113.561954498	56.1999998093	0.0	0.0267307223112	1.08000002801	1.47039836738	0.0
0.0	116.458463669	56.1999998093	0.0	0.0274125159194	1.11999996006	1.48733844981	0.0
0.0	119.287176132	56.1999998093	0.0	0.0280783533526	1.15999998525	1.50462271413	0.0
0.0	122.04990387	56.1999998093	0.0	0.0287286584353	1.20000001043	1.52222511824	0.0
0.0	124.748497009	56.1999998093	0.0	0.0293638677249	1.24000003561	1.54012136627	0.0
0.0	127.384815216	56.1999998093	0.0	0.0299844159599	1.27999996766	1.5582887223	0.0
0.0	129.960718155	56.1999998093	0.0	0.0305907451548	1.31999999285	1.5767059871	0.0
0.0	132.478046417	56.1999998093	0.0	0.0311832882289	1.36000001803	1.59535334678	0.0
0.0	134.938650131	56.1999998093	0.0	0.0317624762829	1.40000004321	1.61421241937	0.0
0.0	137.344331741	56.1999998093	0.0	0.0323287385982	1.43999997526	1.63326577749	0.0
0.0	139.696874619	56.1999998093	0.0	0.0328824899043	1.48000000045	1.65249743732	0.0
0.0	141.99801445	56.1999998093	0.0	0.0334241449309	1.52000002563	1.67189243948	0.0
0.0	144.249448776	56.1999998093	0.0	0.0339541002177	1.55999995768	1.69143681414	0.0
0.0	146.452846527	56.1999998093	0.0	0.0344727450283	1.600000076	1.71111761592	0.0
0.0	148.609809875	56.1999998093	0.0	0.0349804613506	1.64000000805	1.73092266778	0.0
0.0	150.721902847	56.1999998093	0.0	0.0354776166205	1.6799999401	1.75084095681	0.0
0.0	152.790622711	56.1999998093	0.0	0.0359645637218	1.72000005841	1.77086180774	0.0
0.0	154.817457199	56.1999998093	0.0	0.0364416482626	1.75999999046	1.79097579094	0.0
0.0	156.803789139	56.1999998093	0.0	0.0369092012988	1.79999992251	1.8111737445	0.0
0.0	158.751001358	56.1999998093	0.0	0.0373675429728	1.84000004083	1.83144734474	0.0
0.0	160.660381317	56.1999998093	0.0	0.0378169861506	1.87999997288	1.85178893153	0.0
0.0	162.533226013	56.1999998093	0.0	0.0382578218705	1.9200000912	1.87219120562	0.0
0.0	164.370727539	56.1999998093	0.0	0.0386903411709	1.96000002325	1.89264749642	0.0
0.0	166.174049377	56.1999998093	0.0	0.0391148169001	1.9999999553	1.91315170377	0.0
0.0	167.944316864	56.1999998093	0.0	0.0395315109927	2.04000007361	1.93369797198	0.0
0.0	169.682617188	56.1999998093	0.0	0.0399406817451	2.08000000566	1.95428098086	0.0
0.0	171.389980316	56.1999998093	0.0	0.0403425692639	2.11999993771	1.97489568964	0.0
0.0	173.067417145	56.1999998093	0.0	0.0407374100178	2.16000005603	1.9955376396	0.0
0.0	174.715843201	56.1999998093	0.0	0.0411254259234	2.19999998808	2.01620254666	0.0
0.0	176.336231232	56.1999998093	0.0	0.0415068388975	2.23999992013	2.03688649926	0.0
0.0	177.929420471	56.1999998093	0.0	0.0418818490289	2.28000003844	2.05758556258	0.0
0.0	179.496269226	56.1999998093	0.0	0.0422506636824	2.3199999705	2.07829661667	0.0
0.0	181.037578583	56.1999998093	0.0	0.0426134647569	2.36000008881	2.09901626222	0.0
0.0	182.554149628	56.1999998093	0.0	0.0429704414273	2.40000002086	2.11974170525	0.0
0.0	184.046726227	56.1999998093	0.0	0.0433217719547	2.43999995291	2.1404702682	0.0
0.0	185.516014099	56.1999998093	0.0	0.0436676164099	2.48000007123	2.16119922698	0.0
0.0	186.96269989	56.1999998093	0.0	0.0440081494162	2.52000000328	2.1819263231	0.0
0.0	188.387470245	56.1999998093	0.0	0.0443435164925	2.55999993533	2.2026496008	0.0
0.0	189.79095459	56.1999998093	0.0	0.044673874072	2.60000005364	2.22336666193	0.0
0.0	191.173744202	56.1999998093	0.0	0.0449993603979	2.63999998569	2.24407576025	0.0
0.0	192.536449432	56.1999998093	0.0	0.0453201209893	2.67999991775	2.26477533579	0.0
0.0	193.879623413	56.1999998093	0.0	0.0456362868135	2.72000003606	2.28546352591	0.0
0.0	195.203838348	56.1999998093	0.0	0.0459479851997	2.75999996811	2.30613900349	0.0
0.0	196.509590149	56.1999998093	0.0	0.0462553362013	2.80000008643	2.32680027839	0.0
0.0	197.797374725	56.1999998093	0.0	0.0465584635094	2.84000001848	2.34744625632	0.0
0.0	199.067707062	56.1999998093	0.0	0.0468574799015	2.87999995053	2.36807556357	0.0
0.0	200.321044922	56.1999998093	0.0	0.0471524945169	2.92000006884	2.38868708257	0.0
0.0	201.557826996	56.1999998093	0.0	0.047443612857	2.96000000089	2.40927985869	0.0
0.0	202.778491974	56.1999998093	0.0	0.0477309404232	2.99999993294	2.42985298391	0.0
0.0	203.983459473	56.1999998093	0.0	0.0480145718029	3.04000005126	2.45040562004	0.0
0.0	205.173130035	56.1999998093	0.0	0.0482946015836	3.07999998331	2.47093683574	0.0
0.0	206.347885132	56.1999998093	0.0	0.0485711207148	3.11999991536	2.49144600239	0.0
0.0	207.508106232	56.1999998093	0.0	0.0488442201458	3.15999984741	2.51193242148	0.0
0.0	208.654174805	56.1999998093	0.0	0.0491139835503	3.20000015199	2.53239532467	0.0
0.0	209.786396027	56.1999998093	0.0	0.0493804946018	3.24000008404	2.55283443257	0.0
0.0	210.905132294	56.1999998093	0.0	0.0496438296977	3.28000001609	2.57324893028	0.0
0.0	212.010726929	56.1999998093	0.0	0.0499040652358	3.31999994814	2.59363858495	0.0
0.0	213.10344696	56.1999998093	0.0	0.0501612776134	3.35999988019	2.61400267482	0.0
0.0	214.183635712	56.1999998093	0.0	0.0504155359522	3.40000018477	2.6343408972	0.0
0.0	215.251560211	56.1999998093	0.0	0.0506669093738	3.44000011683	2.65465294942	0.0
0.0	216.307525635	56.1999998093	0.0	0.0509154669999	3.48000004888	2.6749383891	0.0
0.0	217.351779938	56.1999998093	0.0	0.0511612706759	3.51999998093	2.69519702997	0.0
0.0	218.384609222	56.1999998093	0.0	0.0514043822477	3.55999991298	2.71542866249	0.0
0.0	219.406261444	56.1999998093	0.0	0.0516448635608	3.59999984503	2.73563277442	0.0
0.0	220.417003632	56.1999998093	0.0	0.0518827728229	3.64000014961	2.75580936577	0.0
0.0	221.417045593	56.1999998093	0.0	0.0521181682416	3.68000008166	2.77595811058	0.0
0.0	222.406635284	56.1999998093	0.0	0.0523511007486	3.72000001371	2.79607903212	0.0
0.0	223.385982513	56.1999998093	0.0	0.0525816285517	3.75999994576	2.8161715949	0.0
0.0	224.355335236	56.1999998093	0.0	0.0528097989445	3.79999987781	2.83623600844	0.0
0.0	225.314884186	56.1999998093	0.0	0.0530356592208	3.84000018239	2.85627206322	0.0
0.0	226.264839172	56.1999998093	0.0	0.0532592639502	3.88000011444	2.87627957296	0.0
0.0	227.20539093	56.1999998093	0.0	0.0534806604264	3.92000004649	2.89625860751	0.0
0.0	228.136749268	56.1999998093	0.0	0.0536998850293	3.95999997854	2.91620888747	0.0
0.0	229.059104919	56.1999998093	0.0	0.0539169923286	3.99999991059	2.93613059912	0.0


==> examples/shear-preload-NA/modelUSUB-Invariant-model-II-c-Case-03_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.669000014663	0.0	0.0	-0.0	0.0115344826554	0.0
0.0	-0.0	1.33800002933	0.0	0.0	-0.0	0.0230689653108	0.0
0.0	-0.0	2.00699998438	0.0	0.0	-0.0	0.0346034470567	0.0
0.0	-0.0	2.67600005865	0.0	0.0	-0.0	0.0461379306216	0.0
0.0	-0.0	3.34500008821	0.0	0.0	-0.0	0.0576724123675	0.0
0.0	-0.0	4.01399996877	0.0	0.0	-0.0	0.0692068941134	0.0
0.0	-0.0	4.68300011754	0.0	0.0	-0.0	0.0807413794973	0.0
0.0	-0.0	5.3520001173	0.0	0.0	-0.0	0.0922758612433	0.0
0.0	-0.0	6.02100002766	0.0	0.0	-0.0	0.1038103459	0.0
0.0	-0.0	6.69000017643	0.0	0.0	-0.0	0.115344824735	0.0
0.0	-0.0	7.35900002718	0.0	0.0	-0.0	0.126879313029	0.0
0.0	-0.0	8.02799993753	0.0	0.0	-0.0	0.138413788227	0.0
0.0	-0.0	8.69699984789	0.0	0.0	-0.0	0.149948276521	0.0
0.0	-0.0	9.36600023508	0.0	0.0	-0.0	0.161482758995	0.0
0.0	-0.0	10.0349998474	0.0	0.0	-0.0	0.173017247289	0.0
0.0	-0.0	10.7040002346	0.0	0.0	-0.0	0.184551825805	0.0
0.0	-0.0	11.373000145	0.0	0.0	-0.0	0.196087290533	0.0
0.0	-0.0	12.0420000553	0.0	0.0	-0.0	0.207624281757	0.0
0.0	-0.0	12.7110004425	0.0	0.0	-0.0	0.219164183363	0.0
0.0	-0.0	13.3800003529	0.0	0.0	-0.0	0.230708748859	0.0
0.0	-0.0	14.0489996672	0.0	0.0	-0.0	0.242260123196	0.0
0.0	-0.0	14.7180000544	0.0	0.0	-0.0	0.253820882062	0.0
0.0	-0.0	15.3869999647	0.0	0.0	-0.0	0.265394014423	0.0
0.0	-0.0	16.0559998751	0.0	0.0	-0.0	0.276983017102	0.0
0.0	-0.0	16.7250002623	0.0	0.0	-0.0	0.288591682329	0.0
0.0	-0.0	17.3939996958	0.0	0.0	-0.0	0.30022446881	0.0
0.0	-0.0	18.063000083	0.0	0.0	-0.0	0.311885934207	0.0
0.0	-0.0	18.7320004702	0.0	0.0	-0.0	0.323581599514	0.0
0.0	-0.0	19.4009993076	0.0	0.0	-0.0	0.335316729615	0.0
0.0	-0.0	20.0699996948	0.0	0.0	-0.0	0.347097986378	0.0
0.0	-0.0	20.739000082	0.0	0.0	-0.0	0.358931228402	0.0
0.0	-0.0	21.4080004692	0.0	0.0	-0.0	0.370824386482	0.0
0.0	-0.0	22.0769999027	0.0	0.0	-0.0	0.382783848909	0.0
0.0	-0.0	22.7460002899	0.0	0.0	-0.0	0.39481894346	0.0
0.0	-0.0	23.4150006771	0.0	0.0	-0.0	0.406936975196	0.0
0.0	-0.0	24.0840001106	0.0	0.0	-0.0	0.419147170032	0.0
0.0	-0.0	24.7530004978	0.0	0.0	-0.0	0.431458893581	0.0
0.0	-0.0	25.422000885	0.0	0.0	-0.0	0.443881985848	0.0
0.0	-0.0	26.0910003185	0.0	0.0	-0.0	0.456426705932	0.0
0.0	-0.0	26.7600007057	0.0	0.0	-0.0	0.469103830983	0.0
0.0	-0.0	27.4289999008	0.0	0.0	-0.0	0.481924560154	0.0
0.0	-0.0	28.0979993343	0.0	0.0	-0.0	0.494900625199	0.0
0.0	-0.0	28.7669997215	0.0	0.0	-0.0	0.508044223534	0.0
0.0	-0.0	29.4360001087	0.0	0.0	-0.0	0.521367986221	0.0
0.0	-0.0	30.1049995422	0.0	0.0	-0.0	0.534885044908	0.0
0.0	-0.0	30.7739999294	0.0	0.0	-0.0	0.548609014368	0.0
0.0	-0.0	31.4430003166	0.0	0.0	-0.0	0.562553992495	0.0
0.0	-0.0	32.1119997501	0.0	0.0	-0.0	0.576734595234	0.0
0.0	-0.0	32.7809991837	0.0	0.0	-0.0	0.591165799415	0.0
0.0	-0.0	33.4500005245	0.0	0.0	-0.0	0.605863181408	0.0
0.0	-0.0	34.118999958	0.0	0.0	-0.0	0.620842783246	0.0
0.0	-0.0	34.7879993916	0.0	0.0	-0.0	0.636121077696	0.0
0.0	-0.0	35.4570007324	0.0	0.0	-0.0	0.651715090498	0.0
0.0	-0.0	36.1260001659	0.0	0.0	-0.0	0.667642231565	0.0
0.0	-0.0	36.7949995995	0.0	0.0	-0.0	0.683920586016	0.0
0.0	-0.0	37.4640009403	0.0	0.0	-0.0	0.700568495085	0.0
0.0	-0.0	38.1329991817	0.0	0.0	-0.0	0.717604998499	0.0
0.0	-0.0	38.8019986153	0.0	0.0	-0.0	0.73504949687	0.0
0.0	-0.0	39.4709999561	0.0	0.0	-0.0	0.752921891399	0.0
0.0	-0.0	40.1399993896	0.0	0.0	-0.0	0.771242607152	0.0
0.0	-0.0	40.8090000153	0.0	0.0	-0.0	0.790032633813	0.0
0.0	-0.0	41.478000164	0.0	0.0	-0.0	0.809313263744	0.0
0.0	-0.0	42.1470007896	0.0	0.0	-0.0	0.829106481979	0.0
0.0	-0.0	42.8160009384	0.0	0.0	-0.0	0.849434640259	0.0
0.0	-0.0	43.4849991798	0.0	0.0	-0.0	0.870320660761	0.0
0.0	-0.0	44.1539998055	0.0	0.0	-0.0	0.891787931323	0.0
0.0	-0.0	44.8229999542	0.0	0.0	-0.0	0.913860276341	0.0
0.0	-0.0	45.4920005798	0.0	0.0	-0.0	0.93656219542	0.0
0.0	-0.0	46.1609988213	0.0	0.0	-0.0	0.959918444278	0.0
0.0	-0.0	46.8300013542	0.0	0.0	-0.0	0.983954512049	0.0
0.0	-0.0	47.4989995956	0.0	0.0	-0.0	1.00869617891	0.0
0.0	-0.0	48.1680002213	0.0	0.0	-0.0	1.03416992351	0.0
0.0	-0.0	48.83700037	0.0	0.0	-0.0	1.06040259125	0.0
0.0	-0.0	49.5060009956	0.0	0.0	-0.0	1.08742155135	0.0
0.0	-0.0	50.1749992371	0.0	0.0	-0.0	1.11525469692	0.0
0.0	-0.0	50.84400177	0.0	0.0	-0.0	1.14393037511	0.0
0.0	-0.0	51.5130000114	0.0	0.0	-0.0	1.17347761989	0.0
0.0	-0.0	52.1820006371	0.0	0.0	-0.0	1.20392570971	0.0
0.0	-0.0	52.8510007858	0.0	0.0	-0.0	1.23530455166	0.0
0.0	-0.0	53.5200014114	0.0	0.0	-0.0	1.26764462329	0.0
0.0	-0.0	54.1889996529	0.0	0.0	-0.0	1.30097682122	0.0
0.0	-0.0	54.8579998016	0.0	0.0	-0.0	1.33533248445	0.0
0.0	-0.0	55.5270004272	0.0	0.0	-0.0	1.37074363884	0.0
0.0	-0.0	56.1959986687	0.0	0.0	-0.0	1.4072426944	0.0
0.0	-0.0	56.8650012016	0.0	0.0	-0.0	1.44486258505	0.0
0.0	-0.0	57.5339994431	0.0	0.0	-0.0	1.48363680346	0.0
0.0	-0.0	58.2030000687	0.0	0.0	-0.0	1.52359923813	0.0
0.0	-0.0	58.8720002174	0.0	0.0	-0.0	1.56478439458	0.0
0.0	-0.0	59.541000843	0.0	0.0	-0.0	1.60722729051	0.0
0.0	-0.0	60.2099990845	0.0	0.0	-0.0	1.6509633977	0.0
0.0	-0.0	60.8790016174	0.0	0.0	-0.0	1.69602874666	0.0
0.0	-0.0	61.5479998589	0.0	0.0	-0.0	1.74245968228	0.0
0.0	-0.0	62.2170004845	0.0	0.0	-0.0	1.79029349238	0.0
0.0	-0.0	62.8860006332	0.0	0.0	-0.0	1.83956754627	0.0
0.0	-0.0	63.5550012589	0.0	0.0	-0.0	1.89032012131	0.0
0.0	-0.0	64.2239995003	0.0	0.0	-0.0	1.94258945994	0.0
0.0	-0.0	64.8929977417	0.0	0.0	-0.0	1.99641473591	0.0
0.0	-0.0	65.5619983673	0.0	0.0	-0.0	2.05183567014	0.0
0.0	-0.0	66.2310004234	0.0	0.0	-0.0	2.10889242589	0.0
0.0	-0.0	66.900001049	0.0	0.0	-0.0	2.16762544587	0.0
0.0	3.5527136788e-14	66.900001049	0.0	2.49821259662e-17	5.13364459531e-16	2.16762544587	-6.09450379871e-16
0.0	4.39999997616	66.900001049	0.0	0.00103569232124	0.0399999989895	2.16762556229	0.0
0.0	8.79999995232	66.900001049	0.0	0.00207138464248	0.079999997979	2.16762556229	0.0
0.0	13.2000005245	66.900001049	0.0	0.00310707696372	0.1200000057	2.16762556229	0.0
0.0	17.5999999046	66.900001049	0.0	0.00414276928495	0.159999995958	2.16762556229	0.0
0.0	22.0000004768	66.900001049	0.0	0.00517846183357	0.200000009499	2.16762556229	0.0
0.0	26.400001049	66.900001049	0.0	0.00621415392743	0.240000011399	2.16762556229	0.0
0.0	30.8000016212	66.900001049	0.0	0.00724984647604	0.279999990016	2.16762556229	0.0
0.0	35.1999998093	66.900001049	0.0	0.00828553856991	0.319999991916	2.16762556229	0.0
0.0	39.6000003815	66.900001049	0.0	0.00932123111852	0.359999993816	2.16762556229	0.0
0.0	44.0000009537	66.900001049	0.0	0.0103569236671	0.400000018999	2.16762556229	0.0
0.0	48.4000015259	66.900001049	0.0	0.0113926153062	0.439999997616	2.16762556229	0.0
0.0	52.8000020981	66.900001049	0.0	0.0124283078549	0.480000022799	2.16762556229	0.0
0.0	57.2000026703	66.900001049	0.0	0.0134640004035	0.520000001416	2.16762556229	0.0
0.0	61.6000032425	66.900001049	0.0	0.0144996929521	0.559999980032	2.16762556229	0.0
0.0	65.9999990463	66.900001049	0.0	0.0155353845912	0.600000005215	2.16762556229	0.0
0.0	70.3999996185	66.900001049	0.0	0.0165710771398	0.639999983832	2.16762556229	0.0
0.0	74.8000001907	66.900001049	0.0	0.0176067696884	0.680000009015	2.16762556229	0.0
0.0	79.2000007629	66.900001049	0.0	0.018642462237	0.719999987632	2.16762556229	0.0
0.0	83.5999965668	66.900001049	0.0	0.0196781547857	0.760000012815	2.16762556229	0.0
0.0	88.0000019073	66.900001049	0.0	0.0207138473343	0.800000037998	2.16762556229	0.0
0.0	92.3999977112	66.900001049	0.0	0.0217495380639	0.839999970049	2.16762556229	0.0
0.0	96.8000030518	66.900001049	0.0	0.0227852306125	0.879999995232	2.16762556229	0.0
0.0	101.199998856	66.900001049	0.0	0.0238209231611	0.920000020415	2.16762556229	0.0
0.0	105.600004196	66.900001049	0.0	0.0248566157097	0.960000045598	2.16762556229	0.0
0.0	110.0	66.900001049	0.0	0.0258923082583	0.999999977648	2.16762556229	0.0
0.0	114.400005341	66.900001049	0.0	0.0269280008069	1.04000000283	2.16762556229	0.0
0.0	118.800001144	66.900001049	0.0	0.0279636933556	1.08000002801	2.16762556229	0.0
0.0	122.192411423	66.900001049	0.0	0.0287619204755	1.11999996006	2.18045038637	0.0
0.0	124.732618332	66.900001049	0.0	0.0293594512186	1.15999998525	2.20367705915	0.0
0.0	127.210454941	66.900001049	0.0	0.0299433522741	1.20000001043	2.22738862503	0.0
0.0	129.633846283	66.900001049	0.0	0.0305138200929	1.24000003561	2.25121052936	0.0
0.0	132.002496719	66.900001049	0.0	0.031071351259	1.27999996766	2.27524568327	0.0
0.0	134.318370819	66.900001049	0.0	0.0316164732794	1.31999999285	2.29948200285	0.0
0.0	136.583404541	66.900001049	0.0	0.0321496299875	1.36000001803	2.32389776502	0.0
0.0	138.79945755	66.900001049	0.0	0.0326712543028	1.40000004321	2.34847494867	0.0
0.0	140.96830368	66.900001049	0.0	0.0331817682309	1.43999997526	2.37319711596	0.0
0.0	143.091650009	66.900001049	0.0	0.0336815719493	1.48000000045	2.39804903977	0.0
0.0	145.171127319	66.900001049	0.0	0.0341710510838	1.52000002563	2.42301707622	0.0
0.0	147.2082901	66.900001049	0.0	0.0346505694324	1.55999995768	2.44808848947	0.0
0.0	149.204645157	66.900001049	0.0	0.035120479879	1.600000076	2.47325168457	0.0
0.0	151.161613464	66.900001049	0.0	0.0355811207555	1.64000000805	2.49849602114	0.0
0.0	153.08057785	66.900001049	0.0	0.0360328158422	1.6799999401	2.52381174359	0.0
0.0	154.962844849	66.900001049	0.0	0.0364758743672	1.72000005841	2.54918986466	0.0
0.0	156.809673309	66.900001049	0.0	0.0369105873688	1.75999999046	2.57462211885	0.0
0.0	158.622255325	66.900001049	0.0	0.0373372422473	1.79999992251	2.60010082275	0.0
0.0	160.401744843	66.900001049	0.0	0.0377561082132	1.84000004083	2.62561927084	0.0
0.0	162.14925766	66.900001049	0.0	0.038167447201	1.87999997288	2.6511706179	0.0
0.0	163.865833282	66.900001049	0.0	0.0385714993172	1.9200000912	2.67674939241	0.0
0.0	165.552482605	66.900001049	0.0	0.0389685119444	1.96000002325	2.70234979689	0.0
0.0	167.210178375	66.900001049	0.0	0.0393587069993	1.9999999553	2.72796696518	0.0
0.0	168.839836121	66.900001049	0.0	0.0397423027607	2.04000007361	2.75359612424	0.0
0.0	170.442333221	66.900001049	0.0	0.0401195102313	2.08000000566	2.77923305985	0.0
0.0	172.018547058	66.900001049	0.0	0.0404905294999	2.11999993771	2.80487402342	0.0
0.0	173.569297791	66.900001049	0.0	0.0408555461036	2.16000005603	2.83051510341	0.0
0.0	175.095329285	66.900001049	0.0	0.041214752855	2.19999998808	2.85615306348	0.0
0.0	176.59740448	66.900001049	0.0	0.0415683207393	2.23999992013	2.88178471383	0.0
0.0	178.076267242	66.900001049	0.0	0.0419164171035	2.28000003844	2.90740747005	0.0
0.0	179.532566071	66.900001049	0.0	0.0422592092946	2.3199999705	2.93301832862	0.0
0.0	180.96698761	66.900001049	0.0	0.0425968537456	2.36000008881	2.95861510094	0.0
0.0	182.380161285	66.900001049	0.0	0.0429294923379	2.40000002086	2.98419552855	0.0
0.0	183.772716522	66.900001049	0.0	0.0432572742284	2.43999995291	3.00975753926	0.0
0.0	185.145187378	66.900001049	0.0	0.0435803376604	2.48000007123	3.03529927041	0.0
0.0	186.498203278	66.900001049	0.0	0.0438988136011	2.52000000328	3.06081885938	0.0
0.0	187.832241058	66.900001049	0.0	0.0442128293798	2.55999993533	3.08631474618	0.0
0.0	189.147872925	66.900001049	0.0	0.0445225050498	2.60000005364	3.11178548727	0.0
0.0	190.445575714	66.900001049	0.0	0.0448279643024	2.63999998569	3.13722973224	0.0
0.0	191.725826263	66.900001049	0.0	0.0451293162769	2.67999991775	3.16264624707	0.0
0.0	192.98910141	66.900001049	0.0	0.0454266737506	2.72000003606	3.18803368136	0.0
0.0	194.235858917	66.900001049	0.0	0.0457201385871	2.75999996811	3.21339112706	0.0
0.0	195.466480255	66.900001049	0.0	0.0460098126496	2.80000008643	3.23871751316	0.0
0.0	196.681442261	66.900001049	0.0	0.0462957905256	2.84000001848	3.26401223429	0.0
0.0	197.88110733	66.900001049	0.0	0.0465781740786	2.87999995053	3.28927426599	0.0
0.0	199.065856934	66.900001049	0.0	0.046857046982	2.92000006884	3.31450295635	0.0
0.0	200.23607254	66.900001049	0.0	0.0471324965474	2.96000000089	3.33969739731	0.0
0.0	201.392116547	66.900001049	0.0	0.0474046137242	2.99999993294	3.36485728621	0.0
0.0	202.534351349	66.900001049	0.0	0.04767347491	3.04000005126	3.38998178486	0.0
0.0	203.663063049	66.900001049	0.0	0.0479391601402	3.07999998331	3.41507077683	0.0
0.0	204.778614044	66.900001049	0.0	0.0482017421746	3.11999991536	3.4401234705	0.0
0.0	205.881309509	66.900001049	0.0	0.0484612974105	3.15999984741	3.46513951663	0.0
0.0	206.971435547	66.900001049	0.0	0.0487178986077	3.20000015199	3.49011861254	0.0
0.0	208.049297333	66.900001049	0.0	0.0489716076117	3.24000008404	3.51506026927	0.0
0.0	209.115161896	66.900001049	0.0	0.0492224971822	3.28000001609	3.53996455669	0.0
0.0	210.169315338	66.900001049	0.0	0.0494706291647	3.31999994814	3.56483086944	0.0
0.0	211.212024689	66.900001049	0.0	0.0497160654049	3.35999988019	3.5896592075	0.0
0.0	212.243518829	66.900001049	0.0	0.0499588641105	3.40000018477	3.61444945447	0.0
0.0	213.264064789	66.900001049	0.0	0.0501990871271	3.44000011683	3.63920100499	0.0
0.0	214.273910522	66.900001049	0.0	0.0504367853864	3.48000004888	3.66391397547	0.0
0.0	215.273265839	66.900001049	0.0	0.0506720207341	3.51999998093	3.68858843576	0.0
0.0	216.262359619	66.900001049	0.0	0.0509048368258	3.55999991298	3.71322408319	0.0
0.0	217.241420746	66.900001049	0.0	0.0511352918693	3.59999984503	3.73782103416	0.0
0.0	218.210639954	66.900001049	0.0	0.0513634331583	3.64000014961	3.76237898599	0.0
0.0	219.170227051	66.900001049	0.0	0.0515893079864	3.68000008166	3.78689800855	0.0
0.0	220.120410919	66.900001049	0.0	0.0518129636475	3.72000001371	3.81137803197	0.0
0.0	221.061344147	66.900001049	0.0	0.0520344437973	3.75999994576	3.83581924252	0.0
0.0	221.993217468	66.900001049	0.0	0.0522537920915	3.79999987781	3.86022145394	0.0
0.0	222.916240692	66.900001049	0.0	0.0524710558238	3.84000018239	3.88458485249	0.0
0.0	223.830547333	66.900001049	0.0	0.0526862713741	3.88000011444	3.90890943818	0.0
0.0	224.736347198	66.900001049	0.0	0.0528994823981	3.92000004649	3.93319502473	0.0
0.0	225.633773804	66.900001049	0.0	0.0531107252755	3.95999997854	3.95744210109	0.0
0.0	226.523017883	66.900001049	0.0	0.0533200400241	3.99999991059	3.98165029474	0.0


==> examples/shear-preload-NA/modelUSUB-Invariant-model-II-c-Case-09_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	2.19999998808	0.0	0.0	0.000517846160619	0.0199999994948	0.0	0.0
0.0	4.39999997616	0.0	0.0	0.00103569232124	0.0399999989895	0.0	0.0
0.0	6.60000026226	0.0	0.0	0.00155353848186	0.0599999970291	0.0	0.0
0.0	8.79999995232	0.0	0.0	0.00207138464248	0.079999997979	0.0	0.0
0.0	11.0000002384	0.0	0.0	0.00258923068941	0.0999999931082	0.0	0.0
0.0	13.2000005245	0.0	0.0	0.00310707696372	0.119999994058	0.0	0.0
0.0	15.3999996185	0.0	0.0	0.00362492301065	0.139999995008	0.0	0.0
0.0	17.5999999046	0.0	0.0	0.00414276928495	0.159999995958	0.0	0.0
0.0	19.8000001907	0.0	0.0	0.00466061555926	0.179999996908	0.0	0.0
0.0	22.0000004768	0.0	0.0	0.00517846137882	0.199999986216	0.0	0.0
0.0	24.2000007629	0.0	0.0	0.00569630765312	0.219999998808	0.0	0.0
0.0	26.400001049	0.0	0.0	0.00621415392743	0.239999988116	0.0	0.0
0.0	28.599998951	0.0	0.0	0.00673200020174	0.260000000708	0.0	0.0
0.0	30.7999992371	0.0	0.0	0.0072498460213	0.280000036582	0.0	0.0
0.0	32.9999995232	0.0	0.0	0.0077676922956	0.30000063125	0.0	0.0
0.0	35.1999998093	0.0	0.0	0.00828553856991	0.320002413355	0.0	0.0
0.0	37.4000000954	0.0	0.0	0.00880338484421	0.340006640181	0.0	0.0
0.0	39.6000003815	0.0	0.0	0.00932123111852	0.36001491826	0.0	0.0
0.0	41.7999982834	0.0	0.0	0.00983907648333	0.380029273219	0.0	0.0
0.0	44.0000009537	0.0	0.0	0.0103569227576	0.400052173063	0.0	0.0
0.0	46.1999988556	0.0	0.0	0.0108747690319	0.420086551458	0.0	0.0
0.0	48.4000015259	0.0	0.0	0.0113926153062	0.440135737881	0.0	0.0
0.0	50.5999994278	0.0	0.0	0.0119104615806	0.460203643888	0.0	0.0
0.0	52.8000020981	0.0	0.0	0.0124283078549	0.480294320732	0.0	0.0
0.0	55.0	0.0	0.0	0.0129461541292	0.500412797555	0.0	0.0
0.0	57.1999979019	0.0	0.0	0.0134640004035	0.520563824102	0.0	0.0
0.0	59.4000005722	0.0	0.0	0.0139818457683	0.540753547102	0.0	0.0
0.0	61.5999984741	0.0	0.0	0.0144996920426	0.560987461358	0.0	0.0
0.0	63.8000011444	0.0	0.0	0.0150175383169	0.581272924319	0.0	0.0
0.0	65.9999990463	0.0	0.0	0.0155353845912	0.601616268978	0.0	0.0
0.0	68.2000017166	0.0	0.0	0.0160532308655	0.622025271878	0.0	0.0
0.0	70.3999996185	0.0	0.0	0.0165710771398	0.642507895827	0.0	0.0
0.0	72.6000022888	0.0	0.0	0.0170889234141	0.663072569296	0.0	0.0
0.0	74.8000001907	0.0	0.0	0.0176067696884	0.68372823298	0.0	0.0
0.0	76.9999980927	0.0	0.0	0.0181246159627	0.704484339803	0.0	0.0
0.0	79.2000007629	0.0	0.0	0.018642462237	0.725350668654	0.0	0.0
0.0	81.4000034332	0.0	0.0	0.0191603085113	0.74633769691	0.0	0.0
0.0	83.5999965668	0.0	0.0	0.0196781529667	0.767456227913	0.0	0.0
0.0	85.7999992371	0.0	0.0	0.020195999241	0.7887176238	0.0	0.0
0.0	88.0000019073	0.0	0.0	0.0207138455153	0.8101336658	0.0	0.0
0.0	90.2000045776	0.0	0.0	0.0212316917896	0.831716600806	0.0	0.0
0.0	92.3999977112	0.0	0.0	0.0217495380639	0.8534793742	0.0	0.0
0.0	94.6000003815	0.0	0.0	0.0222673843382	0.875435210764	0.0	0.0
0.0	96.8000030518	0.0	0.0	0.0227852306125	0.89759780094	0.0	0.0
0.0	98.9999961853	0.0	0.0	0.0233030768868	0.919981487095	0.0	0.0
0.0	101.199998856	0.0	0.0	0.0238209231611	0.942601077259	0.0	0.0
0.0	103.400001526	0.0	0.0	0.0243387694354	0.965471658856	0.0	0.0
0.0	105.600004196	0.0	0.0	0.0248566157097	0.988609157503	0.0	0.0
0.0	107.79999733	0.0	0.0	0.025374461984	1.01202977821	0.0	0.0
0.0	110.0	0.0	0.0	0.0258923082583	1.03575019166	0.0	0.0
0.0	112.20000267	0.0	0.0	0.0264101545326	1.05978762731	0.0	0.0
0.0	114.399995804	0.0	0.0	0.0269280008069	1.08415996656	0.0	0.0
0.0	116.599998474	0.0	0.0	0.0274458452623	1.10888527706	0.0	0.0
0.0	118.800001144	0.0	0.0	0.0279636915366	1.13398246467	0.0	0.0
0.0	121.000003815	0.0	0.0	0.0284815378109	1.1594706215	0.0	0.0
0.0	123.199996948	0.0	0.0	0.0289993840852	1.18536949158	0.0	0.0
0.0	125.399999619	0.0	0.0	0.0295172303595	1.21169947088	0.0	0.0
0.0	127.600002289	0.0	0.0	0.0300350766338	1.23848114163	0.0	0.0
0.0	129.799995422	0.0	0.0	0.0305529247271	1.26573592424	0.0	0.0
0.0	131.999998093	0.0	0.0	0.0310707691824	1.29348542541	0.0	0.0
0.0	134.200000763	0.0	0.0	0.0315886136377	1.32175199687	0.0	0.0
0.0	136.400003433	0.0	0.0	0.032106461731	1.35055845603	0.0	0.0
0.0	138.599996567	0.0	0.0	0.0326243061863	1.37992799282	0.0	0.0
0.0	140.799999237	0.0	0.0	0.0331421542796	1.40988444909	0.0	0.0
0.0	143.000001907	0.0	0.0	0.0336599987349	1.44045222551	0.0	0.0
0.0	145.200004578	0.0	0.0	0.0341778468282	1.47165590897	0.0	0.0
0.0	147.399997711	0.0	0.0	0.0346956912836	1.50352101773	0.0	0.0
0.0	149.600000381	0.0	0.0	0.0352135393769	1.53607334942	0.0	0.0
0.0	151.800003052	0.0	0.0	0.0357313838322	1.56933926046	0.0	0.0
0.0	153.999996185	0.0	0.0	0.0362492319255	1.60334538668	0.0	0.0
0.0	156.199998856	0.0	0.0	0.0367670763808	1.6381194815	0.0	0.0
0.0	158.400001526	0.0	0.0	0.0372849244741	1.67368929833	0.0	0.0
0.0	160.599994659	0.0	0.0	0.0378027689294	1.71008314937	0.0	0.0
0.0	162.800006866	0.0	0.0	0.0383206170227	1.74732990563	0.0	0.0
0.0	165.0	0.0	0.0	0.038838461478	1.78545936942	0.0	0.0
0.0	167.199993134	0.0	0.0	0.0393563059333	1.82450115681	0.0	0.0
0.0	169.400005341	0.0	0.0	0.0398741540266	1.8644856289	0.0	0.0
0.0	171.599998474	0.0	0.0	0.0403919984819	1.90544426441	0.0	0.0
0.0	173.799991608	0.0	0.0	0.0409098465752	1.94740816951	0.0	0.0
0.0	176.000003815	0.0	0.0	0.0414276910305	1.99040938169	0.0	0.0
0.0	178.199996948	0.0	0.0	0.0419455391238	2.03448086977	0.0	0.0
0.0	180.400009155	0.0	0.0	0.0424633835792	2.07965523005	0.0	0.0
0.0	182.600002289	0.0	0.0	0.0429812316725	2.12596617639	0.0	0.0
0.0	184.799995422	0.0	0.0	0.0434990761278	2.17344798148	0.0	0.0
0.0	187.000007629	0.0	0.0	0.0440169242211	2.22213510424	0.0	0.0
0.0	189.200000763	0.0	0.0	0.0445347686764	2.27206274867	0.0	0.0
0.0	191.399993896	0.0	0.0	0.0450526167697	2.32326667756	0.0	0.0
0.0	193.600006104	0.0	0.0	0.045570461225	2.37578302622	0.0	0.0
0.0	195.799999237	0.0	0.0	0.0460883093183	2.42964867502	0.0	0.0
0.0	197.999992371	0.0	0.0	0.0466061537736	2.48490069062	0.0	0.0
0.0	200.200004578	0.0	0.0	0.0471239982289	2.54157669842	0.0	0.0
0.0	202.399997711	0.0	0.0	0.0476418463222	2.59971544147	0.0	0.0
0.0	204.599990845	0.0	0.0	0.0481596907775	2.6593554765	0.0	0.0
0.0	206.800003052	0.0	0.0	0.0486775388708	2.72053610533	0.0	0.0
0.0	208.999996185	0.0	0.0	0.0491953833262	2.78329756111	0.0	0.0
0.0	211.200008392	0.0	0.0	0.0497132314194	2.84767989069	0.0	0.0
0.0	213.400001526	0.0	0.0	0.0502310758748	2.91372407228	0.0	0.0
0.0	215.599994659	0.0	0.0	0.0507489239681	2.98147164285	0.0	0.0
0.0	217.800006866	0.0	0.0	0.0512667684234	3.0509646982	0.0	0.0
0.0	220.0	0.0	0.0	0.0517846165167	3.12224570662	0.0	0.0


==> examples/shear-preload-NA/modelUSUB-Mod_DruckerPrager-model-c-Case-01_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.430999994278	0.0	0.0	-0.0	0.00743103455534	0.0
0.0	-0.0	0.861999988556	0.0	0.0	-0.0	0.0148620691107	0.0
0.0	-0.0	1.29299998283	0.0	0.0	-0.0	0.0222931032113	0.0
0.0	-0.0	1.72399997711	0.0	0.0	-0.0	0.0297241382214	0.0
0.0	-0.0	2.15499997139	0.0	0.0	-0.0	0.0371551723219	0.0
0.0	-0.0	2.58599996567	0.0	0.0	-0.0	0.0445862064225	0.0
0.0	-0.0	3.01699995995	0.0	0.0	-0.0	0.0520172405231	0.0
0.0	-0.0	3.44799995422	0.0	0.0	-0.0	0.0594482764427	0.0
0.0	-0.0	3.8789999485	0.0	0.0	-0.0	0.0668793087243	0.0
0.0	-0.0	4.30999994278	0.0	0.0	-0.0	0.0743103446439	0.0
0.0	-0.0	4.74100005627	0.0	0.0	-0.0	0.0817413805635	0.0
0.0	-0.0	5.17199993134	0.0	0.0	-0.0	0.0891724128451	0.0
0.0	-0.0	5.60300004482	0.0	0.0	-0.0	0.0966034487647	0.0
0.0	-0.0	6.03399991989	0.0	0.0	-0.0	0.104034481046	0.0
0.0	-0.0	6.46500003338	0.0	0.0	-0.0	0.111465516966	0.0
0.0	-0.0	6.89599990845	0.0	0.0	-0.0	0.118896552885	0.0
0.0	-0.0	7.32700002193	0.0	0.0	-0.0	0.126327588805	0.0
0.0	-0.0	7.757999897	0.0	0.0	-0.0	0.133758617449	0.0
0.0	-0.0	8.18900001049	0.0	0.0	-0.0	0.141189653368	0.0
0.0	-0.0	8.61999988556	0.0	0.0	-0.0	0.148620689288	0.0
0.0	-0.0	9.05099976063	0.0	0.0	-0.0	0.156051725207	0.0
0.0	-0.0	9.48200011253	0.0	0.0	-0.0	0.163482780044	0.0
0.0	-0.0	9.9129999876	0.0	0.0	-0.0	0.170913932379	0.0
0.0	-0.0	10.3439998627	0.0	0.0	-0.0	0.178345401946	0.0
0.0	-0.0	10.7749997377	0.0	0.0	-0.0	0.185777329898	0.0
0.0	-0.0	11.2060000896	0.0	0.0	-0.0	0.193210040743	0.0
0.0	-0.0	11.6369999647	0.0	0.0	-0.0	0.200643876451	0.0
0.0	-0.0	12.0679998398	0.0	0.0	-0.0	0.208079277945	0.0
0.0	-0.0	12.4989997149	0.0	0.0	-0.0	0.21551673708	0.0
0.0	-0.0	12.9300000668	0.0	0.0	-0.0	0.222956814105	0.0
0.0	-0.0	13.3609999418	0.0	0.0	-0.0	0.230400150758	0.0
0.0	-0.0	13.7919998169	0.0	0.0	-0.0	0.237847445533	0.0
0.0	-0.0	14.222999692	0.0	0.0	-0.0	0.245299449307	0.0
0.0	-0.0	14.6540000439	0.0	0.0	-0.0	0.252757052658	0.0
0.0	-0.0	15.0849999189	0.0	0.0	-0.0	0.260221111239	0.0
0.0	-0.0	15.515999794	0.0	0.0	-0.0	0.267692646594	0.0
0.0	-0.0	15.9469996691	0.0	0.0	-0.0	0.275172680267	0.0
0.0	-0.0	16.378000021	0.0	0.0	-0.0	0.282662364771	0.0
0.0	-0.0	16.808999896	0.0	0.0	-0.0	0.290162835154	0.0
0.0	-0.0	17.2399997711	0.0	0.0	-0.0	0.297675427282	0.0
0.0	-0.0	17.6709996462	0.0	0.0	-0.0	0.305201366427	0.0
0.0	-0.0	18.1019995213	0.0	0.0	-0.0	0.312742195092	0.0
0.0	-0.0	18.53300035	0.0	0.0	-0.0	0.320299217128	0.0
0.0	-0.0	18.9640002251	0.0	0.0	-0.0	0.327874129289	0.0
0.0	-0.0	19.3950001001	0.0	0.0	-0.0	0.335468392586	0.0
0.0	-0.0	19.8259999752	0.0	0.0	-0.0	0.343083869666	0.0
0.0	-0.0	20.2570004463	0.0	0.0	-0.0	0.350722059375	0.0
0.0	-0.0	20.6879997253	0.0	0.0	-0.0	0.358385086292	0.0
0.0	-0.0	21.1190001965	0.0	0.0	-0.0	0.366074498743	0.0
0.0	-0.0	21.5499994755	0.0	0.0	-0.0	0.373792639584	0.0
0.0	-0.0	21.9810009003	0.0	0.0	-0.0	0.38154112699	0.0
0.0	-0.0	22.4120001793	0.0	0.0	-0.0	0.389322522096	0.0
0.0	-0.0	22.8430006504	0.0	0.0	-0.0	0.397138478002	0.0
0.0	-0.0	23.2739999294	0.0	0.0	-0.0	0.404991803225	0.0
0.0	-0.0	23.7050004005	0.0	0.0	-0.0	0.412884168327	0.0
0.0	-0.0	24.1359996796	0.0	0.0	-0.0	0.42081871361	0.0
0.0	-0.0	24.5670001507	0.0	0.0	-0.0	0.428797068889	0.0
0.0	-0.0	24.9979994297	0.0	0.0	-0.0	0.436822650954	0.0
0.0	-0.0	25.4290008545	0.0	0.0	-0.0	0.44489702268	0.0
0.0	-0.0	25.8600001335	0.0	0.0	-0.0	0.453024028684	0.0
0.0	-0.0	26.2910006046	0.0	0.0	-0.0	0.461205127067	0.0
0.0	-0.0	26.7219998837	0.0	0.0	-0.0	0.469444514601	0.0
0.0	-0.0	27.1530003548	0.0	0.0	-0.0	0.477743995725	0.0
0.0	-0.0	27.5839996338	0.0	0.0	-0.0	0.486106844619	0.0
0.0	-0.0	28.0150001049	0.0	0.0	-0.0	0.494536140468	0.0
0.0	-0.0	28.4459993839	0.0	0.0	-0.0	0.503034924623	0.0
0.0	-0.0	28.8770008087	0.0	0.0	-0.0	0.511606381042	0.0
0.0	-0.0	29.3080000877	0.0	0.0	-0.0	0.52025373443	0.0
0.0	-0.0	29.7390005589	0.0	0.0	-0.0	0.528980331728	0.0
0.0	-0.0	30.1699998379	0.0	0.0	-0.0	0.537789479131	0.0
0.0	-0.0	30.601000309	0.0	0.0	-0.0	0.546684645815	0.0
0.0	-0.0	31.031999588	0.0	0.0	-0.0	0.555669370806	0.0
0.0	-0.0	31.4630000591	0.0	0.0	-0.0	0.564747257158	0.0
0.0	-0.0	31.8939993382	0.0	0.0	-0.0	0.573921896284	0.0
0.0	-0.0	32.3250007629	0.0	0.0	-0.0	0.583197094966	0.0
0.0	-0.0	32.756000042	0.0	0.0	-0.0	0.592576625058	0.0
0.0	-0.0	33.1870005131	0.0	0.0	-0.0	0.602064316627	0.0
0.0	-0.0	33.6179997921	0.0	0.0	-0.0	0.611664209282	0.0
0.0	-0.0	34.0490002632	0.0	0.0	-0.0	0.621380232042	0.0
0.0	-0.0	34.4799995422	0.0	0.0	-0.0	0.631216500187	0.0
0.0	-0.0	34.9110000134	0.0	0.0	-0.0	0.641177175567	0.0
0.0	-0.0	35.3419992924	0.0	0.0	-0.0	0.651266530622	0.0
0.0	-0.0	35.7729997635	0.0	0.0	-0.0	0.661488779588	0.0
0.0	-0.0	36.2039990425	0.0	0.0	-0.0	0.671848346246	0.0
0.0	-0.0	36.6349995136	0.0	0.0	-0.0	0.682349677663	0.0
0.0	-0.0	37.0660007	0.0	0.0	-0.0	0.692997255828	0.0
0.0	-0.0	37.4970011711	0.0	0.0	-0.0	0.703795684967	0.0
0.0	-0.0	37.9280004501	0.0	0.0	-0.0	0.714749639155	0.0
0.0	-0.0	38.3590009212	0.0	0.0	-0.0	0.725863839034	0.0
0.0	-0.0	38.7900002003	0.0	0.0	-0.0	0.737143057631	0.0
0.0	-0.0	39.2210006714	0.0	0.0	-0.0	0.748592196032	0.0
0.0	-0.0	39.6519999504	0.0	0.0	-0.0	0.760216161143	0.0
0.0	-0.0	40.0829992294	0.0	0.0	-0.0	0.772020028671	0.0
0.0	-0.0	40.5140008926	0.0	0.0	-0.0	0.7840088394	0.0
0.0	-0.0	40.9450001717	0.0	0.0	-0.0	0.796187744709	0.0
0.0	-0.0	41.3759994507	0.0	0.0	-0.0	0.808561971644	0.0
0.0	-0.0	41.8069987297	0.0	0.0	-0.0	0.82113686949	0.0
0.0	-0.0	42.2380003929	0.0	0.0	-0.0	0.833917770069	0.0
0.0	-0.0	42.6689996719	0.0	0.0	-0.0	0.846910109976	0.0
0.0	-0.0	43.099998951	0.0	0.0	-0.0	0.86011941894	0.0
0.0	-0.0	43.099998951	0.0	-3.98036790445e-17	-7.86286405731e-17	0.86011941894	3.76354951948e-17
0.0	4.39999997616	43.099998951	0.0	0.00103569232124	0.0399999989895	0.86011941894	0.0
0.0	8.79999995232	43.099998951	0.0	0.00207138464248	0.079999997979	0.86011941894	0.0
0.0	13.2000005245	43.099998951	0.0	0.00310707696372	0.1200000057	0.86011941894	0.0
0.0	17.5999999046	43.099998951	0.0	0.00414276928495	0.159999995958	0.86011941894	0.0
0.0	22.0000004768	43.099998951	0.0	0.00517846183357	0.200000009499	0.86011941894	0.0
0.0	26.400001049	43.099998951	0.0	0.00621415392743	0.240000011399	0.86011941894	0.0
0.0	30.8000016212	43.099998951	0.0	0.00724984647604	0.279999990016	0.86011941894	0.0
0.0	35.1999998093	43.099998951	0.0	0.00828553856991	0.319999991916	0.86011941894	0.0
0.0	39.6000003815	43.099998951	0.0	0.00932123111852	0.359999993816	0.86011941894	0.0
0.0	44.0000009537	43.099998951	0.0	0.0103569236671	0.400000018999	0.86011941894	0.0
0.0	48.4000015259	43.099998951	0.0	0.0113926153062	0.439999997616	0.86011941894	0.0
0.0	52.8000020981	43.099998951	0.0	0.0124283078549	0.480000022799	0.86011941894	0.0
0.0	57.2000026703	43.099998951	0.0	0.0134640004035	0.520000001416	0.86011941894	0.0
0.0	61.6000032425	43.099998951	0.0	0.0144996929521	0.559999980032	0.86011941894	0.0
0.0	65.9999990463	43.099998951	0.0	0.0155353845912	0.600000005215	0.86011941894	0.0
0.0	70.3999996185	43.099998951	0.0	0.0165710771398	0.639999983832	0.86011941894	0.0
0.0	74.8000001907	43.099998951	0.0	0.0176067696884	0.680000009015	0.86011941894	0.0
0.0	79.2000007629	43.099998951	0.0	0.018642462237	0.719999987632	0.86011941894	0.0
0.0	83.5999965668	43.099998951	0.0	0.0196781547857	0.760000012815	0.86011941894	0.0
0.0	87.8969860077	43.099998951	0.0	0.020694675186	0.800000037998	0.860844919225	0.0
0.0	91.531419754	43.099998951	0.0	0.0215451855183	0.839999970049	0.867551658303	0.0
0.0	95.1223468781	43.099998951	0.0	0.0223903389269	0.879999995232	0.874261010904	0.0
0.0	98.6425209045	43.099998951	0.0	0.023218926799	0.920000020415	0.881249009399	0.0
0.0	102.089643478	43.099998951	0.0	0.0240303234023	0.960000045598	0.888562761247	0.0
0.0	105.463399887	43.099998951	0.0	0.0248244541581	0.999999977648	0.896188145271	0.0
0.0	108.763780594	43.099998951	0.0	0.0256013136095	1.04000000283	0.904110801639	0.0
0.0	111.991090775	43.099998951	0.0	0.0263609726971	1.08000002801	0.9123165044	0.0
0.0	115.145893097	43.099998951	0.0	0.0271035660262	1.11999996006	0.92079078895	0.0
0.0	118.229007721	43.099998951	0.0	0.0278292827716	1.15999998525	0.929519324563	0.0
0.0	121.241445541	43.099998951	0.0	0.0285383648588	1.20000001043	0.938487733947	0.0
0.0	124.184436798	43.099998951	0.0	0.0292310996883	1.24000003561	0.947681901744	0.0
0.0	127.059326172	43.099998951	0.0	0.0299078037642	1.27999996766	0.957088079304	0.0
0.0	129.867601395	43.099998951	0.0	0.0305688299704	1.31999999285	0.966692733346	0.0
0.0	132.610855103	43.099998951	0.0	0.0312145493808	1.36000001803	0.976482976694	0.0
0.0	135.290756226	43.099998951	0.0	0.0318453567161	1.40000004321	0.986446312163	0.0
0.0	137.908992767	43.099998951	0.0	0.0324616521539	1.43999997526	0.996570778079	0.0
0.0	140.467329025	43.099998951	0.0	0.0330638467858	1.48000000045	1.00684507051	0.0
0.0	142.967538834	43.099998951	0.0	0.0336523553415	1.52000002563	1.0172583512	0.0
0.0	145.411376953	43.099998951	0.0	0.0342275961884	1.55999995768	1.02780035231	0.0
0.0	147.800607681	43.099998951	0.0	0.0347899876942	1.600000076	1.03846145794	0.0
0.0	150.136985779	43.099998951	0.0	0.0353399336745	1.64000000805	1.0492325644	0.0
0.0	152.422218323	43.099998951	0.0	0.035877841583	1.6799999401	1.06010513846	0.0
0.0	154.657993317	43.099998951	0.0	0.0364041115972	1.72000005841	1.07107104268	0.0
0.0	156.845960617	43.099998951	0.0	0.036919125705	1.75999999046	1.08212289633	0.0
0.0	158.987722397	43.099998951	0.0	0.0374232622562	1.79999992251	1.09325359808	0.0
0.0	161.084842682	43.099998951	0.0	0.0379168923246	1.84000004083	1.10445658211	0.0
0.0	163.138828278	43.099998951	0.0	0.0384003687941	1.87999997288	1.11572569003	0.0
0.0	165.151157379	43.099998951	0.0	0.0388740372728	1.9200000912	1.12705517095	0.0
0.0	167.123222351	43.099998951	0.0	0.0393382324546	1.96000002325	1.13843976287	0.0
0.0	169.056396484	43.099998951	0.0	0.0397932744818	1.9999999553	1.1498743901	0.0
0.0	170.95199585	43.099998951	0.0	0.0402394725825	2.04000007361	1.16135444259	0.0
0.0	172.811317444	43.099998951	0.0	0.040677121433	2.08000000566	1.17287562462	0.0
0.0	174.63552475	43.099998951	0.0	0.0411065157095	2.11999993771	1.18443384999	0.0
0.0	176.42583847	43.099998951	0.0	0.0415279282606	2.16000005603	1.19602545165	0.0
0.0	178.183345795	43.099998951	0.0	0.0419416210207	2.19999998808	1.20764691383	0.0
0.0	179.909172058	43.099998951	0.0	0.0423478522862	2.23999992013	1.21929496527	0.0
0.0	181.604328156	43.099998951	0.0	0.0427468621638	2.28000003844	1.23096666066	0.0
0.0	183.269805908	43.099998951	0.0	0.04313889076	2.3199999705	1.2426590547	0.0
0.0	184.90655899	43.099998951	0.0	0.0435241599916	2.36000008881	1.2543697143	0.0
0.0	186.515541077	43.099998951	0.0	0.0439028881374	2.40000002086	1.26609614817	0.0
0.0	188.0975914	43.099998951	0.0	0.044275282562	2.43999995291	1.27783603966	0.0
0.0	189.653587341	43.099998951	0.0	0.0446415360784	2.48000007123	1.28958731657	0.0
0.0	191.184329987	43.099998951	0.0	0.0450018487754	2.52000000328	1.30134799983	0.0
0.0	192.690582275	43.099998951	0.0	0.045356398914	2.55999993533	1.31311640143	0.0
0.0	194.173107147	43.099998951	0.0	0.0457053611171	2.60000005364	1.32489064708	0.0
0.0	195.632610321	43.099998951	0.0	0.0460489063698	2.63999998569	1.33666923502	0.0
0.0	197.069778442	43.099998951	0.0	0.0463871947431	2.67999991775	1.34845073335	0.0
0.0	198.485298157	43.099998951	0.0	0.0467203863082	2.72000003606	1.36023376836	0.0
0.0	199.879779816	43.099998951	0.0	0.047048626584	2.75999996811	1.37201701291	0.0
0.0	201.253833771	43.099998951	0.0	0.0473720574519	2.80000008643	1.38379938435	0.0
0.0	202.6080513	43.099998951	0.0	0.0476908207929	2.84000001848	1.39557968359	0.0
0.0	203.943004608	43.099998951	0.0	0.0480050439364	2.87999995053	1.40735693276	0.0
0.0	205.259208679	43.099998951	0.0	0.0483148614876	2.92000006884	1.41913024709	0.0
0.0	206.557197571	43.099998951	0.0	0.0486203898618	2.96000000089	1.43089859048	0.0
0.0	207.837486267	43.099998951	0.0	0.0489217491122	2.99999993294	1.44266129937	0.0
0.0	209.100532532	43.099998951	0.0	0.0492190483783	3.04000005126	1.454417489	0.0
0.0	210.346813202	43.099998951	0.0	0.0495124040754	3.07999998331	1.46616654238	0.0
0.0	211.576766968	43.099998951	0.0	0.0498019180668	3.11999991536	1.47790772608	0.0
0.0	212.79083252	43.099998951	0.0	0.0500876885781	3.15999984741	1.48964046966	0.0
0.0	213.9894104	43.099998951	0.0	0.0503698174725	3.20000015199	1.50136416778	0.0
0.0	215.172920227	43.099998951	0.0	0.0506483920617	3.24000008404	1.51307834312	0.0
0.0	216.341705322	43.099998951	0.0	0.050923510571	3.28000001609	1.52478248347	0.0
0.0	217.496185303	43.099998951	0.0	0.051195256674	3.31999994814	1.53647606494	0.0
0.0	218.636684418	43.099998951	0.0	0.0514637104061	3.35999988019	1.54815878486	0.0
0.0	219.76354599	43.099998951	0.0	0.0517289590789	3.40000018477	1.55983016593	0.0
0.0	220.877132416	43.099998951	0.0	0.0519910790899	3.44000011683	1.57148985891	0.0
0.0	221.977729797	43.099998951	0.0	0.0522501431988	3.48000004888	1.58313754946	0.0
0.0	223.065662384	43.099998951	0.0	0.052506227803	3.51999998093	1.59477292327	0.0
0.0	224.141254425	43.099998951	0.0	0.0527594020241	3.55999991298	1.60639567766	0.0
0.0	225.204734802	43.099998951	0.0	0.0530097313458	3.59999984503	1.61800554488	0.0
0.0	226.256446838	43.099998951	0.0	0.0532572885277	3.64000014961	1.62960237358	0.0
0.0	227.296619415	43.099998951	0.0	0.0535021281394	3.68000008166	1.64118580287	0.0
0.0	228.325538635	43.099998951	0.0	0.0537443193025	3.72000001371	1.65275577456	0.0
0.0	229.34343338	43.099998951	0.0	0.0539839165867	3.75999994576	1.66431198595	0.0
0.0	230.350570679	43.099998951	0.0	0.0542209818377	3.79999987781	1.67585422751	0.0
0.0	231.347179413	43.099998951	0.0	0.0544555659872	3.84000018239	1.68738249922	0.0
0.0	232.333469391	43.099998951	0.0	0.0546877272427	3.88000011444	1.69889649842	0.0
0.0	233.309688568	43.099998951	0.0	0.0549175128981	3.92000004649	1.71039626002	0.0
0.0	234.276046753	43.099998951	0.0	0.055144977523	3.95999997854	1.72188153956	0.0
0.0	235.232753754	43.099998951	0.0	0.0553701720492	3.99999991059	1.73335227882	0.0


==> examples/shear-preload-NA/modelUSUB-Mod_DruckerPrager-model-c-Case-02_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.561999995261	0.0	0.0	-0.0	0.00968965550783	0.0
0.0	-0.0	1.12399999052	0.0	0.0	-0.0	0.0193793110157	0.0
0.0	-0.0	1.68599995971	0.0	0.0	-0.0	0.0290689649773	0.0
0.0	-0.0	2.24799998105	0.0	0.0	-0.0	0.0387586220313	0.0
0.0	-0.0	2.80999991298	0.0	0.0	-0.0	0.0484482767206	0.0
0.0	-0.0	3.37199991941	0.0	0.0	-0.0	0.0581379299547	0.0
0.0	-0.0	3.93400007486	0.0	0.0	-0.0	0.0678275857354	0.0
0.0	-0.0	4.49599996209	0.0	0.0	-0.0	0.0775172440626	0.0
0.0	-0.0	5.05800008774	0.0	0.0	-0.0	0.0872068987519	0.0
0.0	-0.0	5.61999982595	0.0	0.0	-0.0	0.0968965534412	0.0
0.0	-0.0	6.18200010061	0.0	0.0	-0.0	0.10658620522	0.0
0.0	-0.0	6.74399983883	0.0	0.0	-0.0	0.116275859909	0.0
0.0	-0.0	7.30600011349	0.0	0.0	-0.0	0.125965516781	0.0
0.0	-0.0	7.86800014973	0.0	0.0	-0.0	0.135655171471	0.0
0.0	-0.0	8.43000012636	0.0	0.0	-0.0	0.14534482616	0.0
0.0	-0.0	8.99199992418	0.0	0.0	-0.0	0.155034488125	0.0
0.0	-0.0	9.55399990082	0.0	0.0	-0.0	0.164724155911	0.0
0.0	-0.0	10.1160001755	0.0	0.0	-0.0	0.174414101639	0.0
0.0	-0.0	10.6780004501	0.0	0.0	-0.0	0.184104661457	0.0
0.0	-0.0	11.2399996519	0.0	0.0	-0.0	0.193796424719	0.0
0.0	-0.0	11.8019999266	0.0	0.0	-0.0	0.203490167041	0.0
0.0	-0.0	12.3640002012	0.0	0.0	-0.0	0.213186883775	0.0
0.0	-0.0	12.925999999	0.0	0.0	-0.0	0.222887753625	0.0
0.0	-0.0	13.4879996777	0.0	0.0	-0.0	0.232594151748	0.0
0.0	-0.0	14.0499999523	0.0	0.0	-0.0	0.24230764684	0.0
0.0	-0.0	14.612000227	0.0	0.0	-0.0	0.252030053525	0.0
0.0	-0.0	15.1740000248	0.0	0.0	-0.0	0.261763305753	0.0
0.0	-0.0	15.7360002995	0.0	0.0	-0.0	0.271509634331	0.0
0.0	-0.0	16.2979999781	0.0	0.0	-0.0	0.281271355925	0.0
0.0	-0.0	16.8600002527	0.0	0.0	-0.0	0.291051148088	0.0
0.0	-0.0	17.4220005274	0.0	0.0	-0.0	0.30085167673	0.0
0.0	-0.0	17.9839998484	0.0	0.0	-0.0	0.310676108347	0.0
0.0	-0.0	18.545999527	0.0	0.0	-0.0	0.320527379517	0.0
0.0	-0.0	19.1079998016	0.0	0.0	-0.0	0.330409203889	0.0
0.0	-0.0	19.6700000763	0.0	0.0	-0.0	0.340324800345	0.0
0.0	-0.0	20.232000351	0.0	0.0	-0.0	0.350278426777	0.0
0.0	-0.0	20.7940006256	0.0	0.0	-0.0	0.360273523256	0.0
0.0	-0.0	21.3560009003	0.0	0.0	-0.0	0.370314964675	0.0
0.0	-0.0	21.9180002213	0.0	0.0	-0.0	0.380406362819	0.0
0.0	-0.0	22.4799993038	0.0	0.0	-0.0	0.390553317266	0.0
0.0	-0.0	23.0419995785	0.0	0.0	-0.0	0.400759460172	0.0
0.0	-0.0	23.6039998531	0.0	0.0	-0.0	0.411031174008	0.0
0.0	-0.0	24.1660001278	0.0	0.0	-0.0	0.421372617711	0.0
0.0	-0.0	24.7280004025	0.0	0.0	-0.0	0.43178955093	0.0
0.0	-0.0	25.2900006771	0.0	0.0	-0.0	0.442287651822	0.0
0.0	-0.0	25.8519999981	0.0	0.0	-0.0	0.452872688766	0.0
0.0	-0.0	26.4140002728	0.0	0.0	-0.0	0.463550767745	0.0
0.0	-0.0	26.9759993553	0.0	0.0	-0.0	0.4743281228	0.0
0.0	-0.0	27.53799963	0.0	0.0	-0.0	0.485211182968	0.0
0.0	-0.0	28.0999999046	0.0	0.0	-0.0	0.496206624666	0.0
0.0	-0.0	28.6620001793	0.0	0.0	-0.0	0.507321313489	0.0
0.0	-0.0	29.2240004539	0.0	0.0	-0.0	0.518562272191	0.0
0.0	-0.0	29.7859997749	0.0	0.0	-0.0	0.529936852399	0.0
0.0	-0.0	30.3480000496	0.0	0.0	-0.0	0.541452475591	0.0
0.0	-0.0	30.9100003242	0.0	0.0	-0.0	0.553116825176	0.0
0.0	-0.0	31.4720005989	0.0	0.0	-0.0	0.564937817398	0.0
0.0	-0.0	32.0339996815	0.0	0.0	-0.0	0.576923496556	0.0
0.0	-0.0	32.5959999561	0.0	0.0	-0.0	0.589082197985	0.0
0.0	-0.0	33.1580002308	0.0	0.0	-0.0	0.601422454929	0.0
0.0	-0.0	33.7200005054	0.0	0.0	-0.0	0.613952934509	0.0
0.0	-0.0	34.2820007801	0.0	0.0	-0.0	0.626682536677	0.0
0.0	-0.0	34.8440010548	0.0	0.0	-0.0	0.639620417496	0.0
0.0	-0.0	35.4059994221	0.0	0.0	-0.0	0.652775919298	0.0
0.0	-0.0	35.9679996967	0.0	0.0	-0.0	0.666158506647	0.0
0.0	-0.0	36.5299999714	0.0	0.0	-0.0	0.679778010817	0.0
0.0	-0.0	37.091999054	0.0	0.0	-0.0	0.693644321291	0.0
0.0	-0.0	37.6539993286	0.0	0.0	-0.0	0.707767595304	0.0
0.0	-0.0	38.2159996033	0.0	0.0	-0.0	0.722158211283	0.0
0.0	-0.0	38.7779998779	0.0	0.0	-0.0	0.736826693173	0.0
0.0	-0.0	39.3400001526	0.0	0.0	-0.0	0.751783890883	0.0
0.0	-0.0	39.9020004272	0.0	0.0	-0.0	0.767040689243	0.0
0.0	-0.0	40.4640007019	0.0	0.0	-0.0	0.782608339796	0.0
0.0	-0.0	41.0260009766	0.0	0.0	-0.0	0.798498175573	0.0
0.0	-0.0	41.5880012512	0.0	0.0	-0.0	0.814721843926	0.0
0.0	-0.0	42.1500015259	0.0	0.0	-0.0	0.831291155191	0.0
0.0	-0.0	42.7120018005	0.0	0.0	-0.0	0.848218076862	0.0
0.0	-0.0	43.2740001678	0.0	0.0	-0.0	0.865514855832	0.0
0.0	-0.0	43.8360004425	0.0	0.0	-0.0	0.883193942718	0.0
0.0	-0.0	44.397998333	0.0	0.0	-0.0	0.901267892914	0.0
0.0	-0.0	44.9599986076	0.0	0.0	-0.0	0.919749599416	0.0
0.0	-0.0	45.5219988823	0.0	0.0	-0.0	0.938652083278	0.0
0.0	-0.0	46.083999157	0.0	0.0	-0.0	0.957988668233	0.0
0.0	-0.0	46.6459994316	0.0	0.0	-0.0	0.977772753686	0.0
0.0	-0.0	47.2079997063	0.0	0.0	-0.0	0.998017948586	0.0
0.0	-0.0	47.7699999809	0.0	0.0	-0.0	1.01873822277	0.0
0.0	-0.0	48.3320002556	0.0	0.0	-0.0	1.03994763922	0.0
0.0	-0.0	48.8940005302	0.0	0.0	-0.0	1.06166049372	0.0
0.0	-0.0	49.4560008049	0.0	0.0	-0.0	1.08389122179	0.0
0.0	-0.0	50.0180010796	0.0	0.0	-0.0	1.10665460816	0.0
0.0	-0.0	50.5800013542	0.0	0.0	-0.0	1.12996550743	0.0
0.0	-0.0	51.1419997215	0.0	0.0	-0.0	1.1538390303	0.0
0.0	-0.0	51.7039999962	0.0	0.0	-0.0	1.17829059018	0.0
0.0	-0.0	52.2660002708	0.0	0.0	-0.0	1.20333561208	0.0
0.0	-0.0	52.8280005455	0.0	0.0	-0.0	1.2289899285	0.0
0.0	-0.0	53.3900008202	0.0	0.0	-0.0	1.25526941847	0.0
0.0	-0.0	53.9519987106	0.0	0.0	-0.0	1.28219028702	0.0
0.0	-0.0	54.5139989853	0.0	0.0	-0.0	1.30976886721	0.0
0.0	-0.0	55.0759992599	0.0	0.0	-0.0	1.33802172495	0.0
0.0	-0.0	55.6379995346	0.0	0.0	-0.0	1.36696572881	0.0
0.0	-0.0	56.1999998093	0.0	0.0	-0.0	1.39661774738	0.0
0.0	1.7763568394e-14	56.1999998093	0.0	-1.46594913114e-18	1.92289693237e-16	1.39661774738	2.14575717378e-16
0.0	4.39999997616	56.1999998093	0.0	0.00103569232124	0.0399999989895	1.39661785215	0.0
0.0	8.79999995232	56.1999998093	0.0	0.00207138464248	0.079999997979	1.39661785215	0.0
0.0	13.2000005245	56.1999998093	0.0	0.00310707696372	0.1200000057	1.39661785215	0.0
0.0	17.5999999046	56.1999998093	0.0	0.00414276928495	0.159999995958	1.39661785215	0.0
0.0	22.0000004768	56.1999998093	0.0	0.00517846183357	0.200000009499	1.39661785215	0.0
0.0	26.400001049	56.1999998093	0.0	0.00621415392743	0.240000011399	1.39661785215	0.0
0.0	30.8000016212	56.1999998093	0.0	0.00724984647604	0.279999990016	1.39661785215	0.0
0.0	35.1999998093	56.1999998093	0.0	0.00828553856991	0.319999991916	1.39661785215	0.0
0.0	39.6000003815	56.1999998093	0.0	0.00932123111852	0.359999993816	1.39661785215	0.0
0.0	44.0000009537	56.1999998093	0.0	0.0103569236671	0.400000018999	1.39661785215	0.0
0.0	48.4000015259	56.1999998093	0.0	0.0113926153062	0.439999997616	1.39661785215	0.0
0.0	52.8000020981	56.1999998093	0.0	0.0124283078549	0.480000022799	1.39661785215	0.0
0.0	57.2000026703	56.1999998093	0.0	0.0134640004035	0.520000001416	1.39661785215	0.0
0.0	61.6000032425	56.1999998093	0.0	0.0144996929521	0.559999980032	1.39661785215	0.0
0.0	65.9999990463	56.1999998093	0.0	0.0155353845912	0.600000005215	1.39661785215	0.0
0.0	70.3999996185	56.1999998093	0.0	0.0165710771398	0.639999983832	1.39661785215	0.0
0.0	74.8000001907	56.1999998093	0.0	0.0176067696884	0.680000009015	1.39661785215	0.0
0.0	79.2000007629	56.1999998093	0.0	0.018642462237	0.719999987632	1.39661785215	0.0
0.0	83.5999965668	56.1999998093	0.0	0.0196781547857	0.760000012815	1.39661785215	0.0
0.0	88.0000019073	56.1999998093	0.0	0.0207138473343	0.800000037998	1.39661785215	0.0
0.0	92.3999977112	56.1999998093	0.0	0.0217495380639	0.839999970049	1.39661785215	0.0
0.0	96.8000030518	56.1999998093	0.0	0.0227852306125	0.879999995232	1.39661785215	0.0
0.0	101.199998856	56.1999998093	0.0	0.0238209231611	0.920000020415	1.39661785215	0.0
0.0	105.600004196	56.1999998093	0.0	0.0248566157097	0.960000045598	1.39661785215	0.0
0.0	110.0	56.1999998093	0.0	0.0258923082583	0.999999977648	1.39661785215	0.0
0.0	114.251394272	56.1999998093	0.0	0.0269028041657	1.04000000283	1.39757421566	0.0
0.0	117.063455582	56.1999998093	0.0	0.0275547554338	1.08000002801	1.4116648701	0.0
0.0	119.900074005	56.1999998093	0.0	0.0282226683339	1.11999996006	1.42513882602	0.0
0.0	122.677335739	56.1999998093	0.0	0.0288763621938	1.15999998525	1.43865019782	0.0
0.0	125.391139984	56.1999998093	0.0	0.0295151367027	1.20000001043	1.45238881232	0.0
0.0	128.043289185	56.1999998093	0.0	0.030139412047	1.24000003561	1.46633723052	0.0
0.0	130.635595322	56.1999998093	0.0	0.0307496047753	1.27999996766	1.48047682596	0.0
0.0	133.16988945	56.1999998093	0.0	0.0313461387123	1.31999999285	1.49479260435	0.0
0.0	135.647964478	56.1999998093	0.0	0.0319294376823	1.36000001803	1.50927031646	0.0
0.0	138.071584702	56.1999998093	0.0	0.0324999200529	1.40000004321	1.52389690047	0.0
0.0	140.442485809	56.1999998093	0.0	0.0330579969159	1.43999997526	1.53866012115	0.0
0.0	142.762384415	56.1999998093	0.0	0.0336040648108	1.48000000045	1.55354849994	0.0
0.0	145.032930374	56.1999998093	0.0	0.0341385166394	1.52000002563	1.56855138484	0.0
0.0	147.255764008	56.1999998093	0.0	0.0346617380274	1.55999995768	1.58365893876	0.0
0.0	149.432449341	56.1999998093	0.0	0.0351740964106	1.600000076	1.59886205802	0.0
0.0	151.56452179	56.1999998093	0.0	0.0356759555871	1.64000000805	1.61415209295	0.0
0.0	153.653469086	56.1999998093	0.0	0.0361676611647	1.6799999401	1.62952098763	0.0
0.0	155.700712204	56.1999998093	0.0	0.0366495514754	1.72000005841	1.64496153593	0.0
0.0	157.707643509	56.1999998093	0.0	0.0371219502995	1.75999999046	1.66046670638	0.0
0.0	159.675598145	56.1999998093	0.0	0.037585177779	1.79999992251	1.67603024747	0.0
0.0	161.605873108	56.1999998093	0.0	0.0380395358661	1.84000004083	1.69164609397	0.0
0.0	163.499698639	56.1999998093	0.0	0.0384853155992	1.87999997288	1.70730886748	0.0
0.0	165.358295441	56.1999998093	0.0	0.0389227971027	1.9200000912	1.72301339917	0.0
0.0	167.182769775	56.1999998093	0.0	0.0393522532249	1.96000002325	1.73875488108	0.0
0.0	168.974285126	56.1999998093	0.0	0.0397739459004	1.9999999553	1.75452905241	0.0
0.0	170.733852386	56.1999998093	0.0	0.0401881225116	2.04000007361	1.77033167565	0.0
0.0	172.462520599	56.1999998093	0.0	0.0405950268032	2.08000000566	1.78615899058	0.0
0.0	174.161281586	56.1999998093	0.0	0.0409948843298	2.11999993771	1.80200745817	0.0
0.0	175.831050873	56.1999998093	0.0	0.0413879242842	2.16000005603	1.81787373731	0.0
0.0	177.472763062	56.1999998093	0.0	0.0417743576691	2.19999998808	1.83375495253	0.0
0.0	179.087276459	56.1999998093	0.0	0.0421543882112	2.23999992013	1.84964818181	0.0
0.0	180.675430298	56.1999998093	0.0	0.0425282159995	2.28000003844	1.86555072432	0.0
0.0	182.238006592	56.1999998093	0.0	0.0428960265708	2.3199999705	1.88146024011	0.0
0.0	183.7758255	56.1999998093	0.0	0.0432580018241	2.36000008881	1.89737437759	0.0
0.0	185.289592743	56.1999998093	0.0	0.0436143200204	2.40000002086	1.91329119261	0.0
0.0	186.780014038	56.1999998093	0.0	0.0439651448687	2.43999995291	1.92920863628	0.0
0.0	188.247814178	56.1999998093	0.0	0.044310640078	2.48000007123	1.94512478774	0.0
0.0	189.693622589	56.1999998093	0.0	0.0446509620815	2.52000000328	1.96103814524	0.0
0.0	191.118068695	56.1999998093	0.0	0.0449862527603	2.55999993533	1.97694699746	0.0
0.0	192.521762848	56.1999998093	0.0	0.0453166649095	2.60000005364	1.99285005219	0.0
0.0	193.905315399	56.1999998093	0.0	0.0456423294963	2.63999998569	2.00874574948	0.0
0.0	195.269260406	56.1999998093	0.0	0.0459633811261	2.67999991775	2.02463308815	0.0
0.0	196.614151001	56.1999998093	0.0	0.0462799471279	2.72000003606	2.04051078763	0.0
0.0	197.940502167	56.1999998093	0.0	0.0465921475552	2.75999996811	2.05637773033	0.0
0.0	199.248809814	56.1999998093	0.0	0.0469001060992	2.80000008643	2.07223298494	0.0
0.0	200.539588928	56.1999998093	0.0	0.0472039355373	2.84000001848	2.08807550371	0.0
0.0	201.813278198	56.1999998093	0.0	0.0475037413707	2.87999995053	2.10390468128	0.0
0.0	203.070316315	56.1999998093	0.0	0.0477996291011	2.92000006884	2.11971956305	0.0
0.0	204.311161041	56.1999998093	0.0	0.0480917042296	2.96000000089	2.1355193574	0.0
0.0	205.536212921	56.1999998093	0.0	0.0483800649818	2.99999993294	2.15130350552	0.0
0.0	206.745872498	56.1999998093	0.0	0.0486647986691	3.04000005126	2.16707142536	0.0
0.0	207.940540314	56.1999998093	0.0	0.0489460071549	3.07999998331	2.18282246497	0.0
0.0	209.120578766	56.1999998093	0.0	0.0492237668368	3.11999991536	2.19855601899	0.0
0.0	210.28635025	56.1999998093	0.0	0.0494981723023	3.15999984741	2.21427178476	0.0
0.0	211.43819809	56.1999998093	0.0	0.0497692999488	3.20000015199	2.22996901721	0.0
0.0	212.576465607	56.1999998093	0.0	0.05003723345	3.24000008404	2.2456476232	0.0
0.0	213.701477051	56.1999998093	0.0	0.0503020419274	3.28000001609	2.26130709052	0.0
0.0	214.813556671	56.1999998093	0.0	0.0505638090544	3.31999994814	2.27694700006	0.0
0.0	215.91299057	56.1999998093	0.0	0.0508225966769	3.35999988019	2.29256714229	0.0
0.0	217.00006485	56.1999998093	0.0	0.0510784775543	3.40000018477	2.30816709809	0.0
0.0	218.075065613	56.1999998093	0.0	0.0513315208082	3.44000011683	2.32374689076	0.0
0.0	219.138298035	56.1999998093	0.0	0.0515817846463	3.48000004888	2.33930586837	0.0
0.0	220.189990997	56.1999998093	0.0	0.0518293381901	3.51999998093	2.35484405421	0.0
0.0	221.23041153	56.1999998093	0.0	0.0520742396475	3.55999991298	2.37036123872	0.0
0.0	222.25982666	56.1999998093	0.0	0.0523165435879	3.59999984503	2.38585721236	0.0
0.0	223.278446198	56.1999998093	0.0	0.0525563154952	3.64000014961	2.40133185871	0.0
0.0	224.28653717	56.1999998093	0.0	0.0527935990249	3.68000008166	2.41678496823	0.0
0.0	225.284290314	56.1999998093	0.0	0.0530284560227	3.72000001371	2.43221647106	0.0
0.0	226.271934509	56.1999998093	0.0	0.0532609337824	3.75999994576	2.4476262508	0.0
0.0	227.249698639	56.1999998093	0.0	0.0534910868737	3.79999987781	2.46301416773	0.0
0.0	228.217773438	56.1999998093	0.0	0.0537189553143	3.84000018239	2.47838026844	0.0
0.0	229.176368713	56.1999998093	0.0	0.0539445936738	3.88000011444	2.49372422695	0.0
0.0	230.125675201	56.1999998093	0.0	0.0541680419701	3.92000004649	2.50904634595	0.0
0.0	231.065864563	56.1999998093	0.0	0.0543893511349	3.95999997854	2.52434632275	0.0
0.0	231.997127533	56.1999998093	0.0	0.0546085575479	3.99999991059	2.53962404095	0.0


==> examples/shear-preload-NA/modelUSUB-Mod_DruckerPrager-model-c-Case-03_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.669000014663	0.0	0.0	-0.0	0.0115344826554	0.0
0.0	-0.0	1.33800002933	0.0	0.0	-0.0	0.0230689653108	0.0
0.0	-0.0	2.00699998438	0.0	0.0	-0.0	0.0346034470567	0.0
0.0	-0.0	2.67600005865	0.0	0.0	-0.0	0.0461379306216	0.0
0.0	-0.0	3.34500008821	0.0	0.0	-0.0	0.0576724123675	0.0
0.0	-0.0	4.01399996877	0.0	0.0	-0.0	0.0692068941134	0.0
0.0	-0.0	4.68300011754	0.0	0.0	-0.0	0.0807413794973	0.0
0.0	-0.0	5.3520001173	0.0	0.0	-0.0	0.0922758612433	0.0
0.0	-0.0	6.02100002766	0.0	0.0	-0.0	0.1038103459	0.0
0.0	-0.0	6.69000017643	0.0	0.0	-0.0	0.115344824735	0.0
0.0	-0.0	7.35900002718	0.0	0.0	-0.0	0.126879313029	0.0
0.0	-0.0	8.02799993753	0.0	0.0	-0.0	0.138413788227	0.0
0.0	-0.0	8.69699984789	0.0	0.0	-0.0	0.149948276521	0.0
0.0	-0.0	9.36600023508	0.0	0.0	-0.0	0.161482764815	0.0
0.0	-0.0	10.0349998474	0.0	0.0	-0.0	0.173017376801	0.0
0.0	-0.0	10.7040002346	0.0	0.0	-0.0	0.184553003055	0.0
0.0	-0.0	11.373000145	0.0	0.0	-0.0	0.19609027222	0.0
0.0	-0.0	12.0420000553	0.0	0.0	-0.0	0.207630684599	0.0
0.0	-0.0	12.7110004425	0.0	0.0	-0.0	0.219175993698	0.0
0.0	-0.0	13.3800003529	0.0	0.0	-0.0	0.230728370661	0.0
0.0	-0.0	14.0489996672	0.0	0.0	-0.0	0.242290364986	0.0
0.0	-0.0	14.7180000544	0.0	0.0	-0.0	0.253864965634	0.0
0.0	-0.0	15.3869999647	0.0	0.0	-0.0	0.265455519548	0.0
0.0	-0.0	16.0559998751	0.0	0.0	-0.0	0.277065878618	0.0
0.0	-0.0	16.7250002623	0.0	0.0	-0.0	0.288700076635	0.0
0.0	-0.0	17.3939996958	0.0	0.0	-0.0	0.300362912822	0.0
0.0	-0.0	18.063000083	0.0	0.0	-0.0	0.312059096177	0.0
0.0	-0.0	18.7320004702	0.0	0.0	-0.0	0.323794395081	0.0
0.0	-0.0	19.4009993076	0.0	0.0	-0.0	0.335574123892	0.0
0.0	-0.0	20.0699996948	0.0	0.0	-0.0	0.347405154025	0.0
0.0	-0.0	20.739000082	0.0	0.0	-0.0	0.35929325386	0.0
0.0	-0.0	21.4080004692	0.0	0.0	-0.0	0.371246534633	0.0
0.0	-0.0	22.0769999027	0.0	0.0	-0.0	0.383271524333	0.0
0.0	-0.0	22.7460002899	0.0	0.0	-0.0	0.395376377855	0.0
0.0	-0.0	23.4150006771	0.0	0.0	-0.0	0.407569381059	0.0
0.0	-0.0	24.0840001106	0.0	0.0	-0.0	0.419859166141	0.0
0.0	-0.0	24.7530004978	0.0	0.0	-0.0	0.432254784391	0.0
0.0	-0.0	25.422000885	0.0	0.0	-0.0	0.444765773136	0.0
0.0	-0.0	26.0910003185	0.0	0.0	-0.0	0.457401995664	0.0
0.0	-0.0	26.7600007057	0.0	0.0	-0.0	0.470173778012	0.0
0.0	-0.0	27.4289999008	0.0	0.0	-0.0	0.483091830392	0.0
0.0	-0.0	28.0979993343	0.0	0.0	-0.0	0.496167276287	0.0
0.0	-0.0	28.7669997215	0.0	0.0	-0.0	0.509411667008	0.0
0.0	-0.0	29.4360001087	0.0	0.0	-0.0	0.522836967139	0.0
0.0	-0.0	30.1049995422	0.0	0.0	-0.0	0.5364554876	0.0
0.0	-0.0	30.7739999294	0.0	0.0	-0.0	0.550280069001	0.0
0.0	-0.0	31.4430003166	0.0	0.0	-0.0	0.564323842991	0.0
0.0	-0.0	32.1119997501	0.0	0.0	-0.0	0.578600447625	0.0
0.0	-0.0	32.7809991837	0.0	0.0	-0.0	0.593123905128	0.0
0.0	-0.0	33.4500005245	0.0	0.0	-0.0	0.607908627717	0.0
0.0	-0.0	34.118999958	0.0	0.0	-0.0	0.622969429241	0.0
0.0	-0.0	34.7879993916	0.0	0.0	-0.0	0.638321612496	0.0
0.0	-0.0	35.4570007324	0.0	0.0	-0.0	0.653980817879	0.0
0.0	-0.0	36.1260001659	0.0	0.0	-0.0	0.669963087421	0.0
0.0	-0.0	36.7949995995	0.0	0.0	-0.0	0.686284981202	0.0
0.0	-0.0	37.4640009403	0.0	0.0	-0.0	0.702963391086	0.0
0.0	-0.0	38.1329991817	0.0	0.0	-0.0	0.72001562221	0.0
0.0	-0.0	38.8019986153	0.0	0.0	-0.0	0.737459398806	0.0
0.0	-0.0	39.4709999561	0.0	0.0	-0.0	0.755312928231	0.0
0.0	-0.0	40.1399993896	0.0	0.0	-0.0	0.773594714701	0.0
0.0	-0.0	40.8090000153	0.0	0.0	-0.0	0.79232379212	0.0
0.0	-0.0	41.478000164	0.0	0.0	-0.0	0.811519491253	0.0
0.0	-0.0	42.1470007896	0.0	0.0	-0.0	0.831201672554	0.0
0.0	-0.0	42.8160009384	0.0	0.0	-0.0	0.851390598109	0.0
0.0	-0.0	43.4849991798	0.0	0.0	-0.0	0.872106786119	0.0
0.0	-0.0	44.1539998055	0.0	0.0	-0.0	0.893371435814	0.0
0.0	-0.0	44.8229999542	0.0	0.0	-0.0	0.915205886122	0.0
0.0	-0.0	45.4920005798	0.0	0.0	-0.0	0.937632104615	0.0
0.0	-0.0	46.1609988213	0.0	0.0	-0.0	0.960672454676	0.0
0.0	-0.0	46.8300013542	0.0	0.0	-0.0	0.984349497594	0.0
0.0	-0.0	47.4989995956	0.0	0.0	-0.0	1.00868645823	0.0
0.0	-0.0	48.1680002213	0.0	0.0	-0.0	1.03370690485	0.0
0.0	-0.0	48.83700037	0.0	0.0	-0.0	1.05943479575	0.0
0.0	-0.0	49.5060009956	0.0	0.0	-0.0	1.08589449665	0.0
0.0	-0.0	50.1749992371	0.0	0.0	-0.0	1.11311079236	0.0
0.0	-0.0	50.84400177	0.0	0.0	-0.0	1.14110893337	0.0
0.0	-0.0	51.5130000114	0.0	0.0	-0.0	1.16991458926	0.0
0.0	-0.0	52.1820006371	0.0	0.0	-0.0	1.19955372065	0.0
0.0	-0.0	52.8510007858	0.0	0.0	-0.0	1.23005288187	0.0
0.0	-0.0	53.5200014114	0.0	0.0	-0.0	1.26143886009	0.0
0.0	-0.0	54.1889996529	0.0	0.0	-0.0	1.29373904783	0.0
0.0	-0.0	54.8579998016	0.0	0.0	-0.0	1.32698115194	0.0
0.0	-0.0	55.5270004272	0.0	0.0	-0.0	1.36119324015	0.0
0.0	-0.0	56.1959986687	0.0	0.0	-0.0	1.39640400885	0.0
0.0	-0.0	56.8650012016	0.0	0.0	-0.0	1.43264223589	0.0
0.0	-0.0	57.5339994431	0.0	0.0	-0.0	1.46993751405	0.0
0.0	-0.0	58.2030000687	0.0	0.0	-0.0	1.50831949431	0.0
0.0	-0.0	58.8720002174	0.0	0.0	-0.0	1.5478185378	0.0
0.0	-0.0	59.541000843	0.0	0.0	-0.0	1.58846507547	0.0
0.0	-0.0	60.2099990845	0.0	0.0	-0.0	1.63029041141	0.0
0.0	-0.0	60.8790016174	0.0	0.0	-0.0	1.67332589626	0.0
0.0	-0.0	61.5479998589	0.0	0.0	-0.0	1.71760340454	0.0
0.0	-0.0	62.2170004845	0.0	0.0	-0.0	1.76315532299	0.0
0.0	-0.0	62.8860006332	0.0	0.0	-0.0	1.81001445744	0.0
0.0	-0.0	63.5550012589	0.0	0.0	-0.0	1.85821376508	0.0
0.0	-0.0	64.2239995003	0.0	0.0	-0.0	1.90778692486	0.0
0.0	-0.0	64.8929977417	0.0	0.0	-0.0	1.95876788348	0.0
0.0	-0.0	65.5619983673	0.0	0.0	-0.0	2.01119119301	0.0
0.0	-0.0	66.2310004234	0.0	0.0	-0.0	2.06509160344	0.0
0.0	-0.0	66.900001049	0.0	0.0	-0.0	2.12050415576	0.0
0.0	-1.7763568394e-14	66.900001049	0.0	-1.57016167045e-17	6.94774070396e-17	2.12050415576	6.31887736705e-16
0.0	4.39999997616	66.900001049	0.0	0.00103569232124	0.0399999989895	2.1205043653	0.0
0.0	8.79999995232	66.900001049	0.0	0.00207138464248	0.079999997979	2.1205043653	0.0
0.0	13.2000005245	66.900001049	0.0	0.00310707696372	0.1200000057	2.1205043653	0.0
0.0	17.5999999046	66.900001049	0.0	0.00414276928495	0.159999995958	2.1205043653	0.0
0.0	22.0000004768	66.900001049	0.0	0.00517846183357	0.200000009499	2.1205043653	0.0
0.0	26.400001049	66.900001049	0.0	0.00621415392743	0.240000011399	2.1205043653	0.0
0.0	30.8000016212	66.900001049	0.0	0.00724984647604	0.279999990016	2.1205043653	0.0
0.0	35.1999998093	66.900001049	0.0	0.00828553856991	0.319999991916	2.1205043653	0.0
0.0	39.6000003815	66.900001049	0.0	0.00932123111852	0.359999993816	2.1205043653	0.0
0.0	44.0000009537	66.900001049	0.0	0.0103569236671	0.400000018999	2.1205043653	0.0
0.0	48.4000015259	66.900001049	0.0	0.0113926153062	0.439999997616	2.1205043653	0.0
0.0	52.8000020981	66.900001049	0.0	0.0124283078549	0.480000022799	2.1205043653	0.0
0.0	57.2000026703	66.900001049	0.0	0.0134640004035	0.520000001416	2.1205043653	0.0
0.0	61.6000032425	66.900001049	0.0	0.0144996929521	0.559999980032	2.1205043653	0.0
0.0	65.9999990463	66.900001049	0.0	0.0155353845912	0.600000005215	2.1205043653	0.0
0.0	70.3999996185	66.900001049	0.0	0.0165710771398	0.639999983832	2.1205043653	0.0
0.0	74.8000001907	66.900001049	0.0	0.0176067696884	0.680000009015	2.1205043653	0.0
0.0	79.2000007629	66.900001049	0.0	0.018642462237	0.719999987632	2.1205043653	0.0
0.0	83.5999965668	66.900001049	0.0	0.0196781547857	0.760000012815	2.1205043653	0.0
0.0	88.0000019073	66.900001049	0.0	0.0207138473343	0.800000037998	2.1205043653	0.0
0.0	92.3999977112	66.900001049	0.0	0.0217495380639	0.839999970049	2.1205043653	0.0
0.0	96.8000030518	66.900001049	0.0	0.0227852306125	0.879999995232	2.1205043653	0.0
0.0	101.199998856	66.900001049	0.0	0.0238209231611	0.920000020415	2.1205043653	0.0
0.0	105.600004196	66.900001049	0.0	0.0248566157097	0.960000045598	2.1205043653	0.0
0.0	110.0	66.900001049	0.0	0.0258923082583	0.999999977648	2.1205043653	0.0
0.0	114.400005341	66.900001049	0.0	0.0269280008069	1.04000000283	2.1205043653	0.0
0.0	118.800001144	66.900001049	0.0	0.0279636933556	1.08000002801	2.1205043653	0.0
0.0	123.200006485	66.900001049	0.0	0.0289993859042	1.11999996006	2.1205043653	0.0
0.0	127.600002289	66.900001049	0.0	0.0300350766338	1.15999998525	2.1205043653	0.0
0.0	131.999998093	66.900001049	0.0	0.0310707691824	1.20000001043	2.1205043653	0.0
0.0	135.863771439	66.900001049	0.0	0.0319802020385	1.24000003561	2.12529529817	0.0
0.0	138.146181107	66.900001049	0.0	0.0325168985	1.27999996766	2.14378412347	0.0
0.0	140.369901657	66.900001049	0.0	0.0330408802256	1.31999999285	2.16279944871	0.0
0.0	142.552223206	66.900001049	0.0	0.0335546137649	1.36000001803	2.18173065223	0.0
0.0	144.68957901	66.900001049	0.0	0.0340576989402	1.40000004321	2.20074960962	0.0
0.0	146.783514023	66.900001049	0.0	0.0345505795849	1.43999997526	2.21985941753	0.0
0.0	148.835554123	66.900001049	0.0	0.0350335976691	1.48000000045	2.23904827144	0.0
0.0	150.847167969	66.900001049	0.0	0.0355071024387	1.52000002563	2.25830730051	0.0
0.0	152.819747925	66.900001049	0.0	0.0359714176739	1.55999995768	2.27762830909	0.0
0.0	154.754638672	66.900001049	0.0	0.0364268635167	1.600000076	2.29700396303	0.0
0.0	156.65312767	66.900001049	0.0	0.0368737382814	1.64000000805	2.3164274171	0.0
0.0	158.51644516	66.900001049	0.0	0.0373123330064	1.6799999401	2.33589257114	0.0
0.0	160.34576416	66.900001049	0.0	0.037742924178	1.72000005841	2.35539353453	0.0
0.0	162.14220047	66.900001049	0.0	0.0381657810067	1.75999999046	2.37492513843	0.0
0.0	163.906841278	66.900001049	0.0	0.038581150875	1.79999992251	2.39448228385	0.0
0.0	165.640716553	66.900001049	0.0	0.0389892811654	1.84000004083	2.41406066343	0.0
0.0	167.344837189	66.900001049	0.0	0.0393904010707	1.87999997288	2.43365599308	0.0
0.0	169.020137787	66.900001049	0.0	0.0397847397835	1.9200000912	2.45326457079	0.0
0.0	170.667514801	66.900001049	0.0	0.0401725083066	1.96000002325	2.47288288083	0.0
0.0	172.287845612	66.900001049	0.0	0.0405539103667	1.9999999553	2.49250750057	0.0
0.0	173.881988525	66.900001049	0.0	0.0409291460528	2.04000007361	2.51213554293	0.0
0.0	175.450706482	66.900001049	0.0	0.0412984009017	2.08000000566	2.53176409751	0.0
0.0	176.994800568	66.900001049	0.0	0.0416618568124	2.11999993771	2.55139078945	0.0
0.0	178.514995575	66.900001049	0.0	0.0420196884079	2.16000005603	2.57101324387	0.0
0.0	180.012016296	66.900001049	0.0	0.0423720593972	2.19999998808	2.59062917903	0.0
0.0	181.48651123	66.900001049	0.0	0.0427191334893	2.23999992013	2.61023661587	0.0
0.0	182.939147949	66.900001049	0.0	0.0430610634794	2.28000003844	2.62983359862	0.0
0.0	184.370555878	66.900001049	0.0	0.0433979948866	2.3199999705	2.64941859059	0.0
0.0	185.781326294	66.900001049	0.0	0.0437300695921	2.36000008881	2.66898982227	0.0
0.0	187.172050476	66.900001049	0.0	0.0440574258391	2.40000002086	2.68854615279	0.0
0.0	188.543300629	66.900001049	0.0	0.0443801945949	2.43999995291	2.70808581263	0.0
0.0	189.895572662	66.900001049	0.0	0.0446984995506	2.48000007123	2.72760777734	0.0
0.0	191.229400635	66.900001049	0.0	0.0450124643976	2.52000000328	2.74711102247	0.0
0.0	192.54529953	66.900001049	0.0	0.0453222055512	2.55999993533	2.76659408119	0.0
0.0	193.843727112	66.900001049	0.0	0.0456278321508	2.60000005364	2.78605655767	0.0
0.0	195.12512207	66.900001049	0.0	0.0459294569737	2.63999998569	2.80549707823	0.0
0.0	196.389980316	66.900001049	0.0	0.0462271818833	2.67999991775	2.82491506077	0.0
0.0	197.638683319	66.900001049	0.0	0.0465211051051	2.72000003606	2.84430964384	0.0
0.0	198.871650696	66.900001049	0.0	0.0468113285024	2.75999996811	2.86368022207	0.0
0.0	200.08928299	66.900001049	0.0	0.0470979430247	2.80000008643	2.88302616682	0.0
0.0	201.291980743	66.900001049	0.0	0.0473810359836	2.84000001848	2.90234687272	0.0
0.0	202.48008728	66.900001049	0.0	0.0476606983284	2.87999995053	2.92164180428	0.0
0.0	203.653964996	66.900001049	0.0	0.0479370100948	2.92000006884	2.94091035612	0.0
0.0	204.813957214	66.900001049	0.0	0.0482100585941	2.96000000089	2.96015229542	0.0
0.0	205.960407257	66.900001049	0.0	0.0484799129481	2.99999993294	2.97936724965	0.0
0.0	207.0936203	66.900001049	0.0	0.0487466568302	3.04000005126	2.99855466001	0.0
0.0	208.213920593	66.900001049	0.0	0.049010355724	3.07999998331	3.01771424711	0.0
0.0	209.321594238	66.900001049	0.0	0.0492710860271	3.11999991536	3.03684598766	0.0
0.0	210.416946411	66.900001049	0.0	0.0495289168612	3.15999984741	3.05594927631	0.0
0.0	211.500244141	66.900001049	0.0	0.0497839064337	3.20000015199	3.07502411306	0.0
0.0	212.571773529	66.900001049	0.0	0.0500361275044	3.24000008404	3.09407007881	0.0
0.0	213.631763458	66.900001049	0.0	0.0502856346429	3.28000001609	3.11308705714	0.0
0.0	214.680500031	66.900001049	0.0	0.0505324896949	3.31999994814	3.13207507133	0.0
0.0	215.718231201	66.900001049	0.0	0.0507767545059	3.35999988019	3.15103391185	0.0
0.0	216.745166779	66.900001049	0.0	0.0510184800078	3.40000018477	3.169963439	0.0
0.0	217.761554718	66.900001049	0.0	0.0512577244081	3.44000011683	3.18886339664	0.0
0.0	218.767623901	66.900001049	0.0	0.0514945350005	3.48000004888	3.20773385465	0.0
0.0	219.763584137	66.900001049	0.0	0.0517289699928	3.51999998093	3.22657492943	0.0
0.0	220.749645233	66.900001049	0.0	0.0519610730407	3.55999991298	3.24538620189	0.0
0.0	221.726016998	66.900001049	0.0	0.0521908950759	3.59999984503	3.26416785829	0.0
0.0	222.692890167	66.900001049	0.0	0.0524184833921	3.64000014961	3.28291982878	0.0
0.0	223.650455475	66.900001049	0.0	0.0526438780071	3.68000008166	3.30164211337	0.0
0.0	224.598903656	66.900001049	0.0	0.0528671262146	3.72000001371	3.32033478189	0.0
0.0	225.538406372	66.900001049	0.0	0.0530882716703	3.75999994576	3.33899776451	0.0
0.0	226.469154358	66.900001049	0.0	0.05330735803	3.79999987781	3.35763106123	0.0
0.0	227.391300201	66.900001049	0.0	0.0535244180355	3.84000018239	3.37623474188	0.0
0.0	228.305034637	66.900001049	0.0	0.0537394953426	3.88000011444	3.39480903931	0.0
0.0	229.210510254	66.900001049	0.0	0.053952626331	3.92000004649	3.41335353442	0.0
0.0	230.107860565	66.900001049	0.0	0.0541638510185	3.95999997854	3.43186883256	0.0
0.0	230.997257233	66.900001049	0.0	0.054373202147	3.99999991059	3.45035456121	0.0


==> examples/shear-preload-NA/modelUSUB-Mod_DruckerPrager-model-c-Case-09_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	2.42599993944	0.0	0.0	0.00057104307416	0.0220545451157	0.0	0.0
0.0	4.85199987888	0.0	0.0	0.00114208614832	0.0441090902314	0.0	0.0
0.0	7.27800011635	0.0	0.0	0.00171312922248	0.066163635347	0.0	0.0
0.0	9.70399975777	0.0	0.0	0.00228417229664	0.0882181804627	0.0	0.0
0.0	12.1300005913	0.0	0.0	0.0028552153708	0.110272725578	0.0	0.0
0.0	14.5560002327	0.0	0.0	0.00342625844496	0.132327270694	0.0	0.0
0.0	16.9819998741	0.0	0.0	0.00399730151912	0.15438181581	0.0	0.0
0.0	19.4079995155	0.0	0.0	0.00456834459328	0.176436360925	0.0	0.0
0.0	21.833999157	0.0	0.0	0.00513938766744	0.198490917683	0.0	0.0
0.0	24.2600011826	0.0	0.0	0.0057104307416	0.220545451157	0.0	0.0
0.0	26.686000824	0.0	0.0	0.00628147381576	0.242600007914	0.0	0.0
0.0	29.1120004654	0.0	0.0	0.00685251688992	0.264654564671	0.0	0.0
0.0	31.5380001068	0.0	0.0	0.00742355996408	0.286709959619	0.0	0.0
0.0	33.9639997482	0.0	0.0	0.00799460303824	0.308767124079	0.0	0.0
0.0	36.3899993896	0.0	0.0	0.00856564656715	0.33082801383	0.0	0.0
0.0	38.8159990311	0.0	0.0	0.00913668918656	0.352895073593	0.0	0.0
0.0	41.2419986725	0.0	0.0	0.00970773271547	0.374971446581	0.0	0.0
0.0	43.6679983139	0.0	0.0	0.0102787753349	0.397060858086	0.0	0.0
0.0	46.0939979553	0.0	0.0	0.0108498188638	0.419167801738	0.0	0.0
0.0	48.5200023651	0.0	0.0	0.0114208614832	0.44129723683	0.0	0.0
0.0	50.9460020065	0.0	0.0	0.0119919050121	0.463455123827	0.0	0.0
0.0	53.3720016479	0.0	0.0	0.0125629476315	0.485647469759	0.0	0.0
0.0	55.7980012894	0.0	0.0	0.0131339911604	0.507881771773	0.0	0.0
0.0	58.2240009308	0.0	0.0	0.0137050337798	0.530165387318	0.0	0.0
0.0	60.6500005722	0.0	0.0	0.0142760773088	0.552506651729	0.0	0.0
0.0	63.0760002136	0.0	0.0	0.0148471199282	0.57491469197	0.0	0.0
0.0	65.501999855	0.0	0.0	0.0154181634571	0.597399147227	0.0	0.0
0.0	67.9279994965	0.0	0.0	0.0159892060765	0.619970308617	0.0	0.0
0.0	70.3539991379	0.0	0.0	0.0165602486959	0.642639119178	0.0	0.0
0.0	72.7799987793	0.0	0.0	0.0171312931343	0.66541726701	0.0	0.0
0.0	75.2059984207	0.0	0.0	0.0177023357537	0.688317045569	0.0	0.0
0.0	77.6319980621	0.0	0.0	0.0182733783731	0.711351400241	0.0	0.0
0.0	80.0580024719	0.0	0.0	0.0188444209925	0.734533974901	0.0	0.0
0.0	82.483997345	0.0	0.0	0.0194154654309	0.757878972217	0.0	0.0
0.0	84.9100017548	0.0	0.0	0.0199865080504	0.781401433051	0.0	0.0
0.0	87.3359966278	0.0	0.0	0.0205575506698	0.805116910487	0.0	0.0
0.0	89.7620010376	0.0	0.0	0.0211285932892	0.829041656107	0.0	0.0
0.0	92.1879959106	0.0	0.0	0.0216996377276	0.853192619979	0.0	0.0
0.0	94.6140003204	0.0	0.0	0.022270680347	0.877587497234	0.0	0.0
0.0	97.0400047302	0.0	0.0	0.0228417229664	0.90224435553	0.0	0.0
0.0	99.4659996033	0.0	0.0	0.0234127655858	0.927182286978	0.0	0.0
0.0	101.892004013	0.0	0.0	0.0239838100242	0.952420849353	0.0	0.0
0.0	104.317998886	0.0	0.0	0.0245548526436	0.977980252355	0.0	0.0
0.0	106.744003296	0.0	0.0	0.025125895263	1.00388145074	0.0	0.0
0.0	109.169998169	0.0	0.0	0.0256969378825	1.0301460512	0.0	0.0
0.0	111.596002579	0.0	0.0	0.0262679823209	1.05679631233	0.0	0.0
0.0	114.021997452	0.0	0.0	0.0268390249403	1.08385505155	0.0	0.0
0.0	116.448001862	0.0	0.0	0.0274100675597	1.11134601757	0.0	0.0
0.0	118.873996735	0.0	0.0	0.0279811101791	1.13929342479	0.0	0.0
0.0	121.300001144	0.0	0.0	0.0285521546175	1.16772223264	0.0	0.0
0.0	123.725996017	0.0	0.0	0.0291231972369	1.19665786624	0.0	0.0
0.0	126.152000427	0.0	0.0	0.0296942398563	1.22612677515	0.0	0.0
0.0	128.5779953	0.0	0.0	0.0302652824757	1.25615587458	0.0	0.0
0.0	131.00399971	0.0	0.0	0.0308363269141	1.28677273169	0.0	0.0
0.0	133.43000412	0.0	0.0	0.0314073695336	1.31800556555	0.0	0.0
0.0	135.855998993	0.0	0.0	0.031978412153	1.3498833403	0.0	0.0
0.0	138.282003403	0.0	0.0	0.0325494547724	1.38243576512	0.0	0.0
0.0	140.707998276	0.0	0.0	0.0331204973918	1.41569301486	0.0	0.0
0.0	143.134002686	0.0	0.0	0.0336915400112	1.44968610257	0.0	0.0
0.0	145.559997559	0.0	0.0	0.0342625862686	1.48444660008	0.0	0.0
0.0	147.986001968	0.0	0.0	0.034833628888	1.52000682428	0.0	0.0
0.0	150.411996841	0.0	0.0	0.0354046715074	1.55639983714	0.0	0.0
0.0	152.838001251	0.0	0.0	0.0359757141268	1.59365907311	0.0	0.0
0.0	155.263996124	0.0	0.0	0.0365467567462	1.63181889802	0.0	0.0
0.0	157.690000534	0.0	0.0	0.0371177993657	1.67091451585	0.0	0.0
0.0	160.116004944	0.0	0.0	0.0376888419851	1.71098131686	0.0	0.0
0.0	162.541999817	0.0	0.0	0.0382598846045	1.7520558089	0.0	0.0
0.0	164.96799469	0.0	0.0	0.0388309308619	1.79417468607	0.0	0.0
0.0	167.394008636	0.0	0.0	0.0394019734813	1.83737594634	0.0	0.0
0.0	169.82000351	0.0	0.0	0.0399730161007	1.88169777393	0.0	0.0
0.0	172.245998383	0.0	0.0	0.0405440587201	1.92717928439	0.0	0.0
0.0	174.671993256	0.0	0.0	0.0411151013395	1.9738599658	0.0	0.0
0.0	177.098007202	0.0	0.0	0.0416861439589	2.02178042382	0.0	0.0
0.0	179.524002075	0.0	0.0	0.0422571865784	2.07098145038	0.0	0.0
0.0	181.949996948	0.0	0.0	0.0428282291978	2.12150495499	0.0	0.0
0.0	184.375991821	0.0	0.0	0.0433992754552	2.17339321971	0.0	0.0
0.0	186.802005768	0.0	0.0	0.0439703180746	2.22668927163	0.0	0.0
0.0	189.228000641	0.0	0.0	0.044541360694	2.28143706918	0.0	0.0
0.0	191.653995514	0.0	0.0	0.0451124033134	2.33768057078	0.0	0.0
0.0	194.08000946	0.0	0.0	0.0456834459328	2.39546522498	0.0	0.0
0.0	196.506004333	0.0	0.0	0.0462544885522	2.45483666658	0.0	0.0
0.0	198.931999207	0.0	0.0	0.0468255311716	2.51584127545	0.0	0.0
0.0	201.35799408	0.0	0.0	0.047396573791	2.57852617651	0.0	0.0
0.0	203.784008026	0.0	0.0	0.0479676200484	2.64293923974	0.0	0.0
0.0	206.210002899	0.0	0.0	0.0485386626679	2.70912870765	0.0	0.0
0.0	208.635997772	0.0	0.0	0.0491097052873	2.77714394033	0.0	0.0
0.0	211.061992645	0.0	0.0	0.0496807479067	2.84703467041	0.0	0.0
0.0	213.488006592	0.0	0.0	0.0502517905261	2.91885118932	0.0	0.0
0.0	215.914001465	0.0	0.0	0.0508228331455	2.99264490604	0.0	0.0
0.0	218.339996338	0.0	0.0	0.0513938757649	3.06846741587	0.0	0.0
0.0	220.765991211	0.0	0.0	0.0519649183843	3.14637161791	0.0	0.0
0.0	223.192005157	0.0	0.0	0.0525359646417	3.22641022503	0.0	0.0
0.0	225.618000031	0.0	0.0	0.0531070072611	3.30863706768	0.0	0.0
0.0	228.043994904	0.0	0.0	0.0536780498805	3.39310728014	0.0	0.0
0.0	230.47000885	0.0	0.0	0.0542490925	3.47987562418	0.0	0.0
0.0	232.896003723	0.0	0.0	0.0548201351194	3.56899797916	0.0	0.0
0.0	235.321998596	0.0	0.0	0.0553911777388	3.6605309695	0.0	0.0
0.0	237.747993469	0.0	0.0	0.0559622203582	3.75453159213	0.0	0.0
0.0	240.174007416	0.0	0.0	0.0565332629776	3.85105833411	0.0	0.0
0.0	242.600002289	0.0	0.0	0.057104309235	3.95016930997	0.0	0.0


==> examples/shear-preload-NA/modelUSUB-Mod_Onate-model-c-Case-01_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.430999994278	0.0	0.0	-0.0	0.00743103455534	0.0
0.0	-0.0	0.861999988556	0.0	0.0	-0.0	0.0148620691107	0.0
0.0	-0.0	1.29299998283	0.0	0.0	-0.0	0.0222931032113	0.0
0.0	-0.0	1.72399997711	0.0	0.0	-0.0	0.0297241382214	0.0
0.0	-0.0	2.15499997139	0.0	0.0	-0.0	0.0371551723219	0.0
0.0	-0.0	2.58599996567	0.0	0.0	-0.0	0.0445862064225	0.0
0.0	-0.0	3.01699995995	0.0	0.0	-0.0	0.0520172405231	0.0
0.0	-0.0	3.44799995422	0.0	0.0	-0.0	0.0594482764427	0.0
0.0	-0.0	3.8789999485	0.0	0.0	-0.0	0.0668793087243	0.0
0.0	-0.0	4.30999994278	0.0	0.0	-0.0	0.0743103446439	0.0
0.0	-0.0	4.74100005627	0.0	0.0	-0.0	0.0817413805635	0.0
0.0	-0.0	5.17199993134	0.0	0.0	-0.0	0.0891724128451	0.0
0.0	-0.0	5.60300004482	0.0	0.0	-0.0	0.0966034487647	0.0
0.0	-0.0	6.03399991989	0.0	0.0	-0.0	0.104034484684	0.0
0.0	-0.0	6.46500003338	0.0	0.0	-0.0	0.111465556256	0.0
0.0	-0.0	6.89599990845	0.0	0.0	-0.0	0.118896772619	0.0
0.0	-0.0	7.32700002193	0.0	0.0	-0.0	0.126328202896	0.0
0.0	-0.0	7.757999897	0.0	0.0	-0.0	0.133760021708	0.0
0.0	-0.0	8.18900001049	0.0	0.0	-0.0	0.141192428418	0.0
0.0	-0.0	8.61999988556	0.0	0.0	-0.0	0.14862568205	0.0
0.0	-0.0	9.05099976063	0.0	0.0	-0.0	0.156060075096	0.0
0.0	-0.0	9.48200011253	0.0	0.0	-0.0	0.163495961169	0.0
0.0	-0.0	9.9129999876	0.0	0.0	-0.0	0.170933722984	0.0
0.0	-0.0	10.3439998627	0.0	0.0	-0.0	0.178373826202	0.0
0.0	-0.0	10.7749997377	0.0	0.0	-0.0	0.185816768499	0.0
0.0	-0.0	11.2060000896	0.0	0.0	-0.0	0.19326308684	0.0
0.0	-0.0	11.6369999647	0.0	0.0	-0.0	0.200713402592	0.0
0.0	-0.0	12.0679998398	0.0	0.0	-0.0	0.20816836186	0.0
0.0	-0.0	12.4989997149	0.0	0.0	-0.0	0.215628676233	0.0
0.0	-0.0	12.9300000668	0.0	0.0	-0.0	0.223095134425	0.0
0.0	-0.0	13.3609999418	0.0	0.0	-0.0	0.230568525149	0.0
0.0	-0.0	13.7919998169	0.0	0.0	-0.0	0.238049749169	0.0
0.0	-0.0	14.222999692	0.0	0.0	-0.0	0.245539715979	0.0
0.0	-0.0	14.6540000439	0.0	0.0	-0.0	0.253039450035	0.0
0.0	-0.0	15.0849999189	0.0	0.0	-0.0	0.260549972882	0.0
0.0	-0.0	15.515999794	0.0	0.0	-0.0	0.268072393374	0.0
0.0	-0.0	15.9469996691	0.0	0.0	-0.0	0.275607855292	0.0
0.0	-0.0	16.378000021	0.0	0.0	-0.0	0.283157633385	0.0
0.0	-0.0	16.808999896	0.0	0.0	-0.0	0.290722909267	0.0
0.0	-0.0	17.2399997711	0.0	0.0	-0.0	0.298305155593	0.0
0.0	-0.0	17.6709996462	0.0	0.0	-0.0	0.305905615096	0.0
0.0	-0.0	18.1019995213	0.0	0.0	-0.0	0.313525903039	0.0
0.0	-0.0	18.53300035	0.0	0.0	-0.0	0.321167340735	0.0
0.0	-0.0	18.9640002251	0.0	0.0	-0.0	0.328831750085	0.0
0.0	-0.0	19.3950001001	0.0	0.0	-0.0	0.336520464043	0.0
0.0	-0.0	19.8259999752	0.0	0.0	-0.0	0.344235514058	0.0
0.0	-0.0	20.2570004463	0.0	0.0	-0.0	0.351978297113	0.0
0.0	-0.0	20.6879997253	0.0	0.0	-0.0	0.359751025098	0.0
0.0	-0.0	21.1190001965	0.0	0.0	-0.0	0.367555147386	0.0
0.0	-0.0	21.5499994755	0.0	0.0	-0.0	0.375393079594	0.0
0.0	-0.0	21.9810009003	0.0	0.0	-0.0	0.383266274002	0.0
0.0	-0.0	22.4120001793	0.0	0.0	-0.0	0.391177457641	0.0
0.0	-0.0	22.8430006504	0.0	0.0	-0.0	0.399127978017	0.0
0.0	-0.0	23.2739999294	0.0	0.0	-0.0	0.40712087357	0.0
0.0	-0.0	23.7050004005	0.0	0.0	-0.0	0.415157526731	0.0
0.0	-0.0	24.1359996796	0.0	0.0	-0.0	0.423241173849	0.0
0.0	-0.0	24.5670001507	0.0	0.0	-0.0	0.431373197353	0.0
0.0	-0.0	24.9979994297	0.0	0.0	-0.0	0.43955714209	0.0
0.0	-0.0	25.4290008545	0.0	0.0	-0.0	0.447794276988	0.0
0.0	-0.0	25.8600001335	0.0	0.0	-0.0	0.456088531064	0.0
0.0	-0.0	26.2910006046	0.0	0.0	-0.0	0.464441487566	0.0
0.0	-0.0	26.7219998837	0.0	0.0	-0.0	0.472856182023	0.0
0.0	-0.0	27.1530003548	0.0	0.0	-0.0	0.481335408404	0.0
0.0	-0.0	27.5839996338	0.0	0.0	-0.0	0.489882013062	0.0
0.0	-0.0	28.0150001049	0.0	0.0	-0.0	0.498498813249	0.0
0.0	-0.0	28.4459993839	0.0	0.0	-0.0	0.507188832853	0.0
0.0	-0.0	28.8770008087	0.0	0.0	-0.0	0.51595508703	0.0
0.0	-0.0	29.3080000877	0.0	0.0	-0.0	0.524800631683	0.0
0.0	-0.0	29.7390005589	0.0	0.0	-0.0	0.533728679875	0.0
0.0	-0.0	30.1699998379	0.0	0.0	-0.0	0.54274238064	0.0
0.0	-0.0	30.601000309	0.0	0.0	-0.0	0.551845127484	0.0
0.0	-0.0	31.031999588	0.0	0.0	-0.0	0.561040180037	0.0
0.0	-0.0	31.4630000591	0.0	0.0	-0.0	0.570331001654	0.0
0.0	-0.0	31.8939993382	0.0	0.0	-0.0	0.579721061513	0.0
0.0	-0.0	32.3250007629	0.0	0.0	-0.0	0.589213927742	0.0
0.0	-0.0	32.756000042	0.0	0.0	-0.0	0.598813226679	0.0
0.0	-0.0	33.1870005131	0.0	0.0	-0.0	0.608522677794	0.0
0.0	-0.0	33.6179997921	0.0	0.0	-0.0	0.618345959811	0.0
0.0	-0.0	34.0490002632	0.0	0.0	-0.0	0.628286920255	0.0
0.0	-0.0	34.4799995422	0.0	0.0	-0.0	0.638349499786	0.0
0.0	-0.0	34.9110000134	0.0	0.0	-0.0	0.648537650704	0.0
0.0	-0.0	35.3419992924	0.0	0.0	-0.0	0.65885533113	0.0
0.0	-0.0	35.7729997635	0.0	0.0	-0.0	0.669306714553	0.0
0.0	-0.0	36.2039990425	0.0	0.0	-0.0	0.679895904614	0.0
0.0	-0.0	36.6349995136	0.0	0.0	-0.0	0.69062714465	0.0
0.0	-0.0	37.0660007	0.0	0.0	-0.0	0.701504811877	0.0
0.0	-0.0	37.4970011711	0.0	0.0	-0.0	0.712533172918	0.0
0.0	-0.0	37.9280004501	0.0	0.0	-0.0	0.723716698121	0.0
0.0	-0.0	38.3590009212	0.0	0.0	-0.0	0.735059921863	0.0
0.0	-0.0	38.7900002003	0.0	0.0	-0.0	0.746567395981	0.0
0.0	-0.0	39.2210006714	0.0	0.0	-0.0	0.758243777091	0.0
0.0	-0.0	39.6519999504	0.0	0.0	-0.0	0.770093768369	0.0
0.0	-0.0	40.0829992294	0.0	0.0	-0.0	0.782122160308	0.0
0.0	-0.0	40.5140008926	0.0	0.0	-0.0	0.794333795784	0.0
0.0	-0.0	40.9450001717	0.0	0.0	-0.0	0.806733604986	0.0
0.0	-0.0	41.3759994507	0.0	0.0	-0.0	0.819326558849	0.0
0.0	-0.0	41.8069987297	0.0	0.0	-0.0	0.83211780875	0.0
0.0	-0.0	42.2380003929	0.0	0.0	-0.0	0.84511237219	0.0
0.0	-0.0	42.6689996719	0.0	0.0	-0.0	0.858315522783	0.0
0.0	-0.0	43.099998951	0.0	0.0	-0.0	0.871732470114	0.0
0.0	1.7763568394e-14	43.099998951	0.0	-3.45133194211e-18	1.31361327075e-16	0.871732470114	-2.8421084191e-16
0.0	4.39999997616	43.099998951	0.0	0.00103569232124	0.0399999989895	0.871732545784	0.0
0.0	8.79999995232	43.099998951	0.0	0.00207138464248	0.079999997979	0.871732545784	0.0
0.0	13.2000005245	43.099998951	0.0	0.00310707696372	0.1200000057	0.871732545784	0.0
0.0	17.5999999046	43.099998951	0.0	0.00414276928495	0.159999995958	0.871732545784	0.0
0.0	22.0000004768	43.099998951	0.0	0.00517846183357	0.200000009499	0.871732545784	0.0
0.0	26.400001049	43.099998951	0.0	0.00621415392743	0.240000011399	0.871732545784	0.0
0.0	30.8000016212	43.099998951	0.0	0.00724984647604	0.279999990016	0.871732545784	0.0
0.0	35.1999998093	43.099998951	0.0	0.00828553856991	0.319999991916	0.871732545784	0.0
0.0	39.6000003815	43.099998951	0.0	0.00932123111852	0.359999993816	0.871732545784	0.0
0.0	44.0000009537	43.099998951	0.0	0.0103569236671	0.400000018999	0.871732545784	0.0
0.0	48.4000015259	43.099998951	0.0	0.0113926153062	0.439999997616	0.871732545784	0.0
0.0	52.8000020981	43.099998951	0.0	0.0124283078549	0.480000022799	0.871732545784	0.0
0.0	57.2000026703	43.099998951	0.0	0.0134640004035	0.520000001416	0.871732545784	0.0
0.0	61.6000032425	43.099998951	0.0	0.0144996929521	0.559999980032	0.871732545784	0.0
0.0	65.9999990463	43.099998951	0.0	0.0155353845912	0.600000005215	0.871732545784	0.0
0.0	70.3999996185	43.099998951	0.0	0.0165710771398	0.639999983832	0.871732545784	0.0
0.0	74.8000001907	43.099998951	0.0	0.0176067696884	0.680000009015	0.871732545784	0.0
0.0	79.2000007629	43.099998951	0.0	0.018642462237	0.719999987632	0.871732545784	0.0
0.0	83.5999965668	43.099998951	0.0	0.0196781547857	0.760000012815	0.871732545784	0.0
0.0	88.0000019073	43.099998951	0.0	0.0207138473343	0.800000037998	0.871732545784	0.0
0.0	92.3999977112	43.099998951	0.0	0.0217495380639	0.839999970049	0.871732545784	0.0
0.0	96.8000030518	43.099998951	0.0	0.0227852306125	0.879999995232	0.871732545784	0.0
0.0	101.199998856	43.099998951	0.0	0.0238209231611	0.920000020415	0.871732545784	0.0
0.0	105.600004196	43.099998951	0.0	0.0248566157097	0.960000045598	0.871732545784	0.0
0.0	110.0	43.099998951	0.0	0.0258923082583	0.999999977648	0.871732545784	0.0
0.0	113.691682816	43.099998951	0.0	0.0307568043354	1.04000000283	0.873997987946	0.0
0.0	116.977729797	43.099998951	0.0	0.0378161748813	1.08000002801	0.877459789626	0.0
0.0	120.189561844	43.099998951	0.0	0.0452789390692	1.11999996006	0.881061394466	0.0
0.0	123.3294487	43.099998951	0.0	0.053129002481	1.15999998525	0.884777039755	0.0
0.0	126.397409439	43.099998951	0.0	0.0613679585513	1.20000001043	0.888608681271	0.0
0.0	129.39450264	43.099998951	0.0	0.0699902011547	1.24000003561	0.89255021885	0.0
0.0	132.321958542	43.099998951	0.0	0.0789890254964	1.27999996766	0.896595238009	0.0
0.0	135.181159973	43.099998951	0.0	0.0883568936842	1.31999999285	0.900737731718	0.0
0.0	137.973651886	43.099998951	0.0	0.0980855547823	1.36000001803	0.904971553246	0.0
0.0	140.701055527	43.099998951	0.0	0.108166212158	1.40000004321	0.909290951677	0.0
0.0	143.365058899	43.099998951	0.0	0.118589676276	1.43999997526	0.913690280868	0.0
0.0	145.9674263	43.099998951	0.0	0.129346473841	1.48000000045	0.918164127506	0.0
0.0	148.509941101	43.099998951	0.0	0.14042694238	1.52000002563	0.922707375139	0.0
0.0	150.99439621	43.099998951	0.0	0.15182136849	1.55999995768	0.927315122681	0.0
0.0	153.42259407	43.099998951	0.0	0.16352001694	1.600000076	0.931982777547	0.0
0.0	155.796327591	43.099998951	0.0	0.175513196154	1.64000000805	0.93670587521	0.0
0.0	158.117361069	43.099998951	0.0	0.187791360077	1.6799999401	0.941480329493	0.0
0.0	160.387420654	43.099998951	0.0	0.200345122721	1.72000005841	0.946302356897	0.0
0.0	162.608242035	43.099998951	0.0	0.213165258174	1.75999999046	0.951168203028	0.0
0.0	164.781455994	43.099998951	0.0	0.226242802455	1.79999992251	0.956074439455	0.0
0.0	166.908683777	43.099998951	0.0	0.239568995312	1.84000004083	0.961017975351	0.0
0.0	168.99148941	43.099998951	0.0	0.253135367529	1.87999997288	0.965995743172	0.0
0.0	171.031417847	43.099998951	0.0	0.26693372638	1.9200000912	0.97100501298	0.0
0.0	173.029918671	43.099998951	0.0	0.280956068309	1.96000002325	0.976043078117	0.0
0.0	174.98840332	43.099998951	0.0	0.295194768114	1.9999999553	0.981107563712	0.0
0.0	176.908245087	43.099998951	0.0	0.309642433422	2.04000007361	0.986196252052	0.0
0.0	178.790779114	43.099998951	0.0	0.324291933794	2.08000000566	0.991306942888	0.0
0.0	180.637245178	43.099998951	0.0	0.33913642983	2.11999993771	0.996437750291	0.0
0.0	182.448863983	43.099998951	0.0	0.35416931496	2.16000005603	1.00158671848	0.0
0.0	184.226818085	43.099998951	0.0	0.369384273654	2.19999998808	1.00675225258	0.0
0.0	185.972232819	43.099998951	0.0	0.384775252314	2.23999992013	1.0119327344	0.0
0.0	187.6861763	43.099998951	0.0	0.400336401071	2.28000003844	1.01712661562	0.0
0.0	189.369678497	43.099998951	0.0	0.416062102886	2.3199999705	1.02233260404	0.0
0.0	191.023750305	43.099998951	0.0	0.431947060861	2.36000008881	1.02754936088	0.0
0.0	192.649326324	43.099998951	0.0	0.447986036306	2.40000002086	1.03277573362	0.0
0.0	194.247322083	43.099998951	0.0	0.464174168883	2.43999995291	1.03801048826	0.0
0.0	195.818634033	43.099998951	0.0	0.480506685562	2.48000007123	1.0432527517	0.0
0.0	197.364063263	43.099998951	0.0	0.496979046147	2.52000000328	1.04850137141	0.0
0.0	198.884449005	43.099998951	0.0	0.513586855959	2.55999993533	1.05375563726	0.0
0.0	200.380554199	43.099998951	0.0	0.530326040462	2.60000005364	1.05901455972	0.0
0.0	201.853122711	43.099998951	0.0	0.547192466911	2.63999998569	1.06427740538	0.0
0.0	203.30286026	43.099998951	0.0	0.564182410017	2.67999991775	1.06954352232	0.0
0.0	204.730453491	43.099998951	0.0	0.581292028073	2.72000003606	1.07481206069	0.0
0.0	206.136550903	43.099998951	0.0	0.598517945036	2.75999996811	1.08008251991	0.0
0.0	207.521781921	43.099998951	0.0	0.615856610239	2.80000008643	1.08535427134	0.0
0.0	208.88677597	43.099998951	0.0	0.633304822259	2.84000001848	1.09062669799	0.0
0.0	210.232067108	43.099998951	0.0	0.650859437883	2.87999995053	1.09589948552	0.0
0.0	211.558265686	43.099998951	0.0	0.668517430313	2.92000006884	1.10117185395	0.0
0.0	212.865867615	43.099998951	0.0	0.686275947373	2.96000000089	1.10644360539	0.0
0.0	214.155406952	43.099998951	0.0	0.704132136889	2.99999993294	1.11171427416	0.0
0.0	215.427379608	43.099998951	0.0	0.722083321307	3.04000005126	1.1169833364	0.0
0.0	216.682262421	43.099998951	0.0	0.740126997698	3.07999998331	1.12225058256	0.0
0.0	217.92049408	43.099998951	0.0	0.758260604925	3.11999991536	1.12751555862	0.0
0.0	219.142551422	43.099998951	0.0	0.776481756475	3.15999984741	1.13277804339	0.0
0.0	220.348834991	43.099998951	0.0	0.794788182247	3.20000015199	1.13803768763	0.0
0.0	221.539745331	43.099998951	0.0	0.813177670352	3.24000008404	1.14329428179	0.0
0.0	222.71572113	43.099998951	0.0	0.831648067106	3.28000001609	1.14854751155	0.0
0.0	223.877086639	43.099998951	0.0	0.850197277032	3.31999994814	1.15379712079	0.0
0.0	225.024261475	43.099998951	0.0	0.868823437486	3.35999988019	1.15904294653	0.0
0.0	226.157550812	43.099998951	0.0	0.887524511199	3.40000018477	1.1642847443	0.0
0.0	227.277336121	43.099998951	0.0	0.906298751943	3.44000011683	1.16952229291	0.0
0.0	228.383922577	43.099998951	0.0	0.925144297071	3.48000004888	1.17475549923	0.0
0.0	229.47763443	43.099998951	0.0	0.944059458561	3.51999998093	1.17998420028	0.0
0.0	230.558776855	43.099998951	0.0	0.963042548392	3.55999991298	1.18520813994	0.0
0.0	231.627655029	43.099998951	0.0	0.982091994956	3.59999984503	1.19042722508	0.0
0.0	232.684555054	43.099998951	0.0	1.00120634306	3.64000014961	1.19564133929	0.0
0.0	233.729743958	43.099998951	0.0	1.02038390469	3.68000008166	1.20085037779	0.0
0.0	234.76348877	43.099998951	0.0	1.03962339927	3.72000001371	1.20605420088	0.0
0.0	235.786037445	43.099998951	0.0	1.05892331339	3.75999994576	1.21125268051	0.0
0.0	236.797676086	43.099998951	0.0	1.07828236651	3.79999987781	1.21644573519	0.0
0.0	237.798633575	43.099998951	0.0	1.09769916162	3.84000018239	1.2216333067	0.0
0.0	238.78911972	43.099998951	0.0	1.11717253458	3.88000011444	1.22681529028	0.0
0.0	239.769382477	43.099998951	0.0	1.13670120481	3.92000004649	1.23199158115	0.0
0.0	240.739650726	43.099998951	0.0	1.15628400818	3.95999997854	1.23716213275	0.0
0.0	241.700115204	43.099998951	0.0	1.17591966409	3.99999991059	1.24232693342	0.0


==> examples/shear-preload-NA/modelUSUB-Mod_Onate-model-c-Case-02_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.561999995261	0.0	0.0	-0.0	0.00968965550783	0.0
0.0	-0.0	1.12399999052	0.0	0.0	-0.0	0.0193793110157	0.0
0.0	-0.0	1.68599995971	0.0	0.0	-0.0	0.0290689649773	0.0
0.0	-0.0	2.24799998105	0.0	0.0	-0.0	0.0387586220313	0.0
0.0	-0.0	2.80999991298	0.0	0.0	-0.0	0.0484482767206	0.0
0.0	-0.0	3.37199991941	0.0	0.0	-0.0	0.0581379299547	0.0
0.0	-0.0	3.93400007486	0.0	0.0	-0.0	0.0678275857354	0.0
0.0	-0.0	4.49599996209	0.0	0.0	-0.0	0.0775172440626	0.0
0.0	-0.0	5.05800008774	0.0	0.0	-0.0	0.0872068987519	0.0
0.0	-0.0	5.61999982595	0.0	0.0	-0.0	0.0968965534412	0.0
0.0	-0.0	6.18200010061	0.0	0.0	-0.0	0.106586211041	0.0
0.0	-0.0	6.74399983883	0.0	0.0	-0.0	0.116276008339	0.0
0.0	-0.0	7.30600011349	0.0	0.0	-0.0	0.125966106134	0.0
0.0	-0.0	7.86800014973	0.0	0.0	-0.0	0.135656853672	0.0
0.0	-0.0	8.43000012636	0.0	0.0	-0.0	0.145348720253	0.0
0.0	-0.0	8.99199992418	0.0	0.0	-0.0	0.155042293773	0.0
0.0	-0.0	9.55399990082	0.0	0.0	-0.0	0.16473831929	0.0
0.0	-0.0	10.1160001755	0.0	0.0	-0.0	0.174437675742	0.0
0.0	-0.0	10.6780004501	0.0	0.0	-0.0	0.184141403588	0.0
0.0	-0.0	11.2399996519	0.0	0.0	-0.0	0.193850661162	0.0
0.0	-0.0	11.8019999266	0.0	0.0	-0.0	0.203566806158	0.0
0.0	-0.0	12.3640002012	0.0	0.0	-0.0	0.213291289401	0.0
0.0	-0.0	12.925999999	0.0	0.0	-0.0	0.22302580328	0.0
0.0	-0.0	13.4879996777	0.0	0.0	-0.0	0.232772105664	0.0
0.0	-0.0	14.0499999523	0.0	0.0	-0.0	0.242532193079	0.0
0.0	-0.0	14.612000227	0.0	0.0	-0.0	0.252308143536	0.0
0.0	-0.0	15.1740000248	0.0	0.0	-0.0	0.262102318811	0.0
0.0	-0.0	15.7360002995	0.0	0.0	-0.0	0.271917061764	0.0
0.0	-0.0	16.2979999781	0.0	0.0	-0.0	0.281755151809	0.0
0.0	-0.0	16.8600002527	0.0	0.0	-0.0	0.291619164636	0.0
0.0	-0.0	17.4220005274	0.0	0.0	-0.0	0.301512333681	0.0
0.0	-0.0	17.9839998484	0.0	0.0	-0.0	0.311437464552	0.0
0.0	-0.0	18.545999527	0.0	0.0	-0.0	0.321398230153	0.0
0.0	-0.0	19.1079998016	0.0	0.0	-0.0	0.331397660193	0.0
0.0	-0.0	19.6700000763	0.0	0.0	-0.0	0.341439957265	0.0
0.0	-0.0	20.232000351	0.0	0.0	-0.0	0.351528261672	0.0
0.0	-0.0	20.7940006256	0.0	0.0	-0.0	0.361667390098	0.0
0.0	-0.0	21.3560009003	0.0	0.0	-0.0	0.371860573068	0.0
0.0	-0.0	21.9180002213	0.0	0.0	-0.0	0.382113282103	0.0
0.0	-0.0	22.4799993038	0.0	0.0	-0.0	0.392429155181	0.0
0.0	-0.0	23.0419995785	0.0	0.0	-0.0	0.402813206892	0.0
0.0	-0.0	23.6039998531	0.0	0.0	-0.0	0.413270344143	0.0
0.0	-0.0	24.1660001278	0.0	0.0	-0.0	0.423805645551	0.0
0.0	-0.0	24.7280004025	0.0	0.0	-0.0	0.434424352716	0.0
0.0	-0.0	25.2900006771	0.0	0.0	-0.0	0.4451319488	0.0
0.0	-0.0	25.8519999981	0.0	0.0	-0.0	0.455934050842	0.0
0.0	-0.0	26.4140002728	0.0	0.0	-0.0	0.466836473788	0.0
0.0	-0.0	26.9759993553	0.0	0.0	-0.0	0.47784523922	0.0
0.0	-0.0	27.53799963	0.0	0.0	-0.0	0.488966522971	0.0
0.0	-0.0	28.0999999046	0.0	0.0	-0.0	0.500206730794	0.0
0.0	-0.0	28.6620001793	0.0	0.0	-0.0	0.511572411051	0.0
0.0	-0.0	29.2240004539	0.0	0.0	-0.0	0.523070286727	0.0
0.0	-0.0	29.7859997749	0.0	0.0	-0.0	0.534707395127	0.0
0.0	-0.0	30.3480000496	0.0	0.0	-0.0	0.546490773559	0.0
0.0	-0.0	30.9100003242	0.0	0.0	-0.0	0.558427820215	0.0
0.0	-0.0	31.4720005989	0.0	0.0	-0.0	0.570526038064	0.0
0.0	-0.0	32.0339996815	0.0	0.0	-0.0	0.582793133799	0.0
0.0	-0.0	32.5959999561	0.0	0.0	-0.0	0.595237023663	0.0
0.0	-0.0	33.1580002308	0.0	0.0	-0.0	0.607865810161	0.0
0.0	-0.0	33.7200005054	0.0	0.0	-0.0	0.620687793707	0.0
0.0	-0.0	34.2820007801	0.0	0.0	-0.0	0.633711437695	0.0
0.0	-0.0	34.8440010548	0.0	0.0	-0.0	0.646945449989	0.0
0.0	-0.0	35.4059994221	0.0	0.0	-0.0	0.660398689797	0.0
0.0	-0.0	35.9679996967	0.0	0.0	-0.0	0.67408028408	0.0
0.0	-0.0	36.5299999714	0.0	0.0	-0.0	0.687999470392	0.0
0.0	-0.0	37.091999054	0.0	0.0	-0.0	0.702165742405	0.0
0.0	-0.0	37.6539993286	0.0	0.0	-0.0	0.716588745127	0.0
0.0	-0.0	38.2159996033	0.0	0.0	-0.0	0.731278391322	0.0
0.0	-0.0	38.7779998779	0.0	0.0	-0.0	0.746244692709	0.0
0.0	-0.0	39.3400001526	0.0	0.0	-0.0	0.76149799861	0.0
0.0	-0.0	39.9020004272	0.0	0.0	-0.0	0.777048704913	0.0
0.0	-0.0	40.4640007019	0.0	0.0	-0.0	0.792907550931	0.0
0.0	-0.0	41.0260009766	0.0	0.0	-0.0	0.809085345827	0.0
0.0	-0.0	41.5880012512	0.0	0.0	-0.0	0.82559317234	0.0
0.0	-0.0	42.1500015259	0.0	0.0	-0.0	0.842442375142	0.0
0.0	-0.0	42.7120018005	0.0	0.0	-0.0	0.859644368757	0.0
0.0	-0.0	43.2740001678	0.0	0.0	-0.0	0.877210870385	0.0
0.0	-0.0	43.8360004425	0.0	0.0	-0.0	0.895153731108	0.0
0.0	-0.0	44.397998333	0.0	0.0	-0.0	0.913485058118	0.0
0.0	-0.0	44.9599986076	0.0	0.0	-0.0	0.932217214722	0.0
0.0	-0.0	45.5219988823	0.0	0.0	-0.0	0.951362593332	0.0
0.0	-0.0	46.083999157	0.0	0.0	-0.0	0.97093397635	0.0
0.0	-0.0	46.6459994316	0.0	0.0	-0.0	0.990944239311	0.0
0.0	-0.0	47.2079997063	0.0	0.0	-0.0	1.01140653715	0.0
0.0	-0.0	47.7699999809	0.0	0.0	-0.0	1.03233418195	0.0
0.0	-0.0	48.3320002556	0.0	0.0	-0.0	1.05374068953	0.0
0.0	-0.0	48.8940005302	0.0	0.0	-0.0	1.07563985512	0.0
0.0	-0.0	49.4560008049	0.0	0.0	-0.0	1.09804550884	0.0
0.0	-0.0	50.0180010796	0.0	0.0	-0.0	1.12097193487	0.0
0.0	-0.0	50.5800013542	0.0	0.0	-0.0	1.14443339407	0.0
0.0	-0.0	51.1419997215	0.0	0.0	-0.0	1.16844464792	0.0
0.0	-0.0	51.7039999962	0.0	0.0	-0.0	1.19302028324	0.0
0.0	-0.0	52.2660002708	0.0	0.0	-0.0	1.21817536419	0.0
0.0	-0.0	52.8280005455	0.0	0.0	-0.0	1.24392508296	0.0
0.0	-0.0	53.3900008202	0.0	0.0	-0.0	1.270284981	0.0
0.0	-0.0	53.9519987106	0.0	0.0	-0.0	1.29727051826	0.0
0.0	-0.0	54.5139989853	0.0	0.0	-0.0	1.32489752723	0.0
0.0	-0.0	55.0759992599	0.0	0.0	-0.0	1.35318225948	0.0
0.0	-0.0	55.6379995346	0.0	0.0	-0.0	1.38214080362	0.0
0.0	-0.0	56.1999998093	0.0	0.0	-0.0	1.41178966733	0.0
0.0	-1.7763568394e-14	56.1999998093	0.0	1.59253522985e-18	-9.48129824347e-17	1.41178966733	4.4553147204e-16
0.0	4.39999997616	56.1999998093	0.0	0.00103569232124	0.0399999989895	1.41178971389	0.0
0.0	8.79999995232	56.1999998093	0.0	0.00207138464248	0.079999997979	1.41178971389	0.0
0.0	13.2000005245	56.1999998093	0.0	0.00310707696372	0.1200000057	1.41178971389	0.0
0.0	17.5999999046	56.1999998093	0.0	0.00414276928495	0.159999995958	1.41178971389	0.0
0.0	22.0000004768	56.1999998093	0.0	0.00517846183357	0.200000009499	1.41178971389	0.0
0.0	26.400001049	56.1999998093	0.0	0.00621415392743	0.240000011399	1.41178971389	0.0
0.0	30.8000016212	56.1999998093	0.0	0.00724984647604	0.279999990016	1.41178971389	0.0
0.0	35.1999998093	56.1999998093	0.0	0.00828553856991	0.319999991916	1.41178971389	0.0
0.0	39.6000003815	56.1999998093	0.0	0.00932123111852	0.359999993816	1.41178971389	0.0
0.0	44.0000009537	56.1999998093	0.0	0.0103569236671	0.400000018999	1.41178971389	0.0
0.0	48.4000015259	56.1999998093	0.0	0.0113926153062	0.439999997616	1.41178971389	0.0
0.0	52.8000020981	56.1999998093	0.0	0.0124283078549	0.480000022799	1.41178971389	0.0
0.0	57.2000026703	56.1999998093	0.0	0.0134640004035	0.520000001416	1.41178971389	0.0
0.0	61.6000032425	56.1999998093	0.0	0.0144996929521	0.559999980032	1.41178971389	0.0
0.0	65.9999990463	56.1999998093	0.0	0.0155353845912	0.600000005215	1.41178971389	0.0
0.0	70.3999996185	56.1999998093	0.0	0.0165710771398	0.639999983832	1.41178971389	0.0
0.0	74.8000001907	56.1999998093	0.0	0.0176067696884	0.680000009015	1.41178971389	0.0
0.0	79.2000007629	56.1999998093	0.0	0.018642462237	0.719999987632	1.41178971389	0.0
0.0	83.5999965668	56.1999998093	0.0	0.0196781547857	0.760000012815	1.41178971389	0.0
0.0	88.0000019073	56.1999998093	0.0	0.0207138473343	0.800000037998	1.41178971389	0.0
0.0	92.3999977112	56.1999998093	0.0	0.0217495380639	0.839999970049	1.41178971389	0.0
0.0	96.8000030518	56.1999998093	0.0	0.0227852306125	0.879999995232	1.41178971389	0.0
0.0	101.199998856	56.1999998093	0.0	0.0238209231611	0.920000020415	1.41178971389	0.0
0.0	105.600004196	56.1999998093	0.0	0.0248566157097	0.960000045598	1.41178971389	0.0
0.0	110.0	56.1999998093	0.0	0.0258923082583	0.999999977648	1.41178971389	0.0
0.0	114.400005341	56.1999998093	0.0	0.0269280008069	1.04000000283	1.41178971389	0.0
0.0	118.800001144	56.1999998093	0.0	0.0279636933556	1.08000002801	1.41178971389	0.0
0.0	123.200006485	56.1999998093	0.0	0.0289993859042	1.11999996006	1.41178971389	0.0
0.0	127.600002289	56.1999998093	0.0	0.0300350766338	1.15999998525	1.41178971389	0.0
0.0	131.999998093	56.1999998093	0.0	0.0310707691824	1.20000001043	1.41178971389	0.0
0.0	136.400003433	56.1999998093	0.0	0.032106461731	1.24000003561	1.41178971389	0.0
0.0	140.799999237	56.1999998093	0.0	0.0331421542796	1.27999996766	1.41178971389	0.0
0.0	145.200004578	56.1999998093	0.0	0.0341778468282	1.31999999285	1.41178971389	0.0
0.0	147.697725296	56.1999998093	0.0	0.0454953406006	1.36000001803	1.41786013264	0.0
0.0	150.087985992	56.1999998093	0.0	0.0574042642256	1.40000004321	1.42422633944	0.0
0.0	152.429933548	56.1999998093	0.0	0.0695693743182	1.43999997526	1.43061997369	0.0
0.0	154.72158432	56.1999998093	0.0	0.0820064014988	1.48000000045	1.43707046518	0.0
0.0	156.964502335	56.1999998093	0.0	0.0947070366237	1.52000002563	1.44357560202	0.0
0.0	159.160242081	56.1999998093	0.0	0.107662737719	1.55999995768	1.45013097208	0.0
0.0	161.310348511	56.1999998093	0.0	0.12086519564	1.600000076	1.45673254738	0.0
0.0	163.41632843	56.1999998093	0.0	0.134306304972	1.64000000805	1.46337655606	0.0
0.0	165.479640961	56.1999998093	0.0	0.147978207679	1.6799999401	1.47005951731	0.0
0.0	167.501678467	56.1999998093	0.0	0.161873264005	1.72000005841	1.47677818313	0.0
0.0	169.48381424	56.1999998093	0.0	0.175984110683	1.75999999046	1.48352944525	0.0
0.0	171.427364349	56.1999998093	0.0	0.190303602722	1.79999992251	1.49031040492	0.0
0.0	173.333587646	56.1999998093	0.0	0.204824842513	1.84000004083	1.49711852428	0.0
0.0	175.203762054	56.1999998093	0.0	0.219541194383	1.87999997288	1.50395127712	0.0
0.0	177.039031982	56.1999998093	0.0	0.234446240938	1.9200000912	1.51080623036	0.0
0.0	178.84054184	56.1999998093	0.0	0.249533826718	1.96000002325	1.51768130017	0.0
0.0	180.609397888	56.1999998093	0.0	0.264797999989	1.9999999553	1.52457448421	0.0
0.0	182.34664917	56.1999998093	0.0	0.280233100057	2.04000007361	1.53148391983	0.0
0.0	184.053325653	56.1999998093	0.0	0.295833568089	2.08000000566	1.5384077793	0.0
0.0	185.730381012	56.1999998093	0.0	0.3115941945	2.11999993771	1.54534447938	0.0
0.0	187.378749847	56.1999998093	0.0	0.327509857016	2.16000005603	1.55229246011	0.0
0.0	188.99936676	56.1999998093	0.0	0.343575724401	2.19999998808	1.55925031286	0.0
0.0	190.593070984	56.1999998093	0.0	0.359787110938	2.23999992013	1.56621671049	0.0
0.0	192.160682678	56.1999998093	0.0	0.376139534637	2.28000003844	1.57319045393	0.0
0.0	193.703022003	56.1999998093	0.0	0.392628629925	2.3199999705	1.58017035574	0.0
0.0	195.220851898	56.1999998093	0.0	0.409250322264	2.36000008881	1.58715542639	0.0
0.0	196.714897156	56.1999998093	0.0	0.426000566222	2.40000002086	1.59414449008	0.0
0.0	198.185882568	56.1999998093	0.0	0.442875549197	2.43999995291	1.60113685997	0.0
0.0	199.634475708	56.1999998093	0.0	0.459871633211	2.48000007123	1.60813145339	0.0
0.0	201.061344147	56.1999998093	0.0	0.476985267596	2.52000000328	1.61512754858	0.0
0.0	202.467079163	56.1999998093	0.0	0.494213018101	2.55999993533	1.62212436553	0.0
0.0	203.852329254	56.1999998093	0.0	0.511551683303	2.60000005364	1.62912124069	0.0
0.0	205.217647552	56.1999998093	0.0	0.528998090886	2.63999998569	1.63611754542	0.0
0.0	206.563606262	56.1999998093	0.0	0.54654921405	2.67999991775	1.64311265107	0.0
0.0	207.890720367	56.1999998093	0.0	0.564202142414	2.72000003606	1.65010585915	0.0
0.0	209.199542999	56.1999998093	0.0	0.581954082008	2.75999996811	1.65709682042	0.0
0.0	210.490531921	56.1999998093	0.0	0.59980241349	2.80000008643	1.66408495279	0.0
0.0	211.764202118	56.1999998093	0.0	0.617744459305	2.84000001848	1.67106981389	0.0
0.0	213.020992279	56.1999998093	0.0	0.635777774733	2.87999995053	1.67805091478	0.0
0.0	214.261341095	56.1999998093	0.0	0.653899973258	2.92000006884	1.68502796441	0.0
0.0	215.485687256	56.1999998093	0.0	0.672108668368	2.96000000089	1.69200056698	0.0
0.0	216.694450378	56.1999998093	0.0	0.690401706379	2.99999993294	1.6989683616	0.0
0.0	217.888011932	56.1999998093	0.0	0.708776933607	3.04000005126	1.70593092917	0.0
0.0	219.066772461	56.1999998093	0.0	0.727232196368	3.07999998331	1.71288811835	0.0
0.0	220.23109436	56.1999998093	0.0	0.745765573811	3.11999991536	1.71983966138	0.0
0.0	221.381320953	56.1999998093	0.0	0.764375086874	3.15999984741	1.72678510426	0.0
0.0	222.517814636	56.1999998093	0.0	0.78305893112	3.20000015199	1.73372438876	0.0
0.0	223.640899658	56.1999998093	0.0	0.801815302111	3.24000008404	1.74065721221	0.0
0.0	224.750900269	56.1999998093	0.0	0.820642395411	3.28000001609	1.74758339999	0.0
0.0	225.848121643	56.1999998093	0.0	0.839538581204	3.31999994814	1.75450276583	0.0
0.0	226.932868958	56.1999998093	0.0	0.858502229676	3.35999988019	1.76141519332	0.0
0.0	228.005428314	56.1999998093	0.0	0.87753176922	3.40000018477	1.76832028665	0.0
0.0	229.066066742	56.1999998093	0.0	0.896625744645	3.44000011683	1.77521817386	0.0
0.0	230.115089417	56.1999998093	0.0	0.915782584343	3.48000004888	1.78210851736	0.0
0.0	231.152744293	56.1999998093	0.0	0.935000949539	3.51999998093	1.78899135208	0.0
0.0	232.179260254	56.1999998093	0.0	0.954279501457	3.55999991298	1.79586637532	0.0
0.0	233.194904327	56.1999998093	0.0	0.973616784904	3.59999984503	1.80273368023	0.0
0.0	234.199924469	56.1999998093	0.0	0.993011635728	3.64000014961	1.8095929292	0.0
0.0	235.194530487	56.1999998093	0.0	1.01246265694	3.68000008166	1.8164443085	0.0
0.0	236.178951263	56.1999998093	0.0	1.03196885902	3.72000001371	1.82328751544	0.0
0.0	237.15341568	56.1999998093	0.0	1.0515289614	3.75999994576	1.83012258494	0.0
0.0	238.118114471	56.1999998093	0.0	1.07114179991	3.79999987781	1.83694938896	0.0
0.0	239.073257446	56.1999998093	0.0	1.09080632683	3.84000018239	1.84376781108	0.0
0.0	240.019054413	56.1999998093	0.0	1.110521378	3.88000011444	1.85057800263	0.0
0.0	240.955677032	56.1999998093	0.0	1.1302861385	3.92000004649	1.85737975407	0.0
0.0	241.88331604	56.1999998093	0.0	1.15009932779	3.95999997854	1.86417303048	0.0
0.0	242.802143097	56.1999998093	0.0	1.16996013094	3.99999991059	1.87095777364	0.0


==> examples/shear-preload-NA/modelUSUB-Mod_Onate-model-c-Case-03_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	-0.0	0.669000014663	0.0	0.0	-0.0	0.0115344826554	0.0
0.0	-0.0	1.33800002933	0.0	0.0	-0.0	0.0230689653108	0.0
0.0	-0.0	2.00699998438	0.0	0.0	-0.0	0.0346034470567	0.0
0.0	-0.0	2.67600005865	0.0	0.0	-0.0	0.0461379306216	0.0
0.0	-0.0	3.34500008821	0.0	0.0	-0.0	0.0576724123675	0.0
0.0	-0.0	4.01399996877	0.0	0.0	-0.0	0.0692068941134	0.0
0.0	-0.0	4.68300011754	0.0	0.0	-0.0	0.0807413794973	0.0
0.0	-0.0	5.3520001173	0.0	0.0	-0.0	0.0922758612433	0.0
0.0	-0.0	6.02100002766	0.0	0.0	-0.0	0.1038103459	0.0
0.0	-0.0	6.69000017643	0.0	0.0	-0.0	0.115344950609	0.0
0.0	-0.0	7.35900002718	0.0	0.0	-0.0	0.12687996641	0.0
0.0	-0.0	8.02799993753	0.0	0.0	-0.0	0.138415968104	0.0
0.0	-0.0	8.69699984789	0.0	0.0	-0.0	0.149953774235	0.0
0.0	-0.0	9.36600023508	0.0	0.0	-0.0	0.161494490749	0.0
0.0	-0.0	10.0349998474	0.0	0.0	-0.0	0.173039482615	0.0
0.0	-0.0	10.7040002346	0.0	0.0	-0.0	0.184590449499	0.0
0.0	-0.0	11.373000145	0.0	0.0	-0.0	0.196149358817	0.0
0.0	-0.0	12.0420000553	0.0	0.0	-0.0	0.207718506863	0.0
0.0	-0.0	12.7110004425	0.0	0.0	-0.0	0.219300441677	0.0
0.0	-0.0	13.3800003529	0.0	0.0	-0.0	0.230898149312	0.0
0.0	-0.0	14.0489996672	0.0	0.0	-0.0	0.242514787533	0.0
0.0	-0.0	14.7180000544	0.0	0.0	-0.0	0.254153998685	0.0
0.0	-0.0	15.3869999647	0.0	0.0	-0.0	0.265819524066	0.0
0.0	-0.0	16.0559998751	0.0	0.0	-0.0	0.277515823836	0.0
0.0	-0.0	16.7250002623	0.0	0.0	-0.0	0.289247112232	0.0
0.0	-0.0	17.3939996958	0.0	0.0	-0.0	0.301018706523	0.0
0.0	-0.0	18.063000083	0.0	0.0	-0.0	0.31283532735	0.0
0.0	-0.0	18.7320004702	0.0	0.0	-0.0	0.324703223305	0.0
0.0	-0.0	19.4009993076	0.0	0.0	-0.0	0.336627475917	0.0
0.0	-0.0	20.0699996948	0.0	0.0	-0.0	0.348615407711	0.0
0.0	-0.0	20.739000082	0.0	0.0	-0.0	0.360672801617	0.0
0.0	-0.0	21.4080004692	0.0	0.0	-0.0	0.372806951054	0.0
0.0	-0.0	22.0769999027	0.0	0.0	-0.0	0.3850251931	0.0
0.0	-0.0	22.7460002899	0.0	0.0	-0.0	0.397335234447	0.0
0.0	-0.0	23.4150006771	0.0	0.0	-0.0	0.409745145589	0.0
0.0	-0.0	24.0840001106	0.0	0.0	-0.0	0.422263375367	0.0
0.0	-0.0	24.7530004978	0.0	0.0	-0.0	0.434898733511	0.0
0.0	-0.0	25.422000885	0.0	0.0	-0.0	0.447660399368	0.0
0.0	-0.0	26.0910003185	0.0	0.0	-0.0	0.460557872429	0.0
0.0	-0.0	26.7600007057	0.0	0.0	-0.0	0.473601135309	0.0
0.0	-0.0	27.4289999008	0.0	0.0	-0.0	0.486800447106	0.0
0.0	-0.0	28.0979993343	0.0	0.0	-0.0	0.50016650348	0.0
0.0	-0.0	28.7669997215	0.0	0.0	-0.0	0.513710314408	0.0
0.0	-0.0	29.4360001087	0.0	0.0	-0.0	0.527443364263	0.0
0.0	-0.0	30.1049995422	0.0	0.0	-0.0	0.54137739935	0.0
0.0	-0.0	30.7739999294	0.0	0.0	-0.0	0.555524654919	0.0
0.0	-0.0	31.4430003166	0.0	0.0	-0.0	0.569897680543	0.0
0.0	-0.0	32.1119997501	0.0	0.0	-0.0	0.58450945653	0.0
0.0	-0.0	32.7809991837	0.0	0.0	-0.0	0.599373364821	0.0
0.0	-0.0	33.4500005245	0.0	0.0	-0.0	0.61450311332	0.0
0.0	-0.0	34.118999958	0.0	0.0	-0.0	0.629912829027	0.0
0.0	-0.0	34.7879993916	0.0	0.0	-0.0	0.64561702311	0.0
0.0	-0.0	35.4570007324	0.0	0.0	-0.0	0.661630701507	0.0
0.0	-0.0	36.1260001659	0.0	0.0	-0.0	0.677969073877	0.0
0.0	-0.0	36.7949995995	0.0	0.0	-0.0	0.694647897035	0.0
0.0	-0.0	37.4640009403	0.0	0.0	-0.0	0.711683259578	0.0
0.0	-0.0	38.1329991817	0.0	0.0	-0.0	0.729091698304	0.0
0.0	-0.0	38.8019986153	0.0	0.0	-0.0	0.746890099254	0.0
0.0	-0.0	39.4709999561	0.0	0.0	-0.0	0.765095773386	0.0
0.0	-0.0	40.1399993896	0.0	0.0	-0.0	0.78372642165	0.0
0.0	-0.0	40.8090000153	0.0	0.0	-0.0	0.802800164092	0.0
0.0	-0.0	41.478000164	0.0	0.0	-0.0	0.822335557314	0.0
0.0	-0.0	42.1470007896	0.0	0.0	-0.0	0.842351437313	0.0
0.0	-0.0	42.8160009384	0.0	0.0	-0.0	0.862867181422	0.0
0.0	-0.0	43.4849991798	0.0	0.0	-0.0	0.883902527858	0.0
0.0	-0.0	44.1539998055	0.0	0.0	-0.0	0.905477697961	0.0
0.0	-0.0	44.8229999542	0.0	0.0	-0.0	0.927613116801	0.0
0.0	-0.0	45.4920005798	0.0	0.0	-0.0	0.950329861371	0.0
0.0	-0.0	46.1609988213	0.0	0.0	-0.0	0.973649247317	0.0
0.0	-0.0	46.8300013542	0.0	0.0	-0.0	0.997593160719	0.0
0.0	-0.0	47.4989995956	0.0	0.0	-0.0	1.02218369721	0.0
0.0	-0.0	48.1680002213	0.0	0.0	-0.0	1.04744349374	0.0
0.0	-0.0	48.83700037	0.0	0.0	-0.0	1.0733957286	0.0
0.0	-0.0	49.5060009956	0.0	0.0	-0.0	1.10006378964	0.0
0.0	-0.0	50.1749992371	0.0	0.0	-0.0	1.12747147214	0.0
0.0	-0.0	50.84400177	0.0	0.0	-0.0	1.15564325824	0.0
0.0	-0.0	51.5130000114	0.0	0.0	-0.0	1.18460366502	0.0
0.0	-0.0	52.1820006371	0.0	0.0	-0.0	1.21437794296	0.0
0.0	-0.0	52.8510007858	0.0	0.0	-0.0	1.24499165686	0.0
0.0	-0.0	53.5200014114	0.0	0.0	-0.0	1.27647076733	0.0
0.0	-0.0	54.1889996529	0.0	0.0	-0.0	1.30884173559	0.0
0.0	-0.0	54.8579998016	0.0	0.0	-0.0	1.34213129058	0.0
0.0	-0.0	55.5270004272	0.0	0.0	-0.0	1.37636685977	0.0
0.0	-0.0	56.1959986687	0.0	0.0	-0.0	1.41157597536	0.0
0.0	-0.0	56.8650012016	0.0	0.0	-0.0	1.44778683316	0.0
0.0	-0.0	57.5339994431	0.0	0.0	-0.0	1.48502798984	0.0
0.0	-0.0	58.2030000687	0.0	0.0	-0.0	1.52332837461	0.0
0.0	-0.0	58.8720002174	0.0	0.0	-0.0	1.56271737069	0.0
0.0	-0.0	59.541000843	0.0	0.0	-0.0	1.60322488518	0.0
0.0	-0.0	60.2099990845	0.0	0.0	-0.0	1.64488123264	0.0
0.0	-0.0	60.8790016174	0.0	0.0	-0.0	1.68771699537	0.0
0.0	-0.0	61.5479998589	0.0	0.0	-0.0	1.7317633843	0.0
0.0	-0.0	62.2170004845	0.0	0.0	-0.0	1.77705179667	0.0
0.0	-0.0	62.8860006332	0.0	0.0	-0.0	1.82361450279	0.0
0.0	-0.0	63.5550012589	0.0	0.0	-0.0	1.87148376135	0.0
0.0	-0.0	64.2239995003	0.0	0.0	-0.0	1.92069247132	0.0
0.0	-0.0	64.8929977417	0.0	0.0	-0.0	1.97127410211	0.0
0.0	-0.0	65.5619983673	0.0	0.0	-0.0	2.02326218132	0.0
0.0	-0.0	66.2310004234	0.0	0.0	-0.0	2.07669092342	0.0
0.0	-0.0	66.900001049	0.0	0.0	-0.0	2.13159506675	0.0
0.0	-0.0	66.900001049	0.0	1.61838455533e-16	6.36823895651e-16	2.13159506675	-2.42374590108e-16
0.0	4.39999997616	66.900001049	0.0	0.00103569232124	0.0399999989895	2.1315952763	0.0
0.0	8.79999995232	66.900001049	0.0	0.00207138464248	0.079999997979	2.1315952763	0.0
0.0	13.2000005245	66.900001049	0.0	0.00310707696372	0.1200000057	2.1315952763	0.0
0.0	17.5999999046	66.900001049	0.0	0.00414276928495	0.159999995958	2.1315952763	0.0
0.0	22.0000004768	66.900001049	0.0	0.00517846183357	0.200000009499	2.1315952763	0.0
0.0	26.400001049	66.900001049	0.0	0.00621415392743	0.240000011399	2.1315952763	0.0
0.0	30.8000016212	66.900001049	0.0	0.00724984647604	0.279999990016	2.1315952763	0.0
0.0	35.1999998093	66.900001049	0.0	0.00828553856991	0.319999991916	2.1315952763	0.0
0.0	39.6000003815	66.900001049	0.0	0.00932123111852	0.359999993816	2.1315952763	0.0
0.0	44.0000009537	66.900001049	0.0	0.0103569236671	0.400000018999	2.1315952763	0.0
0.0	48.4000015259	66.900001049	0.0	0.0113926153062	0.439999997616	2.1315952763	0.0
0.0	52.8000020981	66.900001049	0.0	0.0124283078549	0.480000022799	2.1315952763	0.0
0.0	57.2000026703	66.900001049	0.0	0.0134640004035	0.520000001416	2.1315952763	0.0
0.0	61.6000032425	66.900001049	0.0	0.0144996929521	0.559999980032	2.1315952763	0.0
0.0	65.9999990463	66.900001049	0.0	0.0155353845912	0.600000005215	2.1315952763	0.0
0.0	70.3999996185	66.900001049	0.0	0.0165710771398	0.639999983832	2.1315952763	0.0
0.0	74.8000001907	66.900001049	0.0	0.0176067696884	0.680000009015	2.1315952763	0.0
0.0	79.2000007629	66.900001049	0.0	0.018642462237	0.719999987632	2.1315952763	0.0
0.0	83.5999965668	66.900001049	0.0	0.0196781547857	0.760000012815	2.1315952763	0.0
0.0	88.0000019073	66.900001049	0.0	0.0207138473343	0.800000037998	2.1315952763	0.0
0.0	92.3999977112	66.900001049	0.0	0.0217495380639	0.839999970049	2.1315952763	0.0
0.0	96.8000030518	66.900001049	0.0	0.0227852306125	0.879999995232	2.1315952763	0.0
0.0	101.199998856	66.900001049	0.0	0.0238209231611	0.920000020415	2.1315952763	0.0
0.0	105.600004196	66.900001049	0.0	0.0248566157097	0.960000045598	2.1315952763	0.0
0.0	110.0	66.900001049	0.0	0.0258923082583	0.999999977648	2.1315952763	0.0
0.0	114.400005341	66.900001049	0.0	0.0269280008069	1.04000000283	2.1315952763	0.0
0.0	118.800001144	66.900001049	0.0	0.0279636933556	1.08000002801	2.1315952763	0.0
0.0	123.200006485	66.900001049	0.0	0.0289993859042	1.11999996006	2.1315952763	0.0
0.0	127.600002289	66.900001049	0.0	0.0300350766338	1.15999998525	2.1315952763	0.0
0.0	131.999998093	66.900001049	0.0	0.0310707691824	1.20000001043	2.1315952763	0.0
0.0	136.400003433	66.900001049	0.0	0.032106461731	1.24000003561	2.1315952763	0.0
0.0	140.799999237	66.900001049	0.0	0.0331421542796	1.27999996766	2.1315952763	0.0
0.0	145.200004578	66.900001049	0.0	0.0341778468282	1.31999999285	2.1315952763	0.0
0.0	149.600000381	66.900001049	0.0	0.0352135393769	1.36000001803	2.1315952763	0.0
0.0	154.000005722	66.900001049	0.0	0.0362492319255	1.40000004321	2.1315952763	0.0
0.0	158.400001526	66.900001049	0.0	0.0372849244741	1.43999997526	2.1315952763	0.0
0.0	162.800006866	66.900001049	0.0	0.0383206170227	1.48000000045	2.1315952763	0.0
0.0	167.199993134	66.900001049	0.0	0.0393563095713	1.52000002563	2.1315952763	0.0
0.0	171.599998474	66.900001049	0.0	0.0403920021199	1.55999995768	2.1315952763	0.0
0.0	174.21667099	66.900001049	0.0	0.0510693280376	1.600000076	2.13735054713	0.0
0.0	175.994701385	66.900001049	0.0	0.0662850652589	1.64000000805	2.14574257843	0.0
0.0	177.740955353	66.900001049	0.0	0.0816723841126	1.6799999401	2.15417074505	0.0
0.0	179.4581604	66.900001049	0.0	0.0972159250523	1.72000005841	2.16258969158	0.0
0.0	181.145935059	66.900001049	0.0	0.112918562081	1.75999999046	2.17102137394	0.0
0.0	182.805194855	66.900001049	0.0	0.128775427584	1.79999992251	2.17946432531	0.0
0.0	184.436817169	66.900001049	0.0	0.144781763083	1.84000004083	2.18791679945	0.0
0.0	186.041641235	66.900001049	0.0	0.160932977451	1.87999997288	2.19637765549	0.0
0.0	187.620487213	66.900001049	0.0	0.177224705112	1.9200000912	2.20484503079	0.0
0.0	189.174118042	66.900001049	0.0	0.193652711459	1.96000002325	2.2133179009	0.0
0.0	190.703315735	66.900001049	0.0	0.210212936508	1.9999999553	2.22179510165	0.0
0.0	192.208766937	66.900001049	0.0	0.226901465794	2.04000007361	2.23027521279	0.0
0.0	193.691215515	66.900001049	0.0	0.243714559474	2.08000000566	2.23875760566	0.0
0.0	195.15127182	66.900001049	0.0	0.260648608673	2.11999993771	2.24724090658	0.0
0.0	196.589603424	66.900001049	0.0	0.277700106381	2.16000005603	2.25572432391	0.0
0.0	198.006839752	66.900001049	0.0	0.294865778415	2.19999998808	2.26420722902	0.0
0.0	199.403572083	66.900001049	0.0	0.312142336043	2.23999992013	2.27268848103	0.0
0.0	200.780353546	66.900001049	0.0	0.329526723363	2.28000003844	2.28116754442	0.0
0.0	202.137756348	66.900001049	0.0	0.347015971784	2.3199999705	2.28964372072	0.0
0.0	203.476295471	66.900001049	0.0	0.364607200027	2.36000008881	2.29811638128	0.0
0.0	204.796485901	66.900001049	0.0	0.382297643228	2.40000002086	2.30658489745	0.0
0.0	206.098823547	66.900001049	0.0	0.400084623834	2.43999995291	2.31504864059	0.0
0.0	207.383766174	66.900001049	0.0	0.417965638917	2.48000007123	2.32350733131	0.0
0.0	208.651790619	66.900001049	0.0	0.435938156443	2.52000000328	2.33196022455	0.0
0.0	209.903335571	66.900001049	0.0	0.453999848105	2.55999993533	2.34040711075	0.0
0.0	211.138820648	66.900001049	0.0	0.472148385597	2.60000005364	2.34884726815	0.0
0.0	212.358646393	66.900001049	0.0	0.490381557029	2.63999998569	2.35728060361	0.0
0.0	213.563213348	66.900001049	0.0	0.508697296027	2.67999991775	2.36570669804	0.0
0.0	214.752902985	66.900001049	0.0	0.527093419805	2.72000003606	2.37412513234	0.0
0.0	215.928077698	66.900001049	0.0	0.545568065718	2.75999996811	2.38253569696	0.0
0.0	217.089099884	66.900001049	0.0	0.564119196497	2.80000008643	2.39093808923	0.0
0.0	218.236312866	66.900001049	0.0	0.582745065913	2.84000001848	2.39933189005	0.0
0.0	219.370040894	66.900001049	0.0	0.601443869527	2.87999995053	2.40771709941	0.0
0.0	220.490608215	66.900001049	0.0	0.620213802904	2.92000006884	2.41609332152	0.0
0.0	221.598320007	66.900001049	0.0	0.639053236227	2.96000000089	2.42446041666	0.0
0.0	222.693481445	66.900001049	0.0	0.657960597891	2.99999993294	2.43281810544	0.0
0.0	223.776378632	66.900001049	0.0	0.676934258081	3.04000005126	2.44116638787	0.0
0.0	224.847297668	66.900001049	0.0	0.695972761605	3.07999998331	2.44950503111	0.0
0.0	225.906486511	66.900001049	0.0	0.715074595064	3.11999991536	2.45783384889	0.0
0.0	226.954231262	66.900001049	0.0	0.734238361474	3.15999984741	2.46615263168	0.0
0.0	227.990760803	66.900001049	0.0	0.753462722059	3.20000015199	2.47446126305	0.0
0.0	229.016342163	66.900001049	0.0	0.772746338043	3.24000008404	2.48275985941	0.0
0.0	230.031223297	66.900001049	0.0	0.79208787065	3.28000001609	2.4910481181	0.0
0.0	231.03559494	66.900001049	0.0	0.811486097518	3.31999994814	2.49932592269	0.0
0.0	232.029705048	66.900001049	0.0	0.830939854495	3.35999988019	2.50759327319	0.0
0.0	233.013782501	66.900001049	0.0	0.850447977427	3.40000018477	2.51585016958	0.0
0.0	233.988018036	66.900001049	0.0	0.870009302162	3.44000011683	2.52409630921	0.0
0.0	234.952602386	66.900001049	0.0	0.889622664545	3.48000004888	2.5323319016	0.0
0.0	235.907764435	66.900001049	0.0	0.909287133254	3.51999998093	2.54055671394	0.0
0.0	236.853675842	66.900001049	0.0	0.929001544137	3.55999991298	2.54877067637	0.0
0.0	237.790527344	66.900001049	0.0	0.948764965869	3.59999984503	2.55697385874	0.0
0.0	238.718509674	66.900001049	0.0	0.968576408923	3.64000014961	2.5651661912	0.0
0.0	239.637775421	66.900001049	0.0	0.988434883766	3.68000008166	2.57334765047	0.0
0.0	240.54851532	66.900001049	0.0	1.00833957549	3.72000001371	2.58151814342	0.0
0.0	241.450881958	66.900001049	0.0	1.02828955278	3.75999994576	2.58967767004	0.0
0.0	242.345027924	66.900001049	0.0	1.04828376789	3.79999987781	2.59782632347	0.0
0.0	243.231143951	66.900001049	0.0	1.06832163874	3.84000018239	2.60596401058	0.0
0.0	244.109344482	66.900001049	0.0	1.08840223402	3.88000011444	2.61409073137	0.0
0.0	244.979801178	66.900001049	0.0	1.10852473881	3.92000004649	2.62220648583	0.0
0.0	245.842647552	66.900001049	0.0	1.12868833821	3.95999997854	2.63031127397	0.0
0.0	246.69801712	66.900001049	0.0	1.14889245015	3.99999991059	2.63840497937	0.0


==> examples/shear-preload-NA/modelUSUB-Mod_Onate-model-c-Case-09_sig_eps.dat <==
s11	s22	s12	s23	e11	e22	e12	e23
0.0	-0.0	0.0	0.0	0.0	-0.0	0.0	0.0
0.0	2.42599993944	0.0	0.0	0.00057104307416	0.0220545451157	0.0	0.0
0.0	4.85199987888	0.0	0.0	0.00114208614832	0.0441090902314	0.0	0.0
0.0	7.27800011635	0.0	0.0	0.00171312922248	0.066163635347	0.0	0.0
0.0	9.70399975777	0.0	0.0	0.00228417229664	0.0882181804627	0.0	0.0
0.0	12.1300005913	0.0	0.0	0.0028552153708	0.110272725578	0.0	0.0
0.0	14.5560002327	0.0	0.0	0.00342625844496	0.132327270694	0.0	0.0
0.0	16.9819998741	0.0	0.0	0.00399730151912	0.15438181581	0.0	0.0
0.0	19.4079995155	0.0	0.0	0.00456838233731	0.176436419133	0.0	0.0
0.0	21.833999157	0.0	0.0	0.00513970189786	0.198491406627	0.0	0.0
0.0	24.2600011826	0.0	0.0	0.00571170085095	0.220547500066	0.0	0.0
0.0	26.686000824	0.0	0.0	0.00628507814326	0.242605805397	0.0	0.0
0.0	29.1120004654	0.0	0.0	0.0068608037509	0.264667882584	0.0	0.0
0.0	31.5380001068	0.0	0.0	0.00744014005249	0.28673580382	0.0	0.0
0.0	33.9639997482	0.0	0.0	0.00802462818683	0.308811990544	0.0	0.0
0.0	36.3899993896	0.0	0.0	0.00861611806613	0.330899492837	0.0	0.0
0.0	38.8159990311	0.0	0.0	0.00921676473808	0.353001733311	0.0	0.0
0.0	41.2419986725	0.0	0.0	0.00982903384283	0.375122693367	0.0	0.0
0.0	43.6679983139	0.0	0.0	0.0104557102532	0.397266866639	0.0	0.0
0.0	46.0939979553	0.0	0.0	0.0110998980745	0.419439235702	0.0	0.0
0.0	48.5200023651	0.0	0.0	0.0117650315588	0.441645365208	0.0	0.0
0.0	50.9460020065	0.0	0.0	0.0124548732856	0.463891262189	0.0	0.0
0.0	53.3720016479	0.0	0.0	0.0131735214381	0.486183632165	0.0	0.0
0.0	55.7980012894	0.0	0.0	0.013925411622	0.508529506624	0.0	0.0
0.0	58.2240009308	0.0	0.0	0.014715321413	0.530936615542	0.0	0.0
0.0	60.6500005722	0.0	0.0	0.0155483739945	0.55341324769	0.0	0.0
0.0	63.0760002136	0.0	0.0	0.0164300363394	0.575968204066	0.0	0.0
0.0	65.501999855	0.0	0.0	0.0173661337612	0.598610844463	0.0	0.0
0.0	67.9279994965	0.0	0.0	0.018362836272	0.621351134032	0.0	0.0
0.0	70.3539991379	0.0	0.0	0.0194266758626	0.644199550152	0.0	0.0
0.0	72.7799987793	0.0	0.0	0.020564541046	0.667167222127	0.0	0.0
0.0	75.2059984207	0.0	0.0	0.021783682314	0.690265838057	0.0	0.0
0.0	77.6319980621	0.0	0.0	0.0230917139561	0.713507644832	0.0	0.0
0.0	80.0580024719	0.0	0.0	0.0244966122409	0.736905541271	0.0	0.0
0.0	82.483997345	0.0	0.0	0.0260067281488	0.760472891852	0.0	0.0
0.0	84.9100017548	0.0	0.0	0.027630774639	0.784223806113	0.0	0.0
0.0	87.3359966278	0.0	0.0	0.0293778448395	0.808172952384	0.0	0.0
0.0	89.7620010376	0.0	0.0	0.0312574011332	0.832335464656	0.0	0.0
0.0	92.1879959106	0.0	0.0	0.0332792806148	0.856727268547	0.0	0.0
0.0	94.6140003204	0.0	0.0	0.0354537041858	0.881364755332	0.0	0.0
0.0	97.0400047302	0.0	0.0	0.0377912656404	0.906265154481	0.0	0.0
0.0	99.4659996033	0.0	0.0	0.0403029443987	0.931446067989	0.0	0.0
0.0	101.892004013	0.0	0.0	0.0430001055065	0.956925656646	0.0	0.0
0.0	104.317998886	0.0	0.0	0.0458944923594	0.982723105699	0.0	0.0
0.0	106.744003296	0.0	0.0	0.0489982376166	1.00885778666	0.0	0.0
0.0	109.169998169	0.0	0.0	0.0523238632013	1.03534990922	0.0	0.0
0.0	111.596002579	0.0	0.0	0.0558842839382	1.06222024187	0.0	0.0
0.0	114.021997452	0.0	0.0	0.0596927966399	1.08949029818	0.0	0.0
0.0	116.448001862	0.0	0.0	0.0637631019345	1.11718205735	0.0	0.0
0.0	118.873996735	0.0	0.0	0.0681092860759	1.14531824365	0.0	0.0
0.0	121.300001144	0.0	0.0	0.0727458318579	1.17392223328	0.0	0.0
0.0	123.725996017	0.0	0.0	0.0776876331656	1.20301796123	0.0	0.0
0.0	126.152000427	0.0	0.0	0.0829499549582	1.23263001442	0.0	0.0
0.0	128.5779953	0.0	0.0	0.0885484914761	1.26278372481	0.0	0.0
0.0	131.00399971	0.0	0.0	0.0944993153098	1.29350498319	0.0	0.0
0.0	133.43000412	0.0	0.0	0.100818913779	1.32482033223	0.0	0.0
0.0	135.855998993	0.0	0.0	0.107524174382	1.35675696656	0.0	0.0
0.0	138.282003403	0.0	0.0	0.114632392069	1.38934273273	0.0	0.0
0.0	140.707998276	0.0	0.0	0.12216126197	1.42260622233	0.0	0.0
0.0	143.134002686	0.0	0.0	0.130128901219	1.45657649264	0.0	0.0
0.0	145.559997559	0.0	0.0	0.1385538053	1.4912834391	0.0	0.0
0.0	147.986001968	0.0	0.0	0.147454920807	1.52675751597	0.0	0.0
0.0	150.411996841	0.0	0.0	0.156851572683	1.56302992254	0.0	0.0
0.0	152.838001251	0.0	0.0	0.166763522429	1.6001323238	0.0	0.0
0.0	155.263996124	0.0	0.0	0.177210909897	1.63809750229	0.0	0.0
0.0	157.690000534	0.0	0.0	0.188214326045	1.67695842683	0.0	0.0
0.0	160.116004944	0.0	0.0	0.199794754735	1.7167488113	0.0	0.0
0.0	162.541999817	0.0	0.0	0.211973601836	1.75750311464	0.0	0.0
0.0	164.96799469	0.0	0.0	0.224772709771	1.79925691336	0.0	0.0
0.0	167.394008636	0.0	0.0	0.238214299316	1.84204559773	0.0	0.0
0.0	169.82000351	0.0	0.0	0.252321042353	1.88590586185	0.0	0.0
0.0	172.245998383	0.0	0.0	0.267116032774	1.93087477237	0.0	0.0
0.0	174.671993256	0.0	0.0	0.282622786472	1.97699032724	0.0	0.0
0.0	177.098007202	0.0	0.0	0.298865197692	2.02429108322	0.0	0.0
0.0	179.524002075	0.0	0.0	0.315867655445	2.07281634212	0.0	0.0
0.0	181.949996948	0.0	0.0	0.333654897986	2.12260577828	0.0	0.0
0.0	184.375991821	0.0	0.0	0.352252158336	2.17370018363	0.0	0.0
0.0	186.802005768	0.0	0.0	0.371685047867	2.22614072263	0.0	0.0
0.0	189.228000641	0.0	0.0	0.391979643609	2.2799693048	0.0	0.0
0.0	191.653995514	0.0	0.0	0.413162400946	2.33522895724	0.0	0.0
0.0	194.08000946	0.0	0.0	0.435260270024	2.39196270704	0.0	0.0
0.0	196.506004333	0.0	0.0	0.458300550235	2.45021451265	0.0	0.0
0.0	198.931999207	0.0	0.0	0.482311035739	2.51002963632	0.0	0.0
0.0	201.35799408	0.0	0.0	0.507319986355	2.57145296782	0.0	0.0
0.0	203.784008026	0.0	0.0	0.533355923835	2.63453088701	0.0	0.0
0.0	206.210002899	0.0	0.0	0.560448039323	2.69931014627	0.0	0.0
0.0	208.635997772	0.0	0.0	0.588625785895	2.76583842933	0.0	0.0
0.0	211.061992645	0.0	0.0	0.617919082288	2.8341639787	0.0	0.0
0.0	213.488006592	0.0	0.0	0.648358312901	2.9043354094	0.0	0.0
0.0	215.914001465	0.0	0.0	0.679974386003	2.97640264034	0.0	0.0
0.0	218.339996338	0.0	0.0	0.712798442692	3.0504161492	0.0	0.0
0.0	220.765991211	0.0	0.0	0.746862206142	3.12642678618	0.0	0.0
0.0	223.192005157	0.0	0.0	0.782197806984	3.20448614657	0.0	0.0
0.0	225.618000031	0.0	0.0	0.818837841507	3.28464694321	0.0	0.0
0.0	228.043994904	0.0	0.0	0.856815313455	3.36696244776	0.0	0.0
0.0	230.47000885	0.0	0.0	0.896163692232	3.4514863044	0.0	0.0
0.0	232.896003723	0.0	0.0	0.936916796491	3.5382732749	0.0	0.0
0.0	235.321998596	0.0	0.0	0.979109085165	3.62737849355	0.0	0.0
0.0	237.747993469	0.0	0.0	1.02277519181	3.71885821223	0.0	0.0
0.0	240.174007416	0.0	0.0	1.06795050669	3.81276905537	0.0	0.0
0.0	242.600002289	0.0	0.0	1.11467053648	3.90916876495	0.0	0.0

